Two-level domain-decomposition AdaGrad method for scalable training of graph neural networks

Graph neural networks (GNNs) have emerged as a powerful framework for learning from graph-structured data. However, their efficient training remains challenging, particularly in distributed computing environments. This challenge arises from the use of message passing, which couples all graph nodes, leading to expensive optimization steps, high memory requirements, and substantial communication overhead. To alleviate these limitations, we propose a novel domain-decomposition (DD) variant of AG2m, an AdaGrad method enhanced with second-order curvature information and momentum, denoted by DD-AG2m. The proposed DD-AG2m alternates between AG2m optimization on the original (global) graph and AG2m optimization on the partitioned graphs. To incorporate global information at reduced cost, we further introduce a two-level variant (2DD-AG2m) that performs global optimization steps on a coarse graph obtained by randomly subsampling nodes within each subdomain. Numerical experiments spanning graph classification, node-level regression, and spatiotemporal forecasting tasks demonstrate that the proposed DD methods reduce the computational cost required to achieve the same predictive performance by a factor of 4-8. Moreover, for the fixed computational cost, they improve the predictive performance of GNNs by up to 22% compared with the baseline AG2m.

==> results/AirfRANS/P2/fb0_cb100_cl1_cr05_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0935622665844857,1.0900693392008542,1.0996224374324084
300,2.2246974346414206,0.706378358155489,3.8992047721147536
750,0.7082881637569517,0.5896734886616468,0.925046779960394
1200,0.6589818746503442,0.5297283960878849,0.7557042866945267
1650,1.2451095187384635,0.4862617300078273,3.176021358966828
2100,0.526329221855849,0.4683500821888446,0.5758831254765391
2550,0.5475863013695925,0.4578402262553572,0.65055878829211
3000,0.7277488460438326,0.3951270896755159,1.620653249770403
3450,0.4483871584525332,0.379590173792094,0.565772363692522
3900,0.41954852746333926,0.3700253421068191,0.5162862208113075
4350,0.39196838006842877,0.3366177336126565,0.4881051177158951
4800,0.37728711169678714,0.3403170971386134,0.4302237167581916
5250,0.38199960067402566,0.3101822652481496,0.4951879033632576
5700,0.35456259721191596,0.3142383700609207,0.397750477809459
6150,0.3451751741953194,0.2921322759799659,0.3810595109313726
6600,0.33620768811786544,0.2924439536035061,0.3658074293285608
7050,0.3308809692575596,0.2883265954256058,0.3486212687194347
7500,0.32880555974552406,0.2936575812660157,0.372110718395561
7950,0.33052031283034006,0.2743410184141248,0.3660944180283695
8250,0.313220114482101,0.2731759299710393,0.3659209618903696
8700,0.2983673264016397,0.2730777786951512,0.3428368980251253
9150,0.30090754610951986,0.2757512680254876,0.3370952393487096
9600,0.28704898324329403,0.2561477428674698,0.3143859387747943
10050,0.287900343274232,0.2677077799662947,0.2986556140054017
10500,0.26790338872931896,0.2400447061471641,0.2982483500428498
10950,0.2709051098418422,0.2598985486291349,0.2869351327326149
11400,0.2655883176671341,0.2394285189732909,0.3004740356374532
11850,0.2647346423054114,0.2482060198299586,0.2781429118290544
12300,0.2570997950644232,0.2357446224335581,0.2790185934118926
12750,0.2506939255795441,0.2272696412820369,0.2764336295984685
13200,0.24562064316356552,0.2317216983903199,0.2507819028105587
13650,0.2376645885733887,0.2233741372078657,0.2644154180493205
14100,0.23706629288964903,0.2214968951186165,0.2472023850027472
14550,0.25064764153677965,0.2332120247371494,0.2673988590296358
15000,0.2341139851370826,0.2067870517633855,0.2547771557234227
15450,0.23943232547491786,0.2050823193788528,0.2690367588307708
15900,0.22618563809897746,0.2010770346503704,0.2637027191370725
16350,0.2218604773562401,0.205155181037262,0.2363132046069949
16650,0.21152730147354298,0.1985164770577102,0.2294899621792137
17100,0.2190867910161614,0.1907783223874867,0.2429835760407149
17550,0.2136175047117285,0.1985849388223141,0.2212433328479528
18000,0.20158569704741236,0.1830291300453245,0.2194662793073803
18450,0.21141191914561203,0.1856812718696892,0.2339134061988443
18900,0.2048896941868588,0.1881649417523294,0.2309307968057692
19350,0.2000022282032296,0.1784486615844071,0.2248455928824842
19800,0.20166652466403318,0.1938342322967946,0.2072792740818113
20250,0.1946335272234864,0.171204084213823,0.2083463608380407
20700,0.19034357314929362,0.1742848931066692,0.2083214702829718
21150,0.2010732657066546,0.1748655669856816,0.2117558626644313
21600,0.19200596438371573,0.1684504619566723,0.2270108262170106
22050,0.18773853975697413,0.1670004386501386,0.2063982175849378
22500,0.1856022793182637,0.17521230135113,0.1971715682232752
22950,0.18416671130224124,0.172518617180176,0.1979938034107908
23400,0.18845134002389385,0.182280292827636,0.2025664613675326
23850,0.17916358946706165,0.1618343158997595,0.1929617661982774
24300,0.17896237597567957,0.1616548409499228,0.194079708000645
24750,0.1799269414343871,0.1617551091872155,0.1908800173876807
25050,0.17851120169274504,0.1593807867262512,0.1990506654605269
25500,0.1864849782874807,0.1629612251557409,0.2011383876483887
25950,0.18308594649541188,0.1569808645080775,0.2098909396398812
26400,0.16913916858378794,0.1531596366781741,0.1835705492272973
26850,0.181902616583975,0.1495817072875797,0.2079785727895796
27300,0.16929037660476748,0.151795628555119,0.1880484878504648
27750,0.173845174331218,0.1503234602464363,0.2032803854998201
28200,0.17210123561089855,0.1584079038072377,0.1805272346641868
28650,0.17861285746446806,0.1585951552400365,0.1971112412028014
29100,0.1628212464076932,0.1543170536961406,0.1730807987786829
29550,0.1618851771589834,0.1456501690251752,0.1807432365650311
30000,0.1643343619559891,0.138145488994196,0.1944431254267692
30450,0.16862405482446768,0.1479734462965279,0.1816512284753844
30900,0.16104955071234142,0.1408210411388427,0.1811951111257076
31350,0.15756127005093723,0.14851915422827,0.1668292891513556
31800,0.16091045357636172,0.1435768460202962,0.1718815843947231
32250,0.1650934414146468,0.1467346315132454,0.1840999899385497
32700,0.1599952366063371,0.1452699088398367,0.1726004245877266
33150,0.16176420470350417,0.1350055353343486,0.184723896747455
33450,0.16109025322599332,0.1354935309104621,0.1936020374204963
33900,0.16358446994214315,0.1506641795532778,0.1801541319023817
34350,0.15758771304623223,0.144416524763219,0.16903193178121
34800,0.1583669229247607,0.1458653084607795,0.1728922316571697
35250,0.15238453379832204,0.1365495007485151,0.1693518533464521
35700,0.16274382217088712,0.14622685670387,0.1849756118655204
36150,0.15776903602411035,0.1490486881835386,0.1706439517205581
36600,0.15527084920438936,0.1426770082907751,0.1700740288756787
37050,0.15531657700077628,0.1469164252467453,0.164537342232652
37500,0.1591958422283642,0.1474524786323309,0.1747696023108437
37950,0.15883646529633547,0.1417717957403511,0.1760187897551804
38400,0.1539026307314634,0.1398798592248931,0.1710273214615881
38850,0.1596331429632846,0.1443237372813746,0.1764329342450946
39300,0.15220539521658794,0.1425470871012658,0.1594277860969305
39750,0.155517436658265,0.1346926676342263,0.1722229013359174
40200,0.15496356727671806,0.1463420007610693,0.1690751090738922
40650,0.14886234287056138,0.1315832677669823,0.1635227495245635
41100,0.153222604090115,0.1307977431081235,0.1723134046327322
41550,0.15403399359434838,0.1370574154099449,0.1672440266795456
41850,0.15229712337604723,0.135166619932279,0.168019024762325
42300,0.14908632952370676,0.1372252652375027,0.1635290940105915
42750,0.1538005008769687,0.145275047859177,0.1667742359777912
43200,0.15231743584503418,0.1336965339211747,0.1660314824990928
43650,0.15152953265584074,0.1350940166367218,0.1719171426910907
44100,0.1464150560449343,0.13128024158068,0.1620339306257665
44550,0.15343732356443066,0.1346366010792553,0.1714349522488191
45000,0.14237543513649142,0.1276199516188353,0.153756597135216
45450,0.14695573370554482,0.1308292873529717,0.1673933462426066
45900,0.14689783550798893,0.1332029157411307,0.1729215891007334
46350,0.19938074091798624,0.1357892771949991,0.3360271330177784
46800,0.1450482178071979,0.1287536092754453,0.1601338285999372
47250,0.14555537031264973,0.1355695002572611,0.1502469383738935
47700,0.1545840624708216,0.1444494091626256,0.1796527731092646
48150,0.14496012974181208,0.118571950555779,0.1703491035802289
48600,0.14903012090246187,0.1358313864190131,0.1607355887489393
49050,0.13635344960144716,0.1137593955965712,0.1593197679985314
49500,0.143031509561697,0.1303701811749488,0.1552801201213151
49800,0.14214143611025062,0.1280591896688565,0.1541723337350413
50250,0.14332778414711353,0.1235739823337644,0.1731675001326948
50700,0.1376682741148397,0.1181774605717509,0.1563481329800561
51150,0.14611340692033986,0.1262647670600563,0.1695676822774112
51600,0.14059692929033185,0.1302826885366812,0.1576079818280413
52050,0.1381074094492942,0.1271774053527042,0.1534463253384456
52500,0.1370210081001278,0.1223608850222081,0.1514707122556865
52950,0.13150873624486847,0.1165524601237848,0.1464215169660747
53400,0.14107981830020433,0.1188046734873205,0.1646997001534328
53850,0.14053471050458022,0.1259017248451709,0.1555642590951174
54300,0.1366139046649914,0.1145788160106167,0.1580604787170887
54750,0.13444173066061918,0.1213210203498602,0.1491391657153144
55200,0.13912256758310831,0.125553737655282,0.1508162587089464
55650,0.1358755332382861,0.1233166294498369,0.1550112254312262
56100,0.14197588186361826,0.1303476469730958,0.1562728711823001
56550,0.13630864419392305,0.1252365232491865,0.151304689743556
57000,0.13424087330116885,0.123280861172825,0.1534975365037098
57450,0.138738050047541,0.1181306313583627,0.1654983232170343
57900,0.1352394181140698,0.1187921056803315,0.1467379497224465
58200,0.13991587559110483,0.1268107947986573,0.1481931414408609
58650,0.1373171184561215,0.1266635339986533,0.1480627011088654
59100,0.14165071612107566,0.1230845917435363,0.162643851484172
59550,0.13587403922691008,0.116883011078462,0.1528116214228794
60000,0.13136889141518618,0.1089947219239547,0.1471930223098024
60450,0.13739563797134902,0.1261499686399474,0.1486692781699821
60900,0.14016988838440736,0.1250673953210935,0.1538968022447079
61350,0.13332768672145898,0.1108803096786141,0.1451707499753683
61800,0.1264819953741971,0.1130741920927539,0.1438473010156303
62250,0.14360321663552894,0.1240178999118507,0.1687091607274487
62700,0.13387050346005705,0.1191152885602787,0.1492300766846165
63150,0.1329212034970987,0.1190721808979287,0.1488565242802724
63600,0.13333327572909176,0.1267449097707867,0.1508522700890898
64050,0.13067408988252277,0.1119622174929827,0.1450291798729449
64500,0.1326820627052802,0.1121107545122504,0.1574162859981879
64950,0.1314828999654855,0.1172639546403661,0.1531598406378179
65400,0.1320676676521543,0.1164027681713923,0.1491056077741086
65850,0.13593395275995132,0.1209145066514611,0.1503850778564811
66300,0.1322042497899383,0.1188808584911748,0.1483693238021806
66600,0.1313614065013825,0.1185968067403882,0.1415065047703683
67050,0.1329895018599927,0.1177236013207584,0.15863174025435
67500,0.12734853310394098,0.1170452593220397,0.1386518944147974
67950,0.13136112332926128,0.1138991157943382,0.1482893662527203
68400,0.13094473298871884,0.1195742801576852,0.1465453445119783
68850,0.1285679796186741,0.1174307836731895,0.1468372080149129
69300,0.1325483106903266,0.1183928150590509,0.1459818275552243
69750,0.12995732250739817,0.1151024194946512,0.1442658863449469
70200,0.12568386173108587,0.1080729066533967,0.1453493060264736
70650,0.13112234815838741,0.1176717898668721,0.1461721773864701
71100,0.1356108271342236,0.1222390081593766,0.1518018929706886
71550,0.12472130152629685,0.1135515542840585,0.141177662727423
72000,0.13429426375543696,0.1158835923904553,0.1487246337160468
72450,0.13378495441516858,0.1181135759456083,0.1505119492579251
72900,0.1293405315536074,0.1198308672523126,0.1379404370347038
73350,0.1323865435586776,0.1136477448837831,0.147029608679004
73800,0.12829191788798194,0.1224683694774285,0.1346874802233651
74250,0.12659589312854216,0.1193934903573244,0.1375318093318492
74700,0.1305762373062316,0.1139063916308805,0.1553986343648284
75000,0.129129929554183,0.1179871827270835,0.1393704216415062
75450,0.1262874907290097,0.1183887456404045,0.1404324898263439
75900,0.12466771078761663,0.1183252524351701,0.1388853338360786
76350,0.128006470054388,0.1102773438068106,0.1445726702455431
76800,0.12802341653848992,0.1129103819234296,0.1507615215750411
77250,0.12680281481938432,0.1170124922459945,0.1388178890990093
77700,0.1259762024658266,0.112336359010078,0.1352312187245115
78150,0.12499609023216175,0.103412727122195,0.1480710093257948
78600,0.127219308426138,0.1139458067994564,0.1355584434233606
79050,0.13127539457520468,0.1218197880731895,0.1523767472291365
79500,0.12389698704704641,0.1163724917033687,0.1368710417766124
79950,0.12960611744550987,0.1162160181207582,0.1473783249873668
80400,0.12867884375038552,0.109576042429544,0.1482551484415307
80850,0.12584399891667997,0.1118594524217769,0.1443429863173514
81300,0.1252563438261859,0.1146676354343071,0.1434539352590218
81750,0.12463568177772685,0.1160355149488896,0.1324964016582817
82200,0.12397374865366143,0.1103727903170511,0.1410034621087834
82650,0.1295709816436283,0.120819299290888,0.1475664886785671
83100,0.12722756585106249,0.1160860468586906,0.1406690920051187
83400,0.12205992962815798,0.1117778236232698,0.1368821330927312
83850,0.1232338920218171,0.112580052120611,0.138024930069223
84300,0.12276898034964687,0.1105009142216295,0.1377666119625792
84750,0.11896625321707685,0.1108289290918037,0.132955051138997
85200,0.12304165016743351,0.1114087182842195,0.13836263039615
85650,0.12315436941804363,0.1132842586375773,0.1373457521758973
86100,0.1265990562998922,0.1046246966347098,0.1533113139076158
86550,0.1243407006131019,0.115013091485016,0.1319684234540909
87000,0.12638116157962936,0.1134499743999913,0.1408607850130647
87450,0.1289128534623887,0.1078593097347766,0.1550005502486601
87900,0.12367678163805973,0.116965742544271,0.1320506148412823
88350,0.12256500133313232,0.1147874940838664,0.1415995255718007
88800,0.11979802111047316,0.1102784403227269,0.1328611892648041
89250,0.12110978697659444,0.112768438081257,0.1343910910515114
89700,0.11524283756269138,0.1094561326643452,0.1188982962677255
90150,0.11789716059691267,0.110623816801235,0.1306866649119183
90600,0.12323473150958306,0.1162184186745435,0.1409168335143476
91050,0.12981262455577958,0.1122409637784585,0.1445355441747233
91500,0.1211453191551845,0.1145283301547169,0.1356618670513853
91800,0.12105828880215992,0.1123151781084016,0.1393665199261158
92250,0.12182599095744076,0.1146084150113165,0.1371395166916772
92700,0.11784846631344402,0.1065165434638038,0.135891954191029
93150,0.1210447648435365,0.1127279239241033,0.1315017999941483
93600,0.12194917891989457,0.1072408671351149,0.1432205574121326
94050,0.12195245176437305,0.1129775480739772,0.1356125925900414
94500,0.12611484635388473,0.1082060621865093,0.1477219948964193
94950,0.12046545705874445,0.1094535923749208,0.1359759946493431
95400,0.12034947990556244,0.110664679184556,0.1352918814960867
95850,0.12000210513360793,0.1085772803379222,0.1443186530144885
96300,0.12390365006285714,0.1161486351955682,0.1399935333244502
96750,0.1250333500700071,0.1178618497820571,0.1366824508970603
97200,0.12158932914608155,0.109745743968524,0.1445922386879101
97650,0.12033491691807283,0.1146169885015115,0.1283373456541449
98100,0.11679485920118164,0.1091892949165776,0.1368482822366059
98550,0.12407335077645251,0.1133122420124709,0.1418527313973754
99000,0.1186459191725589,0.1051434694416821,0.1276122642075643
99450,0.12205515315872613,0.1161633012397214,0.1358495724992826
99750,0.1162809070083312,0.1082491626776754,0.1364810128509998
100200,0.12425661889836187,0.1139989166613668,0.1375382126960903
100650,0.11933716176834419,0.1094584193150512,0.1385430203098804
101100,0.11907860109407914,0.1040338410367257,0.1467806468857452
101550,0.11980191515176555,0.114340053005144,0.1266676107654348
102000,0.12357548671949188,0.1124223149754107,0.1344282918144017
102450,0.11964010455063542,0.1109619264025241,0.1351989045133814
102900,0.1189596201042877,0.1098052424145862,0.1360537619423121
103350,0.12192538111179596,0.1080109859118238,0.1321763162314891
103800,0.1207225209579337,0.1139991678157821,0.1401612480869516
104250,0.11862717281619548,0.108758042154368,0.1388183881621807
104700,0.11701969890389588,0.1018354520387947,0.1314210994215682
105150,0.12267351221584243,0.1131365419412031,0.1381285070162266
105600,0.11709571099083402,0.1120348528353497,0.1253855846403166
106050,0.11550934020371638,0.1070262679830193,0.1369769242499023
106500,0.1166881359519902,0.1114266795339062,0.1275524285528808
106950,0.1176553606067318,0.109922627529595,0.1287144893081858
107400,0.1184991004399489,0.1064855599496513,0.128392461980693
107850,0.11729082424601073,0.1082722110231407,0.1329079696442932
108150,0.114745556966518,0.1069974275003187,0.1317308411514386
108600,0.11464762267831244,0.10754549178062,0.1307735994784161
109050,0.11901866957487067,0.1113557894993573,0.1383831372251734
109500,0.11594750539341472,0.1087566535500809,0.1248928266018629
109950,0.12027085690060628,0.1060799717134796,0.138194376709871
110400,0.11409172195300922,0.1062639621924609,0.1290863503701985
110850,0.1192168281623162,0.1086840844317339,0.1330020143650472
111300,0.11788949679699723,0.1095970938028767,0.1359397464757785
111750,0.11705750632390843,0.1110935066337697,0.1315300608659163
112200,0.11974292347149455,0.1111726213758811,0.1371646886318922
112650,0.12125820029061285,0.1090567328780889,0.1308057083701715
113100,0.11244317324657457,0.1053154715639539,0.1311733972001821
113550,0.1176959017984336,0.1089633456547744,0.1331837792834267
114000,0.11449119129742025,0.1083734788978472,0.1251479139481671
114450,0.11332217991817738,0.1067269007209688,0.1214163153385743
114900,0.11133313287515192,0.1054084353754297,0.1172001909324899
115350,0.1140489081124542,0.1088066921709105,0.1263423981564119
115800,0.11609084624913517,0.1090296458406373,0.1350850096717477
116250,0.11441042447811922,0.108622691729106,0.1195657959254458
116550,0.11562002629332704,0.1063308742316439,0.1292638763878494
117000,0.11722043773334005,0.1130432491889223,0.1271610437752679
117450,0.11425699324521697,0.1066967946244403,0.1264039567997679
117900,0.11375173528213049,0.1033789790119044,0.126405212408863
118350,0.11786970675515472,0.1115456633875146,0.1315834015142172
118800,0.11228533250221515,0.104538475619629,0.1322794173378497
119250,0.11358803541690576,0.1048264667158946,0.1321038721082732
119700,0.11335074590751901,0.0999461283278651,0.1301381697319448
120150,0.11725765378039793,0.1107210643123835,0.1306708065792918
120600,0.11742548069101755,0.1102915425505489,0.132960755941458
121050,0.11379759864241346,0.1035178663535043,0.1301019665598869
121500,0.1138592152605997,0.107840225235559,0.1254799117520451
121950,0.11693656551942692,0.1101134685752913,0.125137150734663
122400,0.11508935720601582,0.1059551241574809,0.1296850387146696
122850,0.11257757369778118,0.1069619630463421,0.1178984949318692
123300,0.11578511429135682,0.1096290140529163,0.1234312650933861
123750,0.1113657605502521,0.1023039139201864,0.121744875665754
124200,0.114383137646364,0.1089639561995863,0.1294109493726864
124650,0.11913948151166548,0.1077932021208107,0.1425285110156983
124950,0.11260489354142912,0.1032608391484245,0.1185791636630892
125400,0.11576581052795515,0.1105057017924264,0.1291726599168032
125850,0.11736208242538848,0.108677129773423,0.1307961829425767
126300,0.11488409977639089,0.1080929090455174,0.1290573045331984
126750,0.11601792578701856,0.1072861067275516,0.131596216764301
127200,0.11375794852327085,0.1027521042549051,0.1243578616296872
127650,0.11249523317790586,0.1013055932475253,0.1342488531023264
128100,0.11161451481573745,0.1036661363905295,0.1201885138591751
128550,0.11145796021330168,0.0970035132067278,0.1306309437239542
129000,0.11140484399278645,0.1044821725413203,0.1207730346312746
129450,0.1102905280492268,0.0971808068128302,0.1223151947138831
129900,0.114483440258773,0.1017901539988815,0.1274883747287094
130350,0.11399673789099322,0.105729143274948,0.1278215228719637
130800,0.11066747363656758,0.1020260485820472,0.1265051719872281
131250,0.11514955840248142,0.1087335071060806,0.1200546255009248
131700,0.11483542876376303,0.1086931825429201,0.1208690903824754
132150,0.11296943413384719,0.1069246191531419,0.1251136963954195
132600,0.11454391075298184,0.1070616317447274,0.1241285744309425
133050,0.11075211697549087,0.1063203777233138,0.1207715396489948
133350,0.11514252657711038,0.1109317693277262,0.1246389296278357
133800,0.11219531163398638,0.1052537507284432,0.120184451630339
134250,0.1118745290552033,0.1077688078326173,0.1217378992587328
134700,0.19999095615930854,0.1118125881627202,0.4546387906372547
135150,0.11188452297414182,0.1067813753802329,0.1182196502713486
135600,0.11045685482968105,0.1055868289805948,0.1207137024938128
136050,0.11246502032387069,0.1060905103990808,0.1279647236294113
136500,0.11260085272311693,0.1059029874578118,0.1270970871765166
136950,0.10958680738986,0.1045168764563277,0.123183398169931
137400,0.1110440613533137,0.102658826096449,0.1240704674716107
137850,0.11372347964846992,0.1070917884865775,0.1277601977996528
138300,0.11560914576868522,0.1098580121109262,0.1283176973043009
138750,0.11312328725005497,0.1068944055098109,0.1195615997049026
139200,0.11373535624938082,0.1067687900085002,0.1295412023179233
139650,0.10947670188266782,0.1010800090827979,0.1180763894575648
139800,0.11104308301117267,0.1080746734444983,0.1156008186633698
140100,0.11098478530766438,0.1021964691299945,0.1253513457230292
140250,0.11069156984022503,0.1044673090614378,0.1219361274410039
140550,0.11726573608582835,0.1111277146637439,0.1234037575079128
141000,0.1151245742838364,0.1091744585125707,0.1210746900551021
141300,0.11048429409624069,0.1091391775850206,0.1118294106074608


==> results/AirfRANS/P2/fb0_cb200_cl1_cr05_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0935622666589917,1.0900693367421628,1.099622436016798
400,0.6664631877653301,0.6194611219316721,0.7703901505470276
800,0.5986017510667443,0.5623142858222127,0.6460988708212971
1200,1.0650499068154022,0.546121240761131,2.0401475083827973
1600,0.668981836210005,0.5008682595379651,1.0557744504511355
2000,0.5393823375320062,0.472800854742527,0.6670907972380519
2400,1.1411185662494971,0.4386444837413728,3.1514829832315443
2800,0.4993886641785502,0.3984640625491738,0.641985930763185
3200,0.4909783924464136,0.3984414790943265,0.7017381137609482
3600,0.5469638726860284,0.3840106383524835,0.8670828661322594
4000,0.4802925781998783,0.3647100782766938,0.694479660987854
4400,0.42562258416786786,0.3421198938041925,0.5151067021489143
4800,0.41033747512847185,0.3344351745769381,0.5126017896831035
5200,0.3797113855415955,0.3081477529555559,0.4442239736579358
5600,0.35706134231062603,0.3134014365822077,0.3999310843646526
6000,0.37087011220166455,0.3115594160743057,0.4824601328000426
6400,0.34934519531903785,0.320162410531193,0.375165455751121
6800,0.31917957148980347,0.2685537635628134,0.3567285748012364
7200,0.32958749669836834,0.2893373775668442,0.3819565187301487
7600,0.2983444265183061,0.259547636564821,0.3239859956689179
8000,0.28812713856343175,0.2574201555363833,0.3336237119790166
8400,0.2981194303301163,0.2685800398886204,0.3295828334055841
8800,0.27813100117491557,0.2505027972348034,0.287692235764116
9200,0.2685122671234421,0.2501013545133173,0.28286496845074
9600,0.2778155862377025,0.2287547848932445,0.3079413609299808
10000,0.2784882896696217,0.2369374353811144,0.3298079910222441
10400,0.268580567643512,0.2478028032276779,0.2798644246067852
10800,0.24567838145419954,0.2221242894325405,0.2596901296172291
11200,0.24909551861463108,0.2254365429654717,0.2835808125790208
11600,0.2510120603558607,0.2158268651459366,0.2752434128522873
12000,0.2397795976279303,0.2176334665715694,0.2680813406594097
12400,0.2453588152164593,0.2173195370472967,0.2747705647535622
12800,0.24206676312489434,0.2045008349604904,0.3074359058495611
13200,0.24231566262431437,0.2126290701236576,0.2838723410665988
13600,0.23536455108784138,0.2059920153301209,0.2649732850585133
14000,0.2208193968213163,0.191577853038907,0.2477320924960077
14400,0.26391996449907307,0.2176466462574899,0.333901858702302
14800,0.22414525365456936,0.1856382900848984,0.2592606399673968
15200,0.23449871225398963,0.2067308218870312,0.268804146880284
15600,0.21770853242371224,0.1833570718392729,0.2361111857555806
16000,0.2123750601650681,0.1887467768928036,0.2297790908627212
16400,0.21046516763046377,0.1791003019828349,0.234449718222022
16800,0.21508635922102254,0.1900920251477509,0.2395020447019487
17200,0.21920679717091837,0.1772242513019591,0.259228548053652
17600,0.21834121433319517,0.1939759415201842,0.25593684672378
18000,0.1972053000237792,0.1744490681262686,0.2176768555864691
18400,0.1993821451917756,0.1776093101827427,0.2226193745061755
18800,1.1880253236193676,0.1875737710064277,4.13858276963234
19200,0.3220266650547273,0.1961483759526163,0.6712635894864798
19600,0.30513804974034425,0.1895080537442117,0.6358715005591512
20000,0.2892032415629364,0.1691082910634577,0.5698714944347739
20400,0.29843500798335293,0.1782952810171991,0.610219147298485
20800,0.26630855669965964,0.1778966636676341,0.488603051379323
21200,0.26016617529094216,0.1762436617165804,0.4838968039676547
21600,0.25841711444314563,0.1706999327428638,0.4554129633121192
22000,0.24452487444388676,0.1885468254424631,0.4082748111709952
22400,0.2472745121223852,0.1547689331695437,0.4107771110348403
22800,0.23651234529912468,0.1726157852727919,0.3671661435626447
23200,0.23441932155052198,0.1859777945280075,0.3441675945743918
23600,0.23141590402578,0.1818350126594305,0.3616247907280921
24000,0.21773567858035672,0.1496225319663062,0.3193952275253832
24400,0.2208739468664862,0.1566146445972845,0.325661553516984
24800,0.21735418815515,0.16885808697436,0.3148542325571179
25200,0.21484981440939008,0.1462517975270748,0.3534665753878653
25600,0.23674435901222746,0.1940112057793885,0.3215446335356682
26000,0.21065242142183702,0.1585434817196801,0.3048454075492918
26400,0.19615231090923768,0.1551839932985604,0.2503002948407083
26800,0.2017923978285398,0.1568430745555088,0.2571108977124094
27200,0.19873031531576996,0.1639615001622587,0.2428765180986374
27600,0.18517757294932374,0.1439386405842379,0.22418879032135
28000,0.1901804105623159,0.157752903336659,0.2222298453841358
28400,0.18255233685951677,0.1539697684999555,0.2251349887158721
28800,0.19046774893067772,0.1522493773140013,0.2217527779471129
29200,0.1929258071351796,0.1604053069278598,0.234838688513264
29600,0.17823189475107934,0.1503881424199789,0.2123232678789645
30000,0.1883836245210841,0.1678013105457648,0.2091301273740828
30400,0.17805209900834593,0.1544989322032779,0.200250160829164
30800,0.17867376266862262,0.1564037889568135,0.2063953590299934
31200,0.17856900997459882,0.1554368449328467,0.2137798419222235
31600,0.1696745739446487,0.1376716880127787,0.1855891587678343
32000,0.17303610599832606,0.1451378377526998,0.1977890879381448
32400,0.1716654234111774,0.1501177930645644,0.196577575020492
32800,0.179051759528229,0.1587593841692433,0.1968149931821972
33200,0.17935797290876507,0.1598508531274274,0.2070100758317858
33600,0.1741964879003353,0.145436088675633,0.1949531551729887
34000,0.16908913234714415,0.1317376714106649,0.1981868207920342
34400,0.1682281019724905,0.140908206817694,0.1871363618411123
34800,0.16870393593562766,0.1430719324015081,0.1861143993865698
35200,0.1695444579084869,0.1519921000534668,0.1995774020813405
35600,0.1644830727903172,0.130336227058433,0.1848797217756509
36000,0.164321310899686,0.1465339794661849,0.1883583307266235
36400,0.16684811937855554,0.1477506668353453,0.1910308732930571
36800,0.1722800474183168,0.1454373748740181,0.2020154593791812
37200,0.16457835678476837,0.1401330467639491,0.1848761627543717
37600,0.15738288342021403,0.1295385030005127,0.1809023104142397
38000,0.15953948974958618,0.133619048432447,0.1780207347264513
38400,0.16692418615566562,0.1485720697604119,0.187012905231677
38800,0.16447574021294709,0.1446604785276576,0.1848151657078415
39200,0.16149638398666866,0.1343308704532683,0.2002436177618801
39600,0.16100905992789188,0.1283643021248281,0.1786455486994236
40000,0.15277328993659461,0.1288068444281816,0.1750281626638025
40400,0.16342363109113647,0.1431894851941615,0.1753469480900094
40800,0.15807853159960356,0.1456727594975382,0.1689645295171067
41200,0.15997826755046843,0.132861860175617,0.1752354613225907
41600,0.15823646530159746,0.1384322802489623,0.1745205257833004
42000,0.16211941471323368,0.1308024216862395,0.1779154734453186
42400,0.1523745642416179,0.1409287412976846,0.1729335837578401
42800,0.16612740854499858,0.1421755864750594,0.2029592387052252
43200,0.16512583695817734,0.1306342128105461,0.1930042177625
43600,0.15440872427891006,0.1340994996391236,0.1737495675683021
44000,0.14491404623491685,0.1284189185639843,0.1567780795367434
44400,0.15721748696756546,0.1373945086449384,0.1752306494023651
44800,0.15642607961548488,0.1321085772151127,0.1883489915449172
45200,0.15180502923903985,0.1327799596264958,0.1761416463367641
45600,0.15424132441054092,0.1180041242670267,0.1794731641141697
46000,0.1533125716191716,0.1180062104249373,0.1870189838856458
46400,0.15073466919944614,0.1345466464152559,0.1700085307657718
46800,0.15466792451334183,0.1338168824557215,0.1779884822061285
47200,0.15517112651490603,0.1370443756738677,0.1724798120744526
47600,0.14390489483717828,0.1297146857017651,0.1635822350718081
48000,0.16200816982891406,0.1376992429746314,0.1920131457364186
48400,0.14809048419236198,0.1192333680111914,0.1737259470345452
48800,0.15836558358510952,0.1405979695124551,0.1805023986659944
49200,0.14817145570763385,0.126828517364338,0.163929821755737
49600,0.14252675904426723,0.1211761794844642,0.1732881321385503
50000,0.1448837590392213,0.1195440377434715,0.1697909946925938
50400,0.1549296579591464,0.1247037627827376,0.1812662649201229
50800,0.14357582858297968,0.1243549811094999,0.1623525231843814
51200,0.16588746940600682,0.1320454279147088,0.208476342074573
51600,0.13800045526702887,0.1229662848077714,0.1495420878333971
52000,0.1501192966883536,0.1305130671150982,0.1812719314359128
52400,0.14490661100600843,0.1180890030087903,0.1711677706986665
52800,0.14402082740445615,0.1208850735146552,0.1709446919616311
53200,0.15370280287112104,0.1340975272329524,0.178369257710874
53600,0.14948286652914244,0.1275885908398777,0.1758986948477104
54000,0.14621951939072456,0.1335140004055574,0.1646542689437046
54400,0.14578324202215295,0.1234734781272709,0.1702103219926357
54800,0.14370231476845216,0.120465446957387,0.1738340416597202
55200,0.14587548413430337,0.1215009958483278,0.1661870379699394
55600,0.1368243235908448,0.1166647744458168,0.1612122959457337
56000,0.147225082272198,0.1292027123179286,0.1726076255086809
56400,0.14300695577287112,0.1285300889937207,0.1549265777971595
56800,0.1337422721518669,0.1112573546776548,0.1605869442829862
57200,0.14125879797618832,0.1251844217069447,0.1611247648159042
57600,0.14865564492880365,0.12522493052762,0.1671788109419867
58000,0.13492738910717886,0.1142926438944414,0.1560725590586662
58400,0.1414840902131982,0.12030191258993,0.1605785588826984
58800,0.13818893011193717,0.124323783959262,0.153168368418701
59200,0.14695635291282083,0.1256346957804635,0.1949861580738797
59600,0.1490260746958665,0.1177757904632017,0.1873848040727898
60000,0.13749525849591004,0.1100531489448621,0.1510041645541787
60400,0.13672219201689584,0.1121382549870759,0.1462356630153954
60800,0.14205390364280898,0.1164154903730377,0.160935367452912
61200,0.1382786271395161,0.123410527203232,0.1498727613035589
61600,0.13197356577729802,0.1055547160701826,0.1531767202308401
62000,0.14854832124779926,0.1221221092063933,0.1771734905010089
62400,0.14449151110369707,0.1274559791479259,0.1606471651326865
62800,0.146668719939189,0.1205690146004781,0.1678801807854324
63200,0.13207459631375962,0.1104573132982477,0.1497144359070807
63600,0.141478614739608,0.1096062815980985,0.170581656973809
64200,0.14408373304991984,0.1251902412669733,0.1703916734736413
64600,0.138488423184026,0.1226772862626239,0.1450333248218521
65000,0.13538195019355043,0.1095313150901347,0.150992588927038
65400,0.13193540391977873,0.1193211748218163,0.1461384920496493
65800,0.1333935887215193,0.1129157146532088,0.1563495730562135
66200,0.1381309510557912,0.1162607305357232,0.1645727220363915
66600,0.13839380920515393,0.1155331350676715,0.163411397957243
67000,0.12916029328131112,0.1083811821509152,0.1502127196500078
67400,0.13267733181826769,0.1134215503698214,0.1574353180360049
67800,0.14091101579368112,0.1143059560796246,0.168924498972483
68200,0.12981683716643597,0.1165497482335194,0.1453967955568805
68600,0.13895199711085296,0.1184709074674174,0.1624140970828011
69000,0.13558259686920784,0.1171074205916374,0.1653034461056813
69400,0.13791143189184363,0.1187648962344974,0.1602904581697657
69800,0.1452606119768461,0.1316785135352984,0.1606298553338274
70200,0.1348241345537826,0.1141867501009255,0.1530191331915557
70600,0.13218012895784337,0.1159765844140201,0.1431478155357763
71000,0.13685832553775978,0.1117003453057259,0.1662509800773114
71400,0.13353172266855834,0.127156412503682,0.1461422495637089
71800,0.12944807809777553,0.116517368517816,0.1569399020960554
72200,0.1259689390310086,0.1103961862064898,0.1404914909834042
72600,0.13544262051815162,0.111262183911167,0.1649240716872737
73000,0.13845546164433467,0.1162081525241956,0.1496753678331151
73400,0.127195993096102,0.1191315371124073,0.1338382835825905
73800,0.13035933111561457,0.1061778072221204,0.1619348754920065
74200,0.13228089001611804,0.1124582646368071,0.1515388921461999
74600,0.1303767340816557,0.112624292820692,0.1535628520417958
75000,0.1294532475958112,0.1158046354632824,0.1421125006861984
75400,0.12781885886564845,0.108198318099603,0.1413807755336165
75800,0.1315940225520171,0.1133344380976632,0.150379420411773
76200,0.13578562798211347,0.1208594878250733,0.1496890224376693
76600,0.13355455958517265,0.1173317027231678,0.1516259857965633
77000,0.13568828612682407,0.117969805044122,0.1508178381482139
77400,0.12834306153992653,0.1120292457030154,0.1449658773839473
77800,0.12634833132033232,0.1063485194090753,0.137653619046323
78200,0.13243341317051086,0.1040641309693455,0.1584319871943444
78600,0.1300913836364634,0.1132215520879253,0.1454625996947288
79000,0.1325767916574841,0.1148480265773832,0.1512316634389572
79400,0.1290788239939138,0.1060457805916667,0.1429652808560058
79800,0.12419812059262765,0.1024507591128349,0.1514426916511729
80200,0.12900374394608657,0.1087824206240475,0.1425483964662998
80600,0.12600542491185476,0.1095174031611532,0.1440181410079822
81000,0.12666073334054087,0.113373955222778,0.141299131414853
81400,0.12375645183492451,0.104796623326838,0.1472122946055606
81800,0.12753150156233456,0.1101104771299287,0.1527876917785033
82200,0.12705673534772355,0.1177456509321928,0.132400022749789
82600,0.13050294321961695,0.1170064149750396,0.1432858561864122
83000,0.12896555356914174,0.1068868107069283,0.1523239459935575
83400,0.13015059648896565,0.1080038327584043,0.1425716283591464
83800,0.1243587625067448,0.1108667233586311,0.1341149455890991
84200,0.13369747539167287,0.1238785649929195,0.1492101961327716
84600,0.1241654863208532,0.1072978432290256,0.1429533922486007
85000,0.12243337905849325,0.1121172700403258,0.1400281969038769
85400,0.13495870250742878,0.1214688644511625,0.1488235752610489
85800,0.12309146513463923,0.1072531829820945,0.1372295030020177
86200,0.12572494740248655,0.1124187102681025,0.1369808065891266
86600,0.12866046126931902,0.1145993603160604,0.1477970760175958
87000,0.12537630029721183,0.1120457369228825,0.1398292382014915
87400,0.12490938398754223,0.1033635868364945,0.1375972780678421
87800,0.1228048066271003,0.1121107319695875,0.1328561113914474
88200,0.12137859878479497,0.1109268265217542,0.1304611963685601
88600,0.12322290194919328,0.1134640661999583,0.134368531955406
89000,0.11961610103142445,0.0979042696813121,0.1445294136973098
89400,0.12369835968012916,0.112097318531014,0.1376103571150451
89800,0.12545478685642591,0.1150702659226954,0.1433927323063835
90200,0.12042589519987812,0.1094893817976117,0.135687847584486
90600,0.12399159256427077,0.1082827382255345,0.1387027177191339
91000,0.12205719229648818,0.1100961964065209,0.1412949304981157
91400,0.11709950578864659,0.1040550266345962,0.1288028072286397
91800,0.11817548958293625,0.1134177321428433,0.130642718586605
92200,0.1205055479786824,0.1007332359720021,0.1453621162101626
92600,0.1209444171225186,0.1046086458489298,0.1450065371626988
93000,0.12117277530720452,0.1042128360737115,0.1328552464814856
93400,0.12483940533129495,0.1096818790119141,0.1361855525104329
93800,0.12621894575248002,0.1065458813426084,0.1374835990136489
94200,0.1232927615800872,0.1088614068599417,0.146801442336291
94600,0.12545817778096532,0.1088170524081215,0.1405904338415712
95000,0.12063392559532071,0.1090857291035354,0.1349700536485761
95400,0.12201796268345785,0.1062741991179063,0.134283101898618
95800,0.1177300304290838,0.1017783006466925,0.1269566564122214
96200,0.1254045657906681,0.1080589713249355,0.1401815885026008
96600,0.11386968061910008,0.1039229479245841,0.1249093243107199
97000,0.119384538057493,0.1074123206129297,0.1268401459185406
97400,0.118055938151665,0.1110225231107324,0.1317458014981821
97800,0.12412265025079244,0.1143709894968196,0.1420295491442084
98200,0.12592889255611223,0.1119370409613475,0.1356968623632565
98600,0.11768571740714828,0.1135430300422012,0.1268082786817103
99000,0.12085378137882795,0.1053525753691792,0.135916307484731
99400,0.12282835152000188,0.108323874482885,0.1301538405986503
99800,0.12242773768026374,0.1038089788751676,0.1331906940834596
100200,0.12078359250677745,0.1097369290050119,0.1284188600536435
100600,0.1141357607475947,0.0978635264979675,0.1284332964243367
101000,0.1170739094994496,0.1032450445089489,0.1335344793600961
101400,0.12021145136444827,0.1057101389486342,0.1365487566124648
101800,0.11788472340325823,0.1017578679649159,0.1312541092792526
102200,0.11408662873902353,0.100189835387282,0.1313728523580357
102600,0.11822583609959106,0.0979852118948474,0.1272970424219966
103000,0.11669610084150915,0.1087379821809008,0.1364733819849789
103400,0.12070863105065652,0.1106148419436067,0.1307571190781891
103800,0.268800342795439,0.1199587917467579,0.7093777099251747
104200,0.13218917920778034,0.1132493241131305,0.1774009262863546
104600,0.12123410734930068,0.1102013445319607,0.1330726215336471
105000,0.12040729744650885,0.1059973918320611,0.1309241993189789
105400,0.12407275037025098,0.1178261394659057,0.1333491533529013
105800,0.12262140027305572,0.1169199979444965,0.1285210180655122
106200,0.12677445059642195,0.1102616145880893,0.1398322616983205
106600,0.12337291959091085,0.1147831788472831,0.1304666723404079
107000,0.12117368432460349,0.1051861222740262,0.1370932426676154
107400,0.12171935984981243,0.1089449295448139,0.1354763553943485
107800,0.11859997653635215,0.104728151471354,0.1395242876932025
108200,0.11733831913908938,0.1064594856183975,0.1303364175744354
108600,0.12345964482752603,0.11372550889384,0.132060271622613
109000,0.11264702378073704,0.105836790939793,0.1186401978554204
109400,0.11853154157637615,0.1008438017591834,0.1311530548939481
109800,0.11942566301790063,0.1126212255237624,0.1295389056019485
110200,0.11633290472207587,0.1030365830287337,0.1299627843685448
110600,0.11401492922042958,0.1023474425612948,0.1229410610441118
111000,0.11963809922686774,0.110788250984624,0.1325440425472334
111400,0.1194750427792314,0.1036974647641181,0.1354164107283577
111800,0.11351269626058633,0.1001022788928821,0.1221751881204545
112200,0.1126286718784831,0.1075200798176229,0.1164342365227639
112600,0.1158573155844351,0.1034202723903581,0.125075998341199
113000,0.11056465145433318,0.1026866916101425,0.1158761794725433
113400,0.11910382028610907,0.1070261416281573,0.1355697052692994
113800,0.1149034319276688,0.1071039018593728,0.1228424973972141
114200,0.11304819903394668,0.0999077998008579,0.1217903922335244
114600,0.11666013787151308,0.1019804793223738,0.1310543143330141
115000,0.11359596093592697,0.0987833201792091,0.1246581962937489
115400,0.1178074267227202,0.1045922165224328,0.124825198133476
115800,0.11931846745312212,0.1118800727766938,0.1288937398348935
116200,0.1168105339905014,0.0977548378589563,0.1259231577720493
116600,0.11990940376766952,0.1110723539581522,0.1290809180121868
117000,0.11582509717321952,0.1026509687909856,0.1286488988343626
117400,0.11372091852419537,0.1018751562968827,0.1276351223001256
117800,0.1136786669475259,0.0996017267438583,0.1260345736192539
118200,0.11406590282917017,0.0966388184996321,0.131773643027991
118600,0.11502016244339755,0.1034996247338131,0.1282384365890175
119000,0.11437115476874166,0.0973080590460449,0.1225017014611512
119400,0.11446411838056512,0.1035039563663303,0.1235542204976081
119800,0.11851949269883333,0.1010109147056937,0.1327423006109893
120200,0.11545816336700222,0.1057946063531562,0.1326196361239999
120600,0.11489100932900326,0.0975504668150097,0.1286211611749604
121000,0.10950047786114733,0.0946708896523341,0.118620809931308
121400,0.1154687081626616,0.1031480104941874,0.1259526428300887
121800,0.11244526350346855,0.1034492311463691,0.1186720656091347
122200,0.11493889469595155,0.1041410503163933,0.1238504313537851
122600,0.11336324836360287,0.102476024092175,0.1226822445821017
123000,0.11553826571209352,0.1023400688497349,0.1243476551584899
123400,0.11286821812682316,0.1024457302968949,0.1218529026117175
123800,0.11381576552521433,0.1005798219447024,0.1250778497266583
124200,0.10744727484358008,0.0991929498221725,0.1130504199443385
124600,0.11206784329959188,0.0971402414981275,0.1210686251381412
125000,0.1106400202948134,0.1004100214410573,0.1262543977843597
125400,0.11666526022832838,0.1016634034132585,0.1290512449713423
125800,0.114463232269627,0.1037356053455732,0.1355446529621258
126200,0.1126231034699594,0.1033075489196926,0.1175717774801887
126600,0.1113495342683745,0.0926642540283501,0.1250859337183646
126800,0.10882745430455543,0.0989779514959082,0.1157021469110623
127000,0.10986581075160451,0.0997344860527664,0.1178977257851511
127400,0.11263334187678986,0.1098462673323228,0.1154204164212569
127800,0.1142459971620701,0.1083231888711452,0.120168805452995
128200,0.1195583319291472,0.1195583319291472,0.1195583319291472


==> results/AirfRANS/P2/fb0_cb400_cl1_cr05_pre200_plot.csv <==
step,Mean,Min,Max
0,1.095540821440518,1.0883431424200536,1.1085158112645148
300,1.0516686192713678,0.8067444675415755,1.5755987173318864
600,0.6573621826805174,0.6274945763498545,0.6929065465182066
900,0.6626949648093432,0.5801887599751353,0.7122204334661365
1500,0.7237369316862896,0.5154059596173465,1.1429754492640496
1800,0.5891145589668304,0.4669551956281066,0.9016111012548208
2100,0.5046224706340581,0.4557774866372346,0.5918316545709967
2400,0.46819818062707774,0.441496591232717,0.5204265749081969
3000,1.4910121366102247,0.3913069101423025,4.632946714162826
3300,0.9552659497549758,0.4020185137540102,2.5137915819883347
3600,0.48289481199812145,0.3907258528098464,0.6267749049142003
3900,0.47727670816238965,0.3624124372005463,0.6389650412276388
4500,0.44624020592775193,0.3593303840234875,0.5822298508137465
4800,0.41659501408692445,0.3479569521546364,0.540086325854063
5100,1.0317008173884825,0.3429410648159682,2.821514877676964
5400,0.39783878016052765,0.3263448659982532,0.4660996078327298
6000,0.417459269259125,0.3336970897950232,0.5088878647983074
6300,0.3612894315831363,0.311792867379263,0.4206310555338859
6600,0.3597135773813352,0.3215443116426468,0.4002689784578979
6900,0.35194502235390246,0.3183709682896733,0.3861115192435682
7500,0.4221831326279789,0.3047056793887168,0.7055989407747983
7800,0.40294866053620354,0.2914956958591938,0.6480319211632013
8100,0.4038100610254332,0.2982058867905289,0.6251199445873499
8400,0.3803927847533487,0.310964663727209,0.5762092966213822
9000,0.35949630646966396,0.2918777986615896,0.5338216475769877
9300,0.3442519734660163,0.2875172274932265,0.497015774436295
9600,0.3467544774198904,0.2952742081228643,0.4807633039355278
9900,0.34352882691659026,0.2617711218073964,0.4878708389773964
10500,0.32978756592376157,0.2715882437955588,0.4416528143547475
10800,0.32020086941774933,0.2553662654850632,0.4218500781804323
11100,0.314220045201946,0.2650223647523671,0.4271311601437628
11400,0.8591378219937906,0.2830988525319844,2.4372570940852167
12000,0.36044139874633396,0.2543129027169197,0.5124355015903711
12300,0.3497850148519501,0.2696286065503955,0.4721418876945972
12600,0.35640377321513367,0.2506771758478134,0.4860000108927488
12900,0.3320607917453162,0.2362431950494647,0.4624530484713613
13500,0.3292992939590476,0.2543103851471096,0.4206308164261281
13800,0.32234777066158127,0.241282061189413,0.3921761691942811
14100,0.2989083856530487,0.2265616642683744,0.3650497359223664
14400,0.3267000656528398,0.2710459421481937,0.4060519276931882
15000,0.30537465693196275,0.2406373329740017,0.3786083322577178
15300,0.30168007136788216,0.2421042236406356,0.3637964387796819
15600,0.28942774099530644,0.2382448538579046,0.3574434204027056
15900,2.421518344087526,0.2381680308748036,8.862670638561248
16500,0.3285365661443211,0.2291493380069732,0.5289174237847328
16800,0.3204209081130102,0.2122759864851832,0.5303317797370255
17100,0.3144299439364112,0.226061641825363,0.4903002834133804
17400,0.303594407106284,0.209224893618375,0.4199092819169163
18000,0.287644311140757,0.2070513368956744,0.4165316614881157
18300,0.2923580409423448,0.2179424107261002,0.3934208402968943
18600,0.3202393718156963,0.2164727691654115,0.5015536316111684
18900,0.29109846403822304,0.2121278860978782,0.4238112804852426
19500,0.29010378020117056,0.2037890059873461,0.4184000091254711
19800,0.3216004366171546,0.2185657228250056,0.5704627241194248
20100,0.264821358458139,0.208594717932865,0.3771950762718916
20400,0.280523212600965,0.2138490312732756,0.401638806592673
21000,9.223409923829603,0.1842116795107722,36.17571185111999
21300,0.3441581574780866,0.1897062304336577,0.6994502285122871
21600,0.3366378780291416,0.1968571308534592,0.6565527361631394
21900,0.31974824138684194,0.1976965280435979,0.5815980175882578
22500,0.31372342037502676,0.1772369081806391,0.5506562644615769
22800,0.28634880837285887,0.1941250827815383,0.4914680073969066
23100,0.2867645505745895,0.1788094470091164,0.4838235028833151
23400,0.2712346947356127,0.18817711237818,0.446981302332133
24000,0.27302101567620407,0.197200936442241,0.4270519083179533
24300,0.261545490771532,0.1840780597180128,0.4084769318066537
24600,0.2734527212032117,0.20201320245862,0.4067920050770044
24900,0.2570023445994593,0.1803455972438678,0.3765929792821407
25500,0.2408725524402689,0.1856860743509605,0.3416641782410443
25800,0.2515787258988712,0.2033580907993018,0.3279321184568107
26100,0.24566977662267162,0.177653580987826,0.3484048723988235
26400,0.2333392104168888,0.1772223637672141,0.3195198427885771
27000,0.23001335162436587,0.178051981292665,0.2857538892328739
27300,0.2273052300792187,0.1805368941277265,0.287096786443144
27600,0.25917969738715324,0.1844908267213031,0.4022008751146495
27900,0.2124247252230998,0.1836236576642841,0.2678208933398127
28500,0.2127234109013807,0.1828483932465315,0.2614379055425525
28800,0.21896516985027115,0.1820631321659311,0.2576207680627703
29100,0.21363802990876135,0.173643161104992,0.2532708388846367
29400,0.21190656696795485,0.1691962160822004,0.2613291359320283
30000,0.20636613232782108,0.1719096624897793,0.236898959102109
30300,0.20828774651396084,0.166889985143207,0.2563819968886673
30600,0.20547321082325648,0.1784617174509912,0.2331915880227461
30900,0.21040736488997933,0.1747286664042621,0.2559266233351082
31500,0.19315897224820217,0.1671257666079327,0.2196304203104228
31800,0.19996742441668172,0.1634982519969344,0.2361725709540769
32100,0.21067695886478757,0.1725539879221469,0.2458857853710651
32400,0.2002506293414626,0.1677887900406494,0.2441991121834144
33000,0.19934290486853565,0.1680106763541698,0.2329430104978382
33300,0.19263101971824648,0.1563856708724051,0.2192441321536898
33600,0.18995795067981816,0.163076904239133,0.229139009793289
33900,0.20003073419444262,0.1753991212043911,0.2278852101927623
34500,0.18697642307262863,0.1521437701955437,0.2311888191709294
34800,0.18527641201158979,0.1615846594097092,0.2165191860264167
35100,0.18521081631304695,0.1549578769970685,0.2199951796559617
35400,0.18725921522825953,0.1645681470585987,0.1972322590555995
36000,0.19246320771402675,0.1662635648716241,0.2454704181523993
36300,0.18552412584307598,0.1658015834540128,0.2048931828932836
36600,0.18538362788502122,0.1565287260524928,0.2104763704538345
36900,0.1916013787395786,0.1597598086064681,0.2224379905452951
37500,0.19048689225106494,0.1648017577035352,0.2352069784887135
37800,0.18243071178556416,0.1624568825168535,0.21816126588732
38100,0.1788607289129868,0.1599659145250916,0.2088618967914954
38400,0.19144222289905877,0.1622885907534509,0.2430201995419338
39000,0.18217755427118387,0.161589190447703,0.2105685658333823
39300,0.16992143759736783,0.1443633506447076,0.2036569363251328
39600,0.17675099268322805,0.1560181529913097,0.2019592791656032
39900,0.17926135604036963,0.1523414324456825,0.2234803996095433
40500,0.17738353025051762,0.1603686549374833,0.2012609386397525
40800,0.18158993494696915,0.1539122380875051,0.2298383391741663
41100,0.17212262662942518,0.151043048989959,0.2056584140937775
41400,0.17364541400223968,0.15945489264559,0.2007339648902416
42000,0.181460549600888,0.1697624042490497,0.2079611055925488
42300,0.17844531846232708,0.1524088969780132,0.2148121298570185
42600,0.16970371214556507,0.1478945760382339,0.2099202266568318
42900,0.1660385942913126,0.149022448444739,0.1899954245239496
43500,0.1626044670096598,0.1502232307381928,0.1836109466850757
43800,0.1657647168228868,0.1476881791139021,0.1852334940480068
44100,0.16919136542128396,0.1535304851550608,0.2056571056880057
44400,0.16729289816110393,0.152947709900327,0.194072564705275
45000,0.1710726367414463,0.1497610934311524,0.2152993937348947
45300,0.17144946412066928,0.14708231985569,0.2176012199744582
45600,0.16669257208355698,0.142569465348497,0.204124334664084
45900,0.1691495181911159,0.1515683352248743,0.2042402115976438
46500,0.1550852013844996,0.1441774047352373,0.1701168378069996
46800,0.1712107027671299,0.1519115697918459,0.2120065519958734
47100,0.16857818198739546,0.1451498319534584,0.2023901842255145
47400,0.16545031303889116,0.1483069435087964,0.2029761538514867
48000,0.1515232579305302,0.1308054212480783,0.178429336734116
48300,0.15968105427920815,0.1421700645657256,0.1883157884748652
48600,0.16441248956252819,0.1486623833328485,0.190928637846373
48900,0.15923255575937215,0.1415315837645903,0.1814537860453128
49500,0.1572099915810395,0.1369389014551416,0.1890044029802084
49800,0.15703345118090511,0.1410037118382752,0.1777528064744547
50100,0.16095603897585534,0.1491883886512369,0.1883727524196729
50400,0.1618492424394935,0.1418196335248649,0.202952978038229
51000,0.15655495019280344,0.1386833525821566,0.1808583134505897
51300,0.15293948329170226,0.1332600192772224,0.1783776883222162
51600,0.16693726834608236,0.1396410473855212,0.2043245287751779
51900,0.1612382260907907,0.1384633440990001,0.2012147561833262
52500,0.15694726756541053,0.1407077693147584,0.1857762852497398
52800,0.15581187607836908,0.1369796197488904,0.1750684919580817
53100,0.15515387214720247,0.1342243143869564,0.1907486178027466
53400,0.15476862333365712,0.136085617672652,0.1886774477455765
54000,0.15152847557328636,0.1341718482319265,0.1795080402074381
54300,0.15013533373130483,0.1373411548510194,0.1676503645256161
54600,0.1603188850334845,0.1362504307832568,0.1879030368477106
54900,0.15578447377542032,0.1356343132536858,0.1783156589185819
55500,0.1494386006693821,0.1370660523837432,0.1697155927121639
55800,0.15322541546076532,0.1314498761994764,0.1838576539419591
56100,0.15465355517342683,0.1376728758960962,0.1841055095288902
56400,0.1470955757470801,0.1340388266555965,0.1675287397624924
57000,0.15542274556821206,0.1339365635486319,0.1980759403808042
57300,0.15355750940041615,0.1361903768777847,0.1837193863186985
57600,0.15602472962578756,0.138501447904855,0.1919292621361091
57900,0.1492710854148026,0.135197200323455,0.1809590566763654
58500,0.1576281354879029,0.1407476474484428,0.1874329690542072
58800,0.15550308664329343,0.1350728344172239,0.196475258632563
59100,0.14915880887419916,0.1299299779860303,0.1723625288857147
59400,0.1407008353201672,0.1220841480186209,0.1578710523992776
60000,0.15091408668900838,0.1390425099059939,0.1831707147927954
60300,0.15687248235219153,0.1346033808449283,0.1831545830797404
60600,0.15290069693466646,0.1309724839031696,0.1817537365714088
60900,0.15075449732481497,0.1319429153669625,0.178908443627879
61500,0.15646963276783932,0.1321659194491803,0.1803642031364143
61800,0.1469941966515034,0.13476416926831,0.1731928196363151
62100,0.15336207263753746,0.1291107492474839,0.1845598410535603
62400,0.15456102874828498,0.133026353935711,0.1963016957091167
63000,0.14635542414616792,0.1379496718198061,0.1588553684996441
63300,0.14100306141655888,0.1278997381497174,0.1626101834373548
63600,0.14792768509825688,0.1346059628482908,0.1556042852951213
63900,0.15632494340534317,0.1319478079210966,0.1790735170105472
64500,0.14740962287527504,0.1347100308910012,0.1709123080642894
64800,0.13916238126927052,0.1274043494462967,0.1513153356080875
65100,0.1522037981916219,0.1409603237174451,0.1751933467388153
65400,0.13999021775205617,0.1164650168316438,0.1629081103671342
66000,0.14703027075156566,0.1339577795052901,0.1716451808903366
66300,0.14387476297444662,0.1344438214460387,0.160649395105429
66600,0.14207161765662019,0.1292514239763841,0.1530329629546031
66900,0.14052897952497,0.129060200327076,0.1511231651902198
67500,0.14099409774178634,0.1322223728569224,0.1597281051287427
67800,0.14036499661742705,0.1252703048102557,0.157255816203542
68100,0.15326827333774415,0.136240808237344,0.1762198422662914
68400,0.14245303621515631,0.1319300026586279,0.1509277326380834
69000,0.1470854660111945,0.1320249309809878,0.1720235731266439
69300,0.14361980345216577,0.1307953399559483,0.1679732167441397
69600,0.14772998533560894,0.1321569369221106,0.161680686478503
69900,0.14288992571993728,0.1319845451181754,0.1514117591688409
70500,0.14287153975921676,0.1281798752630129,0.1666546100703999
70800,0.13808079396490935,0.1250371409393847,0.1565747730666771
71100,0.14982077492401,0.1279687748290598,0.1976817444758489
71400,0.14821143395151004,0.1376421817671507,0.1589700467605143
72000,0.14568467562785367,0.1252953685913235,0.1785970252985134
72300,0.13682558893342497,0.1240322581911459,0.1445560742914676
72600,0.13360712854540902,0.1220664075482636,0.1578787425067275
72900,0.14133086672634815,0.127366247093305,0.1627763868309557
73500,0.15240073100663717,0.1308007843419909,0.186051764297299
73800,0.14215753416414367,0.1224776509124785,0.1672598901344463
74100,0.13566774831851935,0.1161004179203882,0.1587201089179143
74400,0.13607659869128833,0.1275106364162638,0.1488455804716795
75000,0.13773417209158645,0.1252165381656959,0.1696373058808967
75300,0.13508580780820917,0.1250246333144605,0.1463217434147372
75600,0.13458188121789133,0.1196656920015812,0.1483502783672884
75900,0.13709493832429864,0.1300620112102478,0.1487791904062032
76500,0.1383219290641136,0.122294253394939,0.1637230180436745
76800,0.14049845444620584,0.1308670849353075,0.1536911055073142
77100,0.13425748164416287,0.1214033809676766,0.1593576381821185
77400,0.1343278949364321,0.1204460892011411,0.1487816091254353
78000,0.13494976956397292,0.1207383170817047,0.1639326148107648
78300,0.13507261194754389,0.1280307553429156,0.1537378871534019
78600,0.1375539651722647,0.1258896083012223,0.1583930431073531
78900,0.13397780790110117,0.1175603902479633,0.1637348142405972
79500,0.13949921910651025,0.1226051657274365,0.1652552137849852
79800,0.136510316102067,0.1237283836724236,0.1609399983799085
80100,0.12996604981017293,0.1242633521324023,0.1343227086262777
80400,0.1347641098394524,0.1253697674674913,0.1567135440697893
81000,0.13391019986011085,0.1219760711211711,0.1506544700404629
81300,0.1299591554247308,0.1164765314664691,0.1484843219770118
81600,0.13574612111086026,0.1214833234529942,0.1483519333321601
81900,0.13162486223503944,0.1163817376364022,0.152758570224978
82500,0.1340818400192074,0.1258275683177635,0.1510507490020245
82800,0.1353143806115258,0.123358428212814,0.1585776677774265
83100,0.1333267242449801,0.1237160139810294,0.147020555329509
83400,0.1361042833072133,0.123926475290209,0.1555946093378588
84000,0.12930019385647024,0.1180707190744578,0.140773977539502
84300,0.13242222703644072,0.1206817028066143,0.1503529986785724
84600,0.13424214068101717,0.1275537847075611,0.1421365209342912
84900,0.1309512189251836,0.123518979740329,0.1426081259641796
85500,0.13048472286784088,0.1265893688937649,0.1378248866321519
85800,0.13625194318243297,0.1269303795788437,0.1514339759666472
86100,0.1274664107302669,0.1179186408314853,0.1416370646515861
86400,0.13525947117246684,0.1255814841715619,0.1471638961788267
87000,0.1312773220380768,0.1275109688891098,0.1368341257702559
87300,0.12648006435832937,0.1170800706092268,0.1448570107109844
87600,0.12981792737380599,0.1231540876161307,0.1438374840887263
87900,0.13348908044397825,0.1250362884020432,0.1420497367344796
88500,0.13406177240191025,0.1274837283464148,0.1409780638059601
88800,0.1269088029034901,0.1235141999833285,0.1346968775382265
89100,0.1315114826452918,0.1253286840673536,0.1404449560353532
89400,0.1316777610161807,0.1233846785174682,0.1406807611417025
90000,0.1360595470527187,0.1237901577539742,0.155703712021932
90300,0.1353196280449628,0.1233098525833338,0.1492722281906753
90600,0.1319368763640522,0.1245295099541544,0.1400192797929048
90900,0.12516108450596217,0.1063821870880201,0.1421157739916816
91500,0.13185474994883406,0.1182872637407854,0.1472843085462227
91800,0.1322151578078046,0.1227197445230558,0.1526141263265162
92100,0.12660246874904257,0.1193477957090363,0.1430488673783838
92400,0.12858366576023395,0.11804569829721,0.1410427831020206
93000,0.12817057696054684,0.1208795922901481,0.1396406482579186
93300,0.13732705524191258,0.1154543297318741,0.1599874555785209
93600,0.12816427271929565,0.1209400898404419,0.1404577284259721
93900,0.13521567384421357,0.1210855927877128,0.1563203699863515
94500,0.13619074647955126,0.1175103223882615,0.1572821618919261
94800,0.12933544500148855,0.1188668153714388,0.1407081412849948
95100,0.12973668601596725,0.1234626426640898,0.1347157435677945
95400,0.12824199747701637,0.1182804905879311,0.1450575561076402
96000,0.12500801657792177,0.1185504072811454,0.1316806301753968
96300,0.12926108002604444,0.121681625933852,0.1375552394706755
96600,0.12520794910960828,0.1176302198320627,0.1303651868039742
96900,0.12718016676080873,0.1149298306391574,0.1450603715796023
97500,0.12466703791753385,0.1188818432763218,0.1383027769299224
97800,0.1296218231040984,0.1218337820470333,0.1324021416716277
98100,0.13346968487137928,0.1264685558527708,0.1433249972993508
98400,0.12578965760301794,0.1194503842201084,0.1397307736147195
99000,0.12671933200675994,0.1145473297056742,0.1379658291209489
99300,0.12799130974279244,0.122768400167115,0.1413838319317437
99600,0.1268686081212945,0.1173767278064042,0.1367679637297988
99900,0.132918844964588,0.1186162914428859,0.1525644595175981
100500,0.12273922609281723,0.1130840979050844,0.1358076964877546
100800,0.12524302117992187,0.1151491792313754,0.1341670076502487
101100,0.13236514682474076,0.120716009507887,0.1394925976777449
101400,0.1283553049882175,0.1140493955276906,0.1377402681065723
102000,0.1274695764051284,0.1211049435241147,0.1408827606262639
102300,0.12799685977632178,0.1225711313448846,0.1396056011132896
102600,0.12764683416346084,0.1166584986587986,0.1431603203853592
102900,0.12891567541519178,0.1141751015000045,0.143374242214486
103500,0.12734579469077284,0.1168844987824559,0.1493374962871894
103800,0.12633628145325926,0.116785642937757,0.1350048503978178
104100,0.12392429822357365,0.1168214642675593,0.1332277529733255
104400,0.12535722878878,0.1188650575978681,0.1398430448072031
105000,0.12755879716540214,0.1127547989622689,0.1357726333336904
105300,0.1282205109921051,0.1189985887450166,0.1426286108000204
105600,0.12728564934455783,0.1159076698496937,0.1378396220505237
105900,0.12614756902214136,0.1163108770595863,0.1459755389951169
106500,0.12236787209170864,0.1160979216173291,0.1352516491385176
106800,0.13269154904526653,0.1205046176677569,0.1436347604589536
107100,0.12506419542711222,0.1133311441075056,0.1455086037237197
107400,0.12763121524825688,0.1172031821077689,0.1384852809738367
108000,0.12651612438727164,0.1166758041456341,0.1371344381850212
108300,0.12277816305693698,0.1136437600804492,0.1366663611866533
108600,0.12087298791739155,0.108368498198688,0.1375823884177953
108900,0.12891035080072466,0.1160204082541167,0.1417848329246044
109500,0.12493849332444365,0.1123537498526275,0.1326276985695585
109800,0.1231113428494427,0.1130715669365599,0.1331945880176499
110100,0.11834039668494366,0.1136720669828355,0.1278533328697085
110400,0.1253965933131985,0.1160656697722151,0.1396693188836798
111000,0.12265579565835649,0.1156965511711314,0.1276158141787164
111300,0.12909854105790142,0.1161908428557217,0.1382866393914446
111600,0.12412719891872255,0.1175164905609563,0.1321663866215385
111900,0.12593288528209085,0.1176318954862654,0.1386670891847461
112500,0.1289225946948863,0.1170091396244242,0.1439482960524037
112800,0.12051378154661502,0.1150233224127441,0.1314352922467515
113100,0.12173701924097255,0.1161826294846832,0.1338875404279679
113400,0.1220078820828348,0.1190534202149137,0.1263209242001176
114000,0.12362862542388024,0.1185272152954712,0.126812319974415
114300,0.12740564920066386,0.1165585552644915,0.1460224463324994
114600,0.1254204294545343,0.1120921692578122,0.1395922312187031
114900,0.12500917152501634,0.1139545385260134,0.1398588232416659
115500,0.12482243047270455,0.1183908931724727,0.1364603628590703
115800,0.12043398981797507,0.1136991657409817,0.1355537068098783
116100,0.12237082744715733,0.1059198578307405,0.13971455167979
116400,0.1269415873289108,0.1172941709309816,0.1463788522966206
117000,0.1177758441539481,0.1104635600140318,0.1300884392159059
117300,0.12535528126405546,0.1157756055053323,0.134190616775304
117600,0.12494761300738898,0.1109730257908813,0.1383484784211032
117900,0.1221230436727637,0.1121598665835335,0.1300003772997297
118500,0.12395391908125014,0.1178422575024887,0.1327173077920451
118800,0.11982699300104283,0.1167214392218738,0.1270371449459344
119100,0.1238378339807968,0.1157937309681437,0.1334771342435851
119400,0.1193756205606041,0.1122583625325933,0.1271435361169278
119700,0.12575290857465002,0.1171492001228034,0.1420376873156056


==> results/AirfRANS/P2/fb0_cb400_cl1_cr1_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0955408224463463,1.0883431434631348,1.1085158114135265
300,1.059880912322551,0.7801025352627039,1.3597617998719216
600,0.893935763258487,0.6106926992535591,1.663038634359837
900,0.7452188034262508,0.5891318733245134,1.0349581497907638
1200,0.6328619415545836,0.5266406828351319,0.7979163324832916
1500,0.5474425532948226,0.4965734255500137,0.5972495150566101
1800,0.5508983857836575,0.5066671915538609,0.6117536140605807
2100,0.5002357530826702,0.44347327247262,0.5428987656906247
2400,0.48883086193352937,0.4711483361572027,0.5174386579915882
2700,0.4667959216050803,0.4520210096985101,0.4821483792364597
3000,0.5084082337515429,0.4048681139200926,0.6780408754572272
3300,0.45513928877655413,0.3995348492823541,0.4950915978848934
3600,0.42477685034740714,0.3770716094784438,0.4760560832172632
3900,0.44042114721611136,0.3864263638667762,0.490741745326668
4200,0.5636676947260275,0.3380837839096784,1.0952381290495397
4500,0.4050586825865321,0.3595781938079744,0.5017872959375381
4800,0.38255516716511917,0.3539520648214966,0.4122852217964828
5100,0.47573486210778354,0.326952612940222,0.813196350634098
5400,0.41581658737966787,0.3268374289851635,0.517227234467864
5700,0.3904245353606529,0.2957057312596589,0.5544443204253912
6000,0.38618567476514726,0.3261125203594565,0.4540510746650398
6300,0.3549340103846043,0.293831643089652,0.4536086886376143
6600,0.343213642318733,0.288674735147506,0.424634491931647
6900,0.33856218356639145,0.3025304985977709,0.4260607788711786
7200,0.33722713676979765,0.2671217789221555,0.3956105786375701
7500,0.3089182569249533,0.2797950579319149,0.3709418189525604
7800,0.2993608843465335,0.2545169956143945,0.3327850323542952
8100,0.30261860313359645,0.2593984037172049,0.3377747576124966
8400,0.29075112412916493,0.2679880550410598,0.3242424636334181
8700,0.28697803846327585,0.2393165499158203,0.3854795768857002
9000,0.278665533165913,0.2428093124274164,0.3385239496640861
9300,0.28456493974896147,0.2447510912362486,0.3520819403231144
9600,0.275858037287835,0.2356612419337034,0.3471201000828296
9900,0.2625536039541475,0.229253082703799,0.2895735510624945
10200,0.25911756750894704,0.2127706577628851,0.2958349891379475
10500,0.2515163007075898,0.2275652881525457,0.2880411551706492
10800,0.2613599736639298,0.2317835968639701,0.3203346505761146
11100,0.2645970150385983,0.2306560834404081,0.3455128396302461
11400,0.23905658922623838,0.2121065769530832,0.2509563769772648
11700,0.2253334403573535,0.2096111335419118,0.2463679665420204
12000,0.23479203415568917,0.2141660253424197,0.2502489841356873
12300,0.2256021342077292,0.2095953646488487,0.2430112373735755
12600,0.23417932378128167,0.2291817423421889,0.2468716906756162
12900,0.2307329553272575,0.2053100613784045,0.2777814252581447
13200,0.2175047074689064,0.2035824176017195,0.246722756056115
13500,0.23369757338427002,0.2058024671114981,0.2692285069916397
13800,0.2195131157548167,0.1985171974636614,0.2468240366037935
14100,0.21848215241217983,0.2000998612679541,0.2479361563920974
14400,0.23298539093229914,0.2109038916882127,0.2799586521554738
14700,0.2086422930960543,0.1990002363640815,0.2231924543064087
15000,0.2261439493671059,0.2072133027017116,0.2737207590229809
15300,0.22008896350511348,0.2017815307108685,0.2338598118070513
15600,0.2109744996274821,0.1962493564747273,0.2315484053455293
15900,0.22105385902919802,0.205409939372912,0.2567028727382421
16200,0.2009507475874852,0.1805038279574364,0.236478707017377
16500,0.20421463435981418,0.1843128935247659,0.2318538161832839
16800,0.19878085368312892,0.1854372866824269,0.208300632154569
17100,0.2912891346728429,0.2010375363472849,0.5180511889606714
17400,0.20191835833014915,0.1922984727378934,0.220166383087635
17700,0.21421674409531982,0.1986753075756132,0.2347736053541302
18000,0.19701832076418213,0.1863554498180747,0.2157519240211695
18300,0.2015440067183226,0.1823445318359881,0.2230363618675619
18600,0.20270455967052836,0.1816253685671836,0.2295190240442753
18900,0.20079320120974442,0.187609514282085,0.2206663907971233
19200,0.19543432606849814,0.1837362731620669,0.2072170630283653
19500,0.18869001324288542,0.1848744180426001,0.1990156176965683
19800,0.1926774763013236,0.1879657872766256,0.1953952003549784
20100,0.19086707750335333,0.1787616788037121,0.2027580392546951
20400,0.18352634313981978,0.1722932647168636,0.1909666241612285
20700,0.19336150609189642,0.1678344875015318,0.2168184160999954
21000,0.1891880740842316,0.1709396375250071,0.2319875254109502
21300,0.17740122707793485,0.1671452247072011,0.1887068948242813
21600,0.19181629742495712,0.1769625543337315,0.2109293618332594
21900,0.1840416692243889,0.1756449945550412,0.190776281747967
22200,0.18257996128639203,0.1735609799716621,0.1925047927163541
22500,0.18904268890968523,0.1760819168854505,0.2139184287283569
22800,0.18032878356170837,0.1637844170816242,0.2076546118222177
23100,0.184550060192123,0.1720857715699821,0.2022636740189045
23400,0.18537574750254857,0.1682473756559193,0.1965626274608075
23700,0.1821536343428306,0.1609806293435395,0.2075491693336516
24000,0.17836656586965538,0.1715185152553021,0.187996780173853
24300,0.17556699408334675,0.1550957844126969,0.199098185217008
24600,0.1825067249475978,0.1708272710070014,0.1955883504077792
24900,0.18026306763757016,0.1715326523175463,0.1919226327165961
25200,0.17665807011071588,0.1590557907521724,0.1976383639033883
25500,0.17717776413774114,0.1586909280065447,0.1963226115982979
25800,0.17766932405182156,0.1721124477637931,0.1914708232879638
26100,0.17116635600803415,0.1594398997630924,0.1878599957842379
26400,0.1788763835455756,0.1608857668191194,0.2006153979338705
26700,0.1793116749869659,0.1622980407904833,0.206186726889573
27000,0.1698279054043814,0.1508207328151911,0.2042891407851129
27300,0.17172756484476848,0.1620814624149352,0.1814233335759491
27600,0.1714931179292034,0.1570248414995148,0.1844920609891414
27900,0.16674481226946228,0.1603239710861817,0.1710951689723879
28200,0.1738540359539911,0.159124726629816,0.2041250576265156
28500,0.1660811097698751,0.1576204097736626,0.1751345192920416
28800,0.1671986227703746,0.1556090266350656,0.1802122335648164
29100,0.17016982163884675,0.1514181580301374,0.1794310138840228
29400,0.16948635076638308,0.1556368853105232,0.1772933428268879
29700,0.1633154645899776,0.1471686497190967,0.1738962844060733
30000,0.16415904375608076,0.1448758460534736,0.1771375494962558
30300,0.16303855175268833,0.1480296350363642,0.1716498395521193
30600,0.16336453128024003,0.151962708379142,0.1685681094648316
30900,0.166254947456764,0.1525556674646213,0.1821715041715651
31200,0.1627677331503946,0.153165849535726,0.1753460469096899
31500,0.15923472709720948,0.1545682075573131,0.1673625106411054
31800,0.15884213138488118,0.1483279459038749,0.1666554717067629
32100,0.1626294458797201,0.1537071984540671,0.1729960283683612
32400,0.16412284031976013,0.1563892650743946,0.1678002045908943
32700,0.16249607736594038,0.1529839977808296,0.176672040708363
33000,0.15643691094242962,0.1461796562606468,0.168202651226893
33300,0.15284680180018761,0.1470451291836798,0.1624585539195686
33600,0.15759000098216347,0.1502478781482205,0.167040707427077
33900,0.15986583555932155,0.1506094099814072,0.164065953604877
34200,0.15676427110098295,0.1491466100281104,0.1664363708533346
34500,0.15837523656082336,0.1395239501725882,0.1693598220311105
34800,0.15502305925707327,0.1445721392333507,0.1649619591655209
35100,0.15290403246297496,0.146423876741901,0.1610647241491824
35400,0.15284997500595632,0.1438271075813099,0.1683604445820674
35700,0.15667828878737053,0.1462111464655026,0.166180270165205
36000,0.1593091279652435,0.1471717780968174,0.1732239475054666
36300,0.15345735879382116,0.1418655458465218,0.1679787839762866
36600,0.15388038867618883,0.1383564895624295,0.1730559171782806
36900,0.15696578393573868,0.1415400054352358,0.1695133948558941
37200,0.15244586998713194,0.1387142388429492,0.1593713625892996
37500,0.1583703896263614,0.1461081334715709,0.1649814845388755
37800,0.15116907996125517,0.1412753656879067,0.1615953588951379
38100,0.14494226966751733,0.1365254202997312,0.1514111198578029
38400,0.15595473051303999,0.1452392081450671,0.1661755333980545
38700,0.14747480487800196,0.1376683211559429,0.1599592775013297
39000,0.15125107917236158,0.1416618239041417,0.1634355544717982
39300,0.1488818140549119,0.1422036219853907,0.1556885685957968
39600,0.1545138853450771,0.1390161478519439,0.1647474370291456
39900,0.14677699391264465,0.1423135172296315,0.1500914189126342
40200,0.1525343054789118,0.1463692484749481,0.155724301142618
40500,0.14996094396570694,0.1401886166026816,0.1604895441886037
40800,0.15383143176557493,0.1391068422980606,0.1764011203916743
41100,0.14560622633900488,0.1388788580941036,0.155139319198206
41400,0.14632221696898337,0.1398038190742954,0.1561492549348622
41700,0.1509263028914574,0.1406076305918395,0.1613482895679772
42000,0.15058738925843498,0.1379870563698932,0.1671969892643392
42300,0.1525775471923407,0.1422758306795731,0.1605098256981
42600,0.14410413693985896,0.1371089147171005,0.1524641962209716
42900,0.14565685972222125,0.1409839343605563,0.1548786647617817
43200,0.14934255744446995,0.1380036127148196,0.1576394060067832
43500,0.1459314047475345,0.1380032264022156,0.1604406070895493
43800,0.14707511460408562,0.1373776967171579,0.1574037458002567
44100,0.14501822451245966,0.1403022972587496,0.1529564385861158
44400,0.15002328685484823,0.1417364785633981,0.1608673553587868
44700,0.1446932429412845,0.1403980332333594,0.1510452126152813
45000,0.14399295979994345,0.1285631598578765,0.1609007126046344
45300,0.14565411479794418,0.1394544216385111,0.1553206181898713
45600,0.14298049490200349,0.1367599701043218,0.1510178287047892
45900,0.14635522861033673,0.1404130895622074,0.152531737727113
46200,0.14546796251670452,0.1372465063864365,0.1655271958839148
46500,0.14024684071424415,0.1344518632395193,0.1446189421461895
46800,0.14861814505769866,0.1398814254812896,0.1640237322915345
47100,0.140061678806087,0.1366330188047141,0.1438018480222672
47400,0.14097766838967793,0.1382155133923515,0.1455657220305874
47700,0.1437440013804007,0.1382085060002282,0.1573241837229579
48000,0.13976137278368694,0.1366599847283214,0.1430242773378268
48300,0.1398405481164809,0.1308170091873035,0.1469603133853524
48600,0.14220361753483296,0.1378108425764367,0.1495246962923556
48900,0.1442977792106103,0.1377207055827602,0.149378257044591
49200,0.1401793735043611,0.1353383938223123,0.1444920248258858
49500,0.14219308729981997,0.1353699294896796,0.1497705012885853
49800,0.14011679830960924,0.1320125188212841,0.1552672115061432
50100,0.14106946646003046,0.1234680792689323,0.1601228912454098
50400,0.14149711053702044,0.1287932579917833,0.1587419250141829
50700,0.1401993196457624,0.1369454779895022,0.1418916399590671
51000,0.1439653701719362,0.1313811277551576,0.1604595057619735
51300,0.13718030672054732,0.1276474127592519,0.1440916795236989
51600,0.14208628565887915,0.1344673544680699,0.1484703441616147
51900,0.14485586346709164,0.1301168022071942,0.1556929520750418
52200,0.1336183780245483,0.1237616800330579,0.1428329911408946
52500,0.13806611006148156,0.1298989302618429,0.152476900932379
52800,0.14265167168574405,0.1276091714249924,0.167871086015366
53100,0.13657228919561018,0.1305744303856045,0.1394752324745059
53400,0.1371989768056664,0.1347101561073213,0.1427536227041855
53700,0.14159307890338824,0.1307930676592514,0.1521151250274852
54000,0.13326338898972606,0.1196715754363685,0.1409314795117825
54300,0.1407970187114551,0.1320119468029588,0.1487273962935432
54600,0.13884540615370494,0.1273788726329803,0.149110983684659
54900,0.13958823061431755,0.1309191957116127,0.1510652316967025
55200,0.13708710712147873,0.1258726506726816,0.1478622910100966
55500,0.13871542725595642,0.1326444532256573,0.1450441862596199
55800,0.1457043492037337,0.1393920701136812,0.1530177991045639
56100,0.13850083777680988,0.1273622205387801,0.1483669947041198
56400,0.13816173258353953,0.1308682720456272,0.1443900566268712
56700,0.13261533456039612,0.1298008720343932,0.138851191108115
57000,0.14134654267341826,0.1311257363576442,0.1511252527683973
57300,0.138697745030513,0.1285775817837566,0.1499541795719415
57600,0.13648015706916336,0.129047062555328,0.1462647357303649
57900,0.1347994518175255,0.1305763783445581,0.1422167988820001
58200,0.13405799739761276,0.1264038755092769,0.1465761664044112
58500,0.135586807297077,0.1245084905670955,0.145399899831973
58800,0.13464895787881687,0.1295938954455778,0.1377735752193257
59100,0.1389220810960978,0.1261697580106556,0.1523389027174562
59400,0.1334081203094683,0.1282127267681062,0.1396785784885287
59700,0.1366269906959496,0.1301771755889058,0.1517699390975758
60000,0.13490135304047726,0.1273558267019689,0.1494592582155019
60300,0.13687828826834444,0.1284374870266765,0.1412528038630262
60600,0.13602799912565383,0.1250647222064435,0.1527571705123409
60900,0.13507796315592707,0.1265036432445049,0.1477814443362876
61200,0.1267604059865698,0.1237099151918664,0.1297470828145742
61500,0.1390980821207631,0.1262792293913662,0.159867032202892
61800,0.13032652708003295,0.1188655747286975,0.1459798029717058
62100,0.1333841431245673,0.1236854461207985,0.1458437085943296
62400,0.13892893399228334,0.1287896034587174,0.1516346310079097
62700,0.13248366997344416,0.1248564053000882,0.1370475801452994
63000,0.13533298451337028,0.1283195157488808,0.1415824339026585
63300,0.13056276236195108,0.1234313912689685,0.1362996659614145
63600,0.1328657052852213,0.1225660780258476,0.1480562913184985
63900,0.1373766407440416,0.1287746984604746,0.1541194724524393
64200,0.1271786382247228,0.1255852032685652,0.1289522968744859
64500,0.13148561083129603,0.1269727665791288,0.1406689567072317
64800,0.1312800959707237,0.1294265829818323,0.1344391842139884
65100,0.1298767938953824,0.1196696208557114,0.1378274399135261
65400,0.12764852593536483,0.1227808411465957,0.1309043974801898
65700,0.1306907022907398,0.1230809159809723,0.1343729981500655
66000,0.1297013373044319,0.1247266307892277,0.1413807836733758
66300,0.13037995794205925,0.1268317139428109,0.1330849044118076
66600,0.1312133232702035,0.1200269467616453,0.1432805855618789
66900,0.1302842671854887,0.1268713893136009,0.1382005502842366
67200,0.13713930627680382,0.1315613598469645,0.1501105658058077
67500,0.1302202034322545,0.1256478781159967,0.1344255538098514
67800,0.1292893140064552,0.1275725864758715,0.1315128761576488
68100,0.13886376892216504,0.1251174741052091,0.1538423670781776
68400,0.12942595992702988,0.1239403471909463,0.1397394355619326
68700,0.13012901413254435,0.1252433276502415,0.1364039359474554
69000,0.13157940826728004,0.123100816430524,0.1464552399190142
69300,0.13007463158923196,0.1252858722442761,0.1368839493952691
69600,0.13476572809740897,0.1249854026781395,0.1478919549658894
69900,0.12840642416966144,0.1224361883290112,0.1380837418651208
70200,0.1274534074461553,0.119697912428528,0.1385841916454956
70500,0.12988578655757008,0.1264506920520216,0.1369621032942086
70800,0.12820259029278527,0.1211945273494348,0.1380112371221184
71100,0.13058619176852515,0.121314677237533,0.1375804583868012
71400,0.13355630757287137,0.1259024806553497,0.1510974954720586
71700,0.1304951901803724,0.120991446156986,0.1422032430628314
72000,0.12496544409485064,0.1207289039553143,0.1284979732567444
72300,0.1283715883514378,0.1205874078022316,0.1461580982292071
72600,0.1278398844925686,0.1239445389993488,0.1386564872553572
72900,0.12527423057937992,0.1178338693222031,0.1382154310541227
73200,0.13172223410569128,0.1205755767878145,0.1483804974844679
73500,0.13283919918583703,0.1198050235863775,0.1481888415152207
73800,0.12756858273816757,0.114067544802092,0.1367792047327384
74100,0.1286148790828883,0.1255379952490329,0.1307074802601709
74400,0.12547681692987675,0.1161175437038764,0.1355470461258664
74700,0.12317395230231337,0.1158298479183577,0.1288457235693931
75000,0.11849241736577817,0.1135513057606294,0.1222590421792119
75300,0.12371967539365862,0.119811080393847,0.1277368364017456
75600,0.1226538728852756,0.1151186572713777,0.1317040146887302
75900,0.12598375050409227,0.118729093207512,0.1343367584748193
76200,0.12833949180727358,0.1132316021202132,0.142799754505977
76500,0.12495022014714775,0.120461105373688,0.1335322500905022
76800,0.12665026080794628,0.1190744648175314,0.1355253580352291
77100,0.1259293450287077,0.1227667137188836,0.1322598250210285
77400,0.12549591529415915,0.1218686299119144,0.1328311540698632
77700,0.12414750623865982,0.1143462241720408,0.1348695599846542
78000,0.1309335671633016,0.1260605903435498,0.1378932443913072
78300,0.12235539212939324,0.1154803448915481,0.1255661240313202
78600,0.12168487124494273,0.1155390798626467,0.1277297601103782
78900,0.11978903566836376,0.112806907617487,0.1265727871190756
79200,0.12245766362641,0.1170123859727755,0.1276409316249191
79500,0.12930049528833476,0.1236251039756462,0.1450075778318569
79800,0.12728055408573707,0.1214020638493821,0.1367945063346997
80100,0.12271527333476111,0.1185730857145972,0.1318216640222817
80400,0.12582329818629656,0.1195813537202775,0.1351327988598495
80700,0.12702020599506791,0.1237343032099306,0.1315270036738366
81000,0.12050058971974062,0.1183762615872547,0.1225456676352769
81300,0.1206376410578377,0.1157953786058351,0.1239369642082601
81600,0.1231614438537508,0.1154686942277476,0.1282981718378141
81900,0.12241049585398282,0.1151519440673291,0.1326496993657201
82200,0.1207819116581231,0.1179855591570958,0.1238853278243914
82500,0.12226124190608968,0.1180192606709897,0.1250597096653655
82800,0.12194043485622386,0.1140597984869964,0.1261286393506452
83100,0.12650416039240853,0.1209505718108266,0.1343589295540005
83400,0.11860764068396136,0.1163872080016881,0.1211997598083689
83700,0.1157785257347859,0.1125256919302046,0.1190313595393672
84000,0.1222783022769726,0.121907741180621,0.1226488633733242
84300,0.1230914364848285,0.1230914364848285,0.1230914364848285
84600,0.11834730877541,0.11834730877541,0.11834730877541
84900,0.1243062019115313,0.1243062019115313,0.1243062019115313
85200,0.11831484912429,0.11831484912429,0.11831484912429


==> results/AirfRANS/P2/fb0_cb800_cl2_cr05_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0955408218316736,1.088343144580722,1.1085158085078002
300,1.0543101998232305,0.5761135113239289,1.808070302605629
600,0.6217974460450932,0.5176712935604155,0.7138516421616078
900,0.5484033689834177,0.4547319343686103,0.6305769427865744
1500,0.4750247245468199,0.4306597720459104,0.5530314165726304
1800,0.5585968065168708,0.4076261265948415,0.6831799063831567
2100,0.49962523186113683,0.4203569576330483,0.590485825240612
2400,1.2942025484563784,0.4011500907130539,3.877662402391434
3000,0.44005837542936205,0.3634550566226244,0.6081612460315228
3300,0.4066927058296278,0.3305239238962531,0.5373636713624
3600,0.5481441984698177,0.3767695244401693,0.7668673866987228
3900,0.43727437900844957,0.3355761991627514,0.5086640549078584
4500,0.3915847000363283,0.3074375657271593,0.5093263936787844
4800,0.37326901210006325,0.2909525255858898,0.4600606623105704
5100,0.3742175806942396,0.3049013323057443,0.4765637616068124
5400,0.361870162920095,0.2832142587192356,0.4516158669441938
6000,0.4788074829708785,0.3037276040576398,0.6736000218987465
6300,0.4523775936476886,0.3005483752675355,0.5534323952719569
6600,0.3756158556742593,0.2950792162120342,0.4878016563132405
6900,0.3817812590394169,0.319725047647953,0.4397963062860072
7500,0.39270192741882054,0.2819182804226875,0.4897776519879698
7800,0.33954471623757854,0.2890276970900595,0.4573395160585642
8100,0.3181594980624504,0.2764665036648512,0.3795873706974089
8400,0.3344941823813133,0.2972156042885035,0.4305438773520291
9000,0.3019573311624117,0.2690106255561113,0.3389550009928643
9300,0.2997196015389636,0.2894586556311697,0.3238805504515767
9600,0.2884551753941923,0.2664214303065091,0.323676398191601
9900,0.2794929331168532,0.260636436836794,0.3009960537683219
10500,0.27322140346514057,0.2497294626943767,0.3082768434472382
10800,0.26644875819096336,0.23077775885351,0.3167689992208033
11100,0.2633578550163656,0.2566337849479169,0.2710939161852002
11400,0.25876610805978995,0.2352428601961582,0.2870622662920505
12000,0.2462104205181822,0.2234291518200188,0.2558638189174235
12300,0.23317190848058086,0.2096937273070216,0.2463104029372334
12600,0.2346954092592932,0.225462673055008,0.2462636128626764
12900,0.24314525789115576,0.218034020261839,0.2554569412022829
13500,0.24506747462786732,0.2271397247444838,0.2567903532087803
13800,0.2428619767981581,0.2067846063617616,0.2805711317434907
14100,0.24087649434106423,0.2146764586865902,0.2879006226640194
14400,0.21606963685946534,0.1859295965544879,0.24096563892439
15000,0.23142298302380365,0.2156480930186808,0.259117699181661
15300,0.2183096121565904,0.1880908349435776,0.2370128784514963
15600,0.22335494322236624,0.1934879669174552,0.2411382642947137
15900,0.22576751591172065,0.2127427299972623,0.2353019926324486
16500,0.21643832155037668,0.1980923996958881,0.2355755340494215
16800,0.22094853473128745,0.2135785976983606,0.2325282808579504
17100,0.2214250828255899,0.2128540323954075,0.2439171346090734
17400,0.2130905673746019,0.1879457886703312,0.2535871052090078
18000,0.20599009894067416,0.180417816163972,0.246834875983186
18300,0.20686746409628537,0.197704174881801,0.2192621133755892
18600,0.21062824302935038,0.1903887529950589,0.2312860454292968
18900,0.20585586503148073,0.1927631174679845,0.2194452881719917
19500,0.20088416542625054,0.1946985589619726,0.2058461049292236
19800,0.20726912824553434,0.1986915224604308,0.2173678144952282
20100,0.20143555633258073,0.1864974036626517,0.2186118850670755
20400,0.1903830861067399,0.1812074137106537,0.1993986268155276
21000,0.1974869256606325,0.1825308145489543,0.2082421328593045
21300,0.18725830585812211,0.1727716629719361,0.2094338848255574
21600,0.1953176074661314,0.1717001743149012,0.2151550019439309
21900,0.1925349531078245,0.185055961376056,0.1980102214124053
22500,0.18887633164296855,0.1867042622249573,0.1911582875065505
22800,0.18874941152520475,0.1693690084666013,0.2125397924799472
23100,0.18735585271497252,0.1655157042341306,0.2057577838655561
23400,0.1853133418480865,0.1769766125222668,0.2042636244790628
24000,0.18506162066711107,0.1686157758114859,0.2075634294515475
24300,0.1866172778327017,0.1670452547678723,0.2238193671172484
24600,0.19184184960671696,0.1547968805395067,0.2312916313717141
24900,0.18145192966097962,0.164965076604858,0.1968485850887373
25500,0.18542492981883696,0.17967384445481,0.1926226791506633
25800,0.18252352370764127,0.1731265726499259,0.2030252621276304
26100,0.18662251548375927,0.1645035207178443,0.2145146118663251
26400,0.18358486074139363,0.1753180088708177,0.1968771437508985
27000,0.17723600923316551,0.1585803770739585,0.1949521023966372
27300,0.1821333861723542,0.1543896786402911,0.2020165741117671
27600,0.16510455071460456,0.1470273822546005,0.1842464068578556
27900,0.17740247142151924,0.1583009669929742,0.2057616621162742
28500,0.1856062475114595,0.1787034334754571,0.1927188261505216
28800,0.17457296360866162,0.1631788251176476,0.196451571653597
29100,0.17996443150565022,0.1663056785752996,0.2023836205247789
29400,0.172372671890771,0.1630815602280199,0.1867468365607783
30000,0.190498953590868,0.1604154932685196,0.2105295134568587
30300,0.1716365415556356,0.145034782285802,0.190684836008586
30600,0.16768682046909814,0.1586559224594384,0.1814466745499521
30900,0.1760535014548804,0.160800577388145,0.1995957550127059
31500,0.17203027370152993,0.1559085530508309,0.188503187475726
31800,0.17861034115543584,0.167692747679539,0.1964287974638864
32100,0.16953495975001714,0.1519191471952945,0.1840711614489555
32400,0.1741359807644039,0.1563768395828083,0.1989277914492413
33000,0.16939019030076446,0.1556898214062675,0.1862034910032525
33300,0.16472119872807522,0.1501213565794751,0.177648464301601
33600,0.1766793259500991,0.1555055513139814,0.1891785561200231
33900,0.16526790941716168,0.1580787836480885,0.1692044677352532
34500,0.1675230077770538,0.153575570215471,0.174760151701048
34800,0.17188308446668082,0.1604991605645045,0.1772387939319014
35100,0.1680589363595936,0.15383389942348,0.177622007871978
35400,0.15848405645228916,0.1490144347772002,0.1666525912377983
36000,0.16313920042244714,0.1457159109273925,0.1783497012546286
36300,0.16381507511832744,0.1489904215326532,0.1837021987885236
36600,0.16336897841189052,0.1526027058809995,0.1727220503473654
36900,0.16094903162680563,0.1460848429333418,0.1766728838859126
37500,0.1560620526142884,0.1447605463070795,0.169431567247957
37800,0.15102872861782085,0.1372358505288139,0.1609530765842646
38100,0.16640579694416371,0.1590688208397478,0.1836999120377004
38400,0.15996473512379447,0.1425815534451976,0.1756766178691759
39000,0.15490719303023065,0.1424879300035536,0.1650520558888092
39300,0.15353705664165312,0.1435403374861925,0.1609320819750428
39600,0.16168993340223092,0.145135442847386,0.1755637993663549
39900,0.16189051004825156,0.1494544091820716,0.1720917204534635
40500,0.1588249294599518,0.1499410240445286,0.1700503482669592
40800,0.15780895038857118,0.1476679797470569,0.166530508287251
41100,0.15253365430631668,0.1394055935693904,0.1646830626297742
41400,0.1509848845459055,0.1377501319535076,0.1592726698005572
42000,0.15208202263456766,0.1369359753932804,0.1603612613119185
42300,0.1549404804734513,0.1470839732792228,0.1671774064004421
42600,0.16088513237307775,0.1451338470727205,0.1786501712352037
42900,0.1496187276137061,0.1343980194069445,0.1591039625788107
43500,0.15435343642137012,0.1445834875013679,0.1645443903189152
43800,0.15636683584307318,0.1368517086841166,0.1766545858373865
44100,0.148655699477531,0.1432658429956063,0.1590194398257881
44400,0.15636270391521973,0.1495667141256854,0.1667703377176076
45000,0.1440798234590329,0.1195006504282355,0.1630687021324411
45300,0.2742401323781814,0.1550096735730767,0.6256750223785639
45600,0.184911276132334,0.1396231704764068,0.2797359728813171
45900,0.16490557764307592,0.1484836557647213,0.1920480798184871
46500,0.15156348693533794,0.1294109858060255,0.1707693493831902
46800,0.15086331958766092,0.1393281842861324,0.1645209989929571
47100,0.14435406972770576,0.1276078500598669,0.1594705148367211
47400,0.156034008921124,0.1334146888460964,0.1715085546346381
48000,0.15236722508561795,0.1331469944771379,0.1638770021731034
48300,0.14603979956475086,0.1292267857072875,0.1606077415170148
48600,0.15181376582011574,0.1288319245446473,0.1692276193154975
48900,0.14869982638629148,0.1415310883894562,0.1596092934627085
49500,0.1513451987050939,0.1470002633938565,0.1574873467069119
49800,0.14127666167449202,0.133679930572398,0.1540576386079192
50100,0.14722341425600458,0.1361879516113549,0.1567761250399053
50400,0.15238837835378943,0.1442178198462352,0.1585303102293983
51000,0.14625900533050296,0.1288905226951465,0.1552463888423517
51300,0.1541586477239616,0.141370041007176,0.1680129670444876
51600,0.14566055401577613,0.118638462414965,0.1598370425729081
51900,0.14904787918552753,0.130242856265977,0.1631598434923216
52500,0.14330656349542548,0.1323667504964396,0.149887023884803
52800,0.14860386963235211,0.1408664703881368,0.1675467363977804
53100,0.14426899510668587,0.1391371718700975,0.1515135936113074
53400,0.14682034229044802,0.1350159170012921,0.1544628311181441
54000,0.1415831176342908,0.1348848630208522,0.1505166340898722
54300,0.14866321109468117,0.1445006926357746,0.1537158006522804
54600,0.14591262636124153,0.1374505099840462,0.1541847341833636
54900,0.14432127118576316,0.1320047447131946,0.1594592527439818
55500,0.14581885047489773,0.1384135836921632,0.1529410388879478
55800,0.14187156578525895,0.1238691966654732,0.1528957570623606
56100,0.14331551564042452,0.1397963532758876,0.149388443143107
56400,0.14426728782942513,0.1313780750613659,0.1523545923829078
57000,0.14450754233635957,0.1328443814767524,0.1562831219285726
57300,0.1435073768533766,0.122396415178664,0.1676387146580964
57600,0.1412081151740858,0.1329323037178255,0.1591167568322271
57900,0.14138136277557348,0.1366746902000159,0.147145860036835
58500,0.1408998613141011,0.1314746921509504,0.1493235305650159
58800,0.3668651619192678,0.1366275970591232,1.0512848698347808
59100,0.20881403914652763,0.1383263076050207,0.4121945763379335
59400,0.1806807174813002,0.1260383387329056,0.3093844056688249
60000,0.16358558376785365,0.1413312015589326,0.2205683219619095
60300,0.1509038473386317,0.132939401618205,0.1893853562977165
60600,0.15739472083165307,0.1309204762103036,0.2049772967724129
60900,0.14643528135376976,0.1373222592985257,0.1727975203748792
61500,0.14357966157025653,0.1367179245175794,0.1589162838924676
61800,0.14188766160397787,0.1140691012516617,0.1633881549024954
62100,0.13790265346062364,0.128549533309415,0.1547889284230768
62400,0.14428973554284308,0.1342635828256607,0.1547913286183029
63000,0.14037267882376903,0.1269759466033428,0.1539305994752794
63300,0.1340264147194102,0.1223737282538786,0.1414094374934211
63600,0.13921271573170085,0.1183543616952374,0.1658960720151663
63900,0.1506389546359423,0.1355118208378553,0.1672851133625954
64500,0.16125355353462506,0.1197868907405063,0.2417859918251633
64800,0.14313167375861663,0.1285784291476011,0.1612014288082718
65100,0.1365381965413689,0.1289373933989554,0.1444317573215812
65400,0.13478670156560832,0.1246895862882956,0.1431874686665833
66000,0.1337347707035951,0.125947121605277,0.1388303916202858
66300,0.1295119663001969,0.1160582057712599,0.1372422062931582
66600,0.13447393739945251,0.1317040393780917,0.1366987935500219
66900,0.13848644711193625,0.136120922206901,0.1428636472858488
67500,0.13595121911028396,0.1282389731844887,0.1405819111876189
67800,0.13260499827447342,0.1229072950873523,0.1404219780769199
68100,0.13957991903531364,0.1289406088786199,0.1490737392613664
68400,0.12770885222591455,0.119476529569365,0.133932760185562
69000,0.134626582742203,0.1246798037178814,0.1527837213221937
69300,0.1339980798528995,0.1261254427349195,0.1475033024698495
69600,0.13865802969085053,0.1319220628309995,0.1430057265004143
69900,0.12468115218274754,0.1212484433432109,0.1304742470104247
70500,0.13546913978061634,0.1259810836985707,0.1567152717709541
70800,0.1380448484199587,0.1270023082802072,0.1586448800610378
71100,0.13602840952458786,0.1283784396527335,0.1543497702199965
71400,0.13203284954652184,0.1189344703080132,0.1513924196455627
72000,0.12821258478914385,0.1233622245118021,0.1350631362106651
72300,0.13718311902717684,0.1259347987594083,0.1583977451734244
72600,0.12784268120885825,0.1152464448893442,0.1495694842003286
72900,0.13640454035601574,0.1220926419645547,0.1553436446329578
73500,0.13020191523712124,0.1119342920184135,0.1445503088179975
73800,0.12942679927684364,0.1225449997652322,0.1381715643405914
74100,0.12923767192522062,0.1185063360258937,0.1461421719333157
74400,0.1338688563217874,0.1246732158539816,0.1509489482501521
75000,0.12545872456568755,0.116376800914295,0.1404751511476934
75300,0.12823875707923432,0.116710808952339,0.1378892145818099
75600,0.1298860903771128,0.1148599867383018,0.1469850230496376
75900,0.12521718826261347,0.1173075414076447,0.1290348732052371
76500,0.13829632311710155,0.125998934302479,0.1549276341125369
76800,0.12082023278344417,0.1059565730160102,0.1282310936087742
77100,0.12481059312762226,0.1244897487899288,0.1252278470364399
77400,0.12789386924938295,0.11548613560386,0.1477761366451159
78000,0.12980801225407046,0.112289567743428,0.1425067649176344
78300,0.1232798212894704,0.1170464856177568,0.1318033055961132
78600,0.12551848019124007,0.1134394350368529,0.1493859040737152
78900,0.13397953747073185,0.1146124379010871,0.162142555755563
79500,0.1262581177934771,0.1186358454031869,0.1395267633302137
79800,0.1239175320777576,0.1166905254358425,0.1326982886577025
80100,0.12328349148156117,0.116835037684068,0.1269674449460581
80400,0.13377475672168654,0.1250047915941104,0.1565483376570046
81000,0.12176008423324672,0.1166975677944719,0.1286583861988038
81300,0.12655052374757358,0.1164515446871519,0.138647388080135
81600,0.1248940060875611,0.1182050934899598,0.1331748556764796
81900,0.12187211032025513,0.1147483609756454,0.1335283759515732
82500,0.1231234291242435,0.115379844144918,0.1317128852196037
82800,0.12096477998304175,0.1110123823862522,0.1282291411608457
83100,0.12370699208462604,0.1164010394504293,0.1345207130117341
83400,0.1275861631229054,0.1240025673853233,0.1341023381659761
84000,0.12202514396980403,0.1058404142968356,0.1347799038980156
84300,0.12882097485125993,0.1202410267665982,0.1462872649682685
84600,0.12567398604413024,0.1208538061380386,0.129097147185821
84900,0.12613855585048434,0.1170120614487677,0.1443227464938536
85500,0.12712534423219038,0.1232724928855896,0.1293506669159978
85800,0.13269846927258183,0.1220448596775531,0.1421234722016379
86100,0.1256722223409451,0.11213963388931,0.1468079015472904
86400,0.12483483033371154,0.1165932157821953,0.1344889136916026
87000,0.12899596345610914,0.1182371316617354,0.1407908791536465
87300,0.12349876473075705,0.1136633779807016,0.136003486723639
87600,0.1281536795489955,0.1196266448684036,0.1408505949005484
87900,0.1223612765537109,0.1146332293888554,0.1304115176806226
88500,0.11789787615765812,0.1156817767210304,0.1209850221080705
88800,0.12116391322575505,0.113361708917655,0.1308623357955366
89100,0.11737483726406928,0.111259755345527,0.1328001732937991
89400,0.12628545007086356,0.1080929213855415,0.1430102652264759
90000,0.125854749562568,0.1161945332121104,0.1320514016738161
90300,0.12536595127021422,0.11106379320845,0.1332420713384635
90600,0.12281731224153189,0.1104904172476381,0.1476493784459308
90900,0.12490846980945204,0.1155807947879657,0.1372456153901294
91500,0.12884789483854545,0.1070362985972315,0.1502507314365357
91800,0.12892258233448953,0.1192153576062992,0.1406442073010839
92100,0.12522855009941847,0.1119862387515604,0.1382532959990203
92400,0.12055728888604789,0.1049397053103894,0.1305295605771243
93000,0.12283407015260304,0.1127400608919561,0.140629481668584
93300,0.12051134311710479,0.1142155905300751,0.1317657808586955
93600,0.12308102044160475,0.1111447515431791,0.1363516977149993
93900,0.12573614697321317,0.1152885488513857,0.1370225368347019
94500,0.12069713801669417,0.1150717211188748,0.1281343927630223
94800,0.11751926503260615,0.1115661487169563,0.1237357507739216
95100,0.11865487493691029,0.1111744419531896,0.1280558907263912
95400,0.12607013067754444,0.1153655227459967,0.153761901250109
96000,0.12496812433586449,0.1175639540283009,0.1373594932770356
96300,0.12035853513400065,0.1162320919660851,0.1234987912513315
96600,0.1258182757807662,0.1151473332988098,0.1397314304672181
96900,0.11715649928024499,0.1137241676682606,0.1213981532049365
97500,0.1232146708038635,0.1107508777501061,0.1341704353550449
97800,0.11811589960881973,0.1145484777865931,0.1231121610244736
98100,0.11656589175050605,0.1101456766156479,0.1270687212306074
98400,0.11948985908122264,0.1136254792753607,0.1257913682726212
99000,0.11802076107705937,0.1129734033951535,0.1234297870285809
99300,0.12049781729059755,0.1101320502534508,0.141411684337072
99600,0.1243133766180835,0.112372703035362,0.1428083997592329
99900,0.12275423723214768,0.1153617894509807,0.1353682654956355
100500,0.12303986362821885,0.1112462762719951,0.1357132795406505
100800,0.12156924960436294,0.112615188085474,0.1274090325599536
101100,0.12134029840526633,0.109452710552141,0.1376337854005396
101400,0.11903962037642482,0.1115547793591395,0.1286758593609556
102000,0.1149410234118113,0.1059795113652944,0.1281266103358939
102300,0.12331831102434075,0.1005958053981885,0.1446455284161493
102600,0.11453905134578232,0.1026110531762242,0.1268937835469842
102900,0.12123132239037655,0.1019759317440912,0.1406414053402841
103500,0.11874728816561397,0.102640162166208,0.1291881732875481
103800,0.12112904339213852,0.1122588005149737,0.1291615427006036
104100,0.11816138112044425,0.1032419342221692,0.1293367778183892
104400,0.12168460113345643,0.1051619656290859,0.1426144706550985
105000,0.11658757643192068,0.1058583072666078,0.1247997880447655
105300,0.12059109117137262,0.1106413619127124,0.1293423445383086
105600,0.11712696915841658,0.1126386413211003,0.1251014612684957
105900,0.11911085534084118,0.1094913371279835,0.1314213621523231
106500,0.21051684308098625,0.1096959137031808,0.4737673951499164
106800,0.18802544037054755,0.1058849071525037,0.4033580172806978
107100,0.19152325816277876,0.1109420604724437,0.4082648804411292
107400,0.3855414695921353,0.1157210700027644,0.9325216271728276
108000,0.1932665067352354,0.1138166259694844,0.3255665138829499
108300,0.17340012119966558,0.1082461205963045,0.2688325686939061
108600,0.16444805819599417,0.1118491778941825,0.2442538929358124
108900,0.17070913555216974,0.1096512266946956,0.2580360356532037
109500,0.1579846851516049,0.1152294255513697,0.2407942235935479
109800,0.153335741442861,0.1111141479993239,0.2167792497668415
110100,0.15997657548286948,0.1132558775739744,0.2380278754886239
110400,0.16139397436694705,0.110381741435267,0.2615458352863788
111000,0.1539038343331776,0.1130476192664355,0.2281687958166003
111300,0.1657865837158169,0.1104331178311258,0.2472750693652778
111600,0.14925115975493092,0.1086367939040064,0.2082799150468781
111900,0.14720812092535196,0.1014966733800247,0.2074033745471388
112500,0.15567658887244756,0.1121354826726019,0.2006864739861339
112800,0.1468622823152691,0.1116827385360375,0.1928787427209317
113100,0.14121454099775288,0.1066149003664031,0.177785109905526
113400,0.13869472538935948,0.1062313743447884,0.1813821751857176
114000,0.14591064086882397,0.1098723900457844,0.2151865401212126
114300,0.13737354744807811,0.1101531250029802,0.1916601907368749
114600,0.1404821403045207,0.1057021659566089,0.2070647443598136
114900,0.13356797966058362,0.1075831538951024,0.1818624744936824
115500,0.13433759411913337,0.1078682340169325,0.1922845764132216
115800,0.13751413298072288,0.1108662215387448,0.1787162757664918
116100,0.12938583496492354,0.1131917933002114,0.1582462851563468
116400,0.13765576146484815,0.1088458829419687,0.1814429954485967
117000,0.13161673114751463,0.1100997476326301,0.1747785430494696
117300,0.1403142113075591,0.1109275189088657,0.206675476739183
117600,0.13205261906376103,0.1015527541283518,0.1585842414340004
117900,0.1335806137981126,0.1061590781621635,0.1786444407701492
118500,0.1421801502734888,0.1104333489434793,0.1966795484954491
118800,0.1350355546630453,0.1075337734818458,0.1879415346682071
119100,0.1357777161634294,0.1110008825175464,0.1674408460501581
119400,0.13191586206550707,0.106517055532895,0.1605926303984597
119700,0.12933585544000376,0.113235804894939,0.159825327321887


==> results/AirfRANS/P2/fb0_cb800_cl2_cr1_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0955408212170004,1.0883431432396171,1.1085158109664917
300,1.0149151949491353,0.6042122186347842,1.2944413502514365
600,0.6180674389237538,0.5255913682840765,0.8219773405045271
900,0.6895437738019974,0.5067836864292622,0.9046500496566297
1500,0.5475775670912116,0.4445124458521604,0.6627609489113092
1800,0.5055638115853072,0.4081161666847765,0.6363915352523327
2100,0.472966591627337,0.3648207536898553,0.545239753164351
2400,0.4554663712857291,0.3355347012355923,0.6059662565216422
3000,0.4158695973362773,0.3026802698336541,0.4999564081430435
3300,0.4604565444681793,0.3200847458094358,0.6678236906230449
3600,0.9011539410147815,0.2777051772177219,2.322715574800968
3900,0.5802039293013512,0.4607789194211363,0.751308319196105
4500,0.47650232475250964,0.3887465195544064,0.5902403745427728
4800,0.34946745216147973,0.2760760553181171,0.3805800540372729
5100,0.38683769641676913,0.2976998910028487,0.4408618824928998
5400,0.37713043636875226,0.2823093889746815,0.5080722450837493
6000,0.3479287802102044,0.2730079035181552,0.4524223792552948
6300,0.33065731105161833,0.2270658020675182,0.3873164541833103
6600,0.3052035800251178,0.2626537759415805,0.3386675927788019
6900,0.29899003509664906,0.2665710387099534,0.3255904890038073
7500,2.6116032714140602,0.3071164805814624,9.403721141815186
7800,0.38073942428920415,0.2634330483153462,0.6453660618513822
8100,0.3791634970437735,0.2747982407361269,0.5551906982436776
8400,0.33865610881242897,0.2477893772348761,0.5245269261673093
9000,0.30768109790980813,0.2326062972191721,0.4420141206309199
9300,0.3038370610680431,0.2311356811039149,0.426588609740138
9600,0.2958049215213395,0.2253489809576422,0.4087989021837711
9900,0.2789637466962449,0.2212648809701204,0.3982485758326948
10500,0.29321101907640695,0.2368303090892732,0.4026572245918214
10800,0.2887342961411923,0.2267951656505465,0.3683025446347892
11100,0.2778581650694832,0.225618654275313,0.3791280955262482
11400,0.2741697066649794,0.2104730451013892,0.3608117558807134
12000,0.2596741374651901,0.2172421940788626,0.3209109862335026
12300,0.2553245252533815,0.2150251623801887,0.3368011655099689
12600,0.24934877377701922,0.206024374300614,0.3155423591658473
12900,0.2562994408863596,0.2062244979292154,0.312625890020281
13500,0.2624748056335374,0.2272008781507611,0.3171554305590689
13800,0.26018031571758904,0.2063969114888459,0.3311933047417551
14100,0.25108522402355443,0.1969549366738647,0.3206452258303761
14400,0.23198872021632264,0.1949246972985565,0.2832880168780684
15000,0.2359309469582513,0.1898886393662542,0.2920227580238134
15300,0.23046612629899751,0.2005877843685448,0.2786247672047466
15600,0.23345943834632632,0.207184849800542,0.2897709729801863
15900,0.23167498431634156,0.2032371567096561,0.2638292316254228
16500,0.23994711703388014,0.203798937825486,0.2925779892969876
16800,0.23530139057431368,0.1939646695647388,0.3096789352223277
17100,0.2346568675525486,0.1875202962383627,0.3234040485136211
17400,0.2164176893024705,0.1683364581875503,0.3064106660708785
18000,0.2155214593140408,0.1811440871842205,0.2901063346024602
18300,0.20935296795563768,0.173099423572421,0.2547610250022262
18600,0.27451357233570883,0.175702890260145,0.4813656590133905
18900,0.2438499622500967,0.1688586133765056,0.3952913238480687
19500,0.2274533674411941,0.1771763841621577,0.3348226749151945
19800,0.22800406088121233,0.1605870223231613,0.3369934801198542
20100,0.21435279576573518,0.1720726904273033,0.2944674212485552
20400,0.20447884584194975,0.1710412525106221,0.2770686294417828
21000,0.2023698650684673,0.1705805774359032,0.2721218318957835
21300,0.2078832605143543,0.1589629050716757,0.2964942782744765
21600,0.25459643111098557,0.1566254880838096,0.4690438863635063
21900,0.21151597958523777,0.1548007423151284,0.2983755602687597
22500,0.19003961696871552,0.156365505894646,0.23579788306728
22800,0.19653169623925348,0.1587457786686718,0.2448320992477238
23100,0.20016673688776787,0.148452649731189,0.2477686802949756
23400,0.1871119545924011,0.1512239081785082,0.2229289488121867
24000,0.17812046658014877,0.149657649025321,0.2222941088303923
24300,0.18892211156198752,0.1534960157331079,0.2551543172448873
24600,0.1977452563308179,0.1691517806705087,0.2530392689350992
24900,0.18964279990526844,0.1529071039659902,0.2417342385277152
25500,0.17968485372257417,0.1595114003866911,0.227723343456164
25800,0.1909571204613894,0.1573196380585432,0.2522682318557054
26100,0.18093199511640698,0.1506665423931553,0.2183674782421439
26400,0.1976443481771275,0.1451573311118409,0.2325768307875841
27000,0.1842229082086123,0.1461219458794221,0.2232283183839172
27300,0.19402536240988408,0.1375459204614162,0.2651738062687218
27600,0.1761148742213845,0.1357036924222484,0.224638691265136
27900,0.17942489887238477,0.1494931607460603,0.232778348242864
28500,0.18461711937561626,0.1516888294741511,0.2069971389276906
28800,0.16583343326812608,0.1416722835693508,0.1826893922453746
29100,0.18196504915016698,0.1424651516554877,0.2490882654022425
29400,0.17331377214984967,0.1369452248886227,0.2270355461211875
30000,0.18519402033765797,0.1513334930920973,0.2293494642805308
30300,0.15768201190396208,0.1366987655265256,0.2002225144300609
30600,0.16791957837878724,0.1378374569397419,0.2002533816359937
30900,0.1696825699973851,0.1353718187101185,0.227775119272992
31500,0.17158113109762774,0.1602027037646621,0.2025693063251674
31800,0.16229229511576704,0.1329713069833815,0.2076638378528878
32100,0.16841916615027,0.132714506550692,0.209566237963736
32400,0.17110552757862021,0.1406656791176647,0.2429938032105565
33000,0.17965381357935256,0.1421275340160355,0.2157249591872096
33300,0.15889465029234992,0.1411686256201937,0.199195385761559
33600,0.1643934974400326,0.1261417448194697,0.2062329628830775
33900,0.15761378418304953,0.1308485706057399,0.177151608406566
34500,0.16050917480606583,0.1309016388608142,0.2055976258171722
34800,0.16553408925188703,0.1358075620839372,0.2134009784413501
35100,0.1697199969657231,0.1440687340311706,0.2262105004955083
35400,0.15558402833761645,0.1316558352904394,0.1829413479566574
36000,0.1572780646209139,0.1248883130541071,0.1952523730276152
36300,0.15627396536292504,0.1257616737997159,0.2037438234779983
36600,0.15947746647871097,0.1274955964880064,0.1882133050402626
36900,0.15504409500397737,0.1339989529689774,0.1937172066792845
37500,0.15039357914472926,0.1315512821730226,0.1833198643662035
37800,0.15381272272556085,0.1316114652529358,0.2063823184836656
38100,0.16298276023357172,0.1379815379763022,0.1845352496951818
38400,0.1577567170141264,0.1359488473506644,0.2115212373901158
39000,0.1478905604907777,0.1200041527580469,0.1753783935820684
39300,0.14971063413657243,0.1212851856881752,0.1863347574463114
39600,0.15139321525231933,0.1228558249305933,0.1938085068296641
39900,0.15644866319373246,0.1386633579945191,0.1950609437702223
40500,0.15759194086887873,0.1312196295661852,0.1988105007307604
40800,0.15094958031084385,0.1319132575532421,0.1840584760531783
41100,0.14406947180745183,0.1180506860278546,0.1691687932843342
41400,0.15573769885813812,0.1303772019222378,0.1767049104627222
42000,0.14198074230342167,0.1311864978028461,0.1530284341471269
42300,0.1475699142506346,0.1257333837635815,0.1687560431472957
42600,0.15037529715104025,0.1338751350017264,0.181996261337772
42900,0.14056321037234734,0.1220771191222593,0.1762677263375371
43500,0.14458059806842352,0.1199000549037009,0.1848135788645595
43800,0.14818196527077812,0.1311199545674026,0.1678278274321928
44100,0.1416443836188409,0.1183814253238961,0.169748550960794
44400,0.14062476269551547,0.119399530282244,0.1725670579448342
45000,0.14502036536345253,0.1189670193241909,0.1754362317873165
45300,0.147458912882721,0.1190638825390487,0.1794299170840531
45600,0.1457818068726919,0.1308869870193302,0.1790819357801228
45900,0.13825460587278937,0.1191485553747043,0.1625645222282037
46500,0.14922768433461892,0.120770644894801,0.1871753549296408
46800,0.1375301825383212,0.1181068806163966,0.1491099729482084
47100,0.14233413393842054,0.1239724472071975,0.1790019524376839
47400,0.20918591967551034,0.122877893242985,0.4033804531022906
48000,0.13659044324420389,0.1172939517023041,0.1596070367796346
48300,0.13922475100494916,0.1155666336324065,0.1623402234632522
48600,0.1432879329670686,0.1193377488711848,0.1922215944109484
48900,0.1402981578430626,0.111722973822616,0.1882677324023097
49500,0.13968338898383076,0.1217088464321568,0.1676664016582071
49800,0.14353640706976872,0.1160884855734184,0.1762429788149893
50100,0.1373864760471042,0.1165666275145486,0.1742393828323111
50400,0.13925023798597974,0.1162031068559736,0.1645634401822462
51000,0.14070031114853915,0.1154513387428596,0.156826282995753
51300,0.13536288846749808,0.1185907703917473,0.1667273128824308
51600,0.12812381581286897,0.1133147752517834,0.1475421191612258
51900,0.13352640038414387,0.1171415120060555,0.1553001635288819
52500,0.13531820798467373,0.1199085560603998,0.1493397156754508
52800,0.14669393742806272,0.1209364533890038,0.1697876457404345
53100,0.13193027488945513,0.115221484072972,0.1520362760592252
53400,0.1352799665217753,0.1124906683294102,0.1499411128927022
54000,0.126024649470346,0.1141471765562892,0.1408694148017093
54300,0.12941198732703918,0.1156892466871067,0.1493427650397643
54600,0.1415079349314328,0.1183800708362832,0.1837341068824753
54900,0.13770574568421576,0.1189784103445708,0.1752636004751548
55500,0.1377886246202979,0.1194953698152676,0.161653811824508
55800,0.1271616260265,0.1139706488884985,0.1460968274436891
56100,0.13891726919333447,0.1177107963664457,0.16724625908304
56400,0.12900526392157186,0.1122564512398093,0.1550748879415914
57000,0.13233207269106056,0.1133185133477673,0.1558488803962245
57300,0.13345675192307677,0.1126337696658447,0.1518187875300646
57600,0.1257523296528961,0.1097772257961332,0.1431266950536519
57900,0.1342615284887142,0.1141245554247871,0.1569443829217925
58500,0.1328599854873027,0.1095439671725034,0.1534320588037371
58800,0.12942599812638944,0.1132295245770365,0.141778551088646
59100,0.13052478123106992,0.1130110927065834,0.142207600036636
59400,0.13258065699716096,0.108396045868285,0.1689381460566073
60000,0.13521879175910723,0.1168751895334571,0.16165614514146
60300,0.12670294633833684,0.1140394997410476,0.1396766930492594
60600,0.19588905876968052,0.1080959739070385,0.3897638639621437
60900,0.13221835898759304,0.1132452353392727,0.1412899998575449
61500,0.13572260567452754,0.1157265457091853,0.1568281819345429
61800,0.12693634955212468,0.1134975845878943,0.138905831510201
62100,0.34077530127484346,0.1118839809950441,0.9933336044847966
62400,0.19029046358133198,0.1254621649184264,0.3677715093456208
63000,0.15580068754265078,0.1105940560065209,0.2564111918304115
63300,0.15102959873329377,0.1088463858026079,0.2537143392674625
63600,0.1540335288760252,0.1109911771770566,0.2595877891872078
63900,0.15651831967523316,0.1150039505353197,0.2521026853565126
64500,0.15578288832970424,0.1176285265339538,0.2617920884583145
64800,0.15447460124676576,0.1113368351547978,0.2386760231945663
65100,0.13930896811827548,0.1028416393394582,0.1972152197640389
65400,0.15767208282893985,0.1148540809098631,0.2623706372827291
66000,0.14086877031251785,0.1055979131767526,0.2108587602060288
66300,0.14779470334586214,0.1098635054077021,0.2360140390414744
66600,0.14302047379082067,0.1120365446992218,0.2062236084695905
66900,0.1466272308619227,0.1085830853646621,0.207894736318849
67500,0.13890483964525624,0.1022389072296209,0.1999426028784364
67800,0.14318137002643191,0.1058363412553444,0.2172542929602786
68100,0.13874912388389926,0.1098329047765582,0.1941167628671974
68400,0.13773599509207993,0.1062980764568783,0.197036053976044
69000,0.4248385228146799,0.1122685095155611,1.2859179183840752
69300,0.19837419802439393,0.1071014534914866,0.3718127118237316
69600,0.1962691858486505,0.1131235508411191,0.3431763117387891
69900,0.18127207802957854,0.1143933298904448,0.3001285935007036
70500,0.16630170609045306,0.1048980015702545,0.2553844750113785
70800,0.16529457409109455,0.1080819378676824,0.2516008621733636
71100,0.1691464984801132,0.1169364378368482,0.2434406327130273
71400,0.1453894923854386,0.1047940865322016,0.2034503049124032
72000,0.15423746271524577,0.1060245287581346,0.2041404498554766
72300,0.14997693846991747,0.1083834841614589,0.1965008187107741
72600,0.14880031197215424,0.1037312235031276,0.1987187964841723
72900,0.14566337438707702,0.1139757957193069,0.1914880965743214
73500,0.1450623925088439,0.1054261961160227,0.1808247783081606
73800,0.14797577366523906,0.1046057145670056,0.2058131128409877
74100,0.3401937756675761,0.117540672449395,0.8894025857746601
74400,0.2569994013162795,0.1096826750552281,0.5593781279027462
75000,0.14213793506729414,0.1038818441657349,0.1859116162685677
75300,0.14269261264766095,0.1129061671276576,0.1761770062986761
75600,0.14566049806540826,0.113969312030822,0.1813887402322143
75900,0.13903551822120785,0.1093324904656037,0.1815628130966797
76500,0.13952833149465727,0.10288623300381,0.1733380645932629
76800,0.1373580792767461,0.1072743594041094,0.1761482227360829
77100,0.1398856554529629,0.1084707947960123,0.183156810873188
77400,0.13444972587807566,0.1082945566903799,0.1697898547397926
78000,0.15037651164282576,0.113611718728207,0.2009731006901711
78300,0.13586000700597645,0.1035985991964116,0.1700800844514742
78600,0.143015057494631,0.104212348125875,0.1917993526812642
78900,0.13111289227090306,0.1037213350483216,0.168688403526321
79500,0.14259224861511025,0.1095650985580869,0.1797883496014401
79800,0.13094065736280752,0.1115558365685865,0.153940097335726
80100,0.13707726202381304,0.1068898059870116,0.1661881638085469
80400,0.14669216765731102,0.1108189257187768,0.1895902026770636
81000,0.12781103147019163,0.1051628820737823,0.1586545033333823
81300,0.1355500643991399,0.1092432024283334,0.1788642817828804
81600,0.12916722504596687,0.1055896459356881,0.1510314457910135
81900,0.13213386848219666,0.1087267575459554,0.1527525333641096
82500,0.12810669522732493,0.1050240332307294,0.1503771094279363
82800,0.11942558317678048,0.0998936324287206,0.1371496853418648
83100,0.1277001116343308,0.1030576903000474,0.1624590428266674
83400,0.12528719777765215,0.0986958140484057,0.1605976941809058
84000,0.12481600089173292,0.1034099275222979,0.1428104970790445
84300,0.12218813539366233,0.1022746112570166,0.1445503274118527
84600,0.12899970814178227,0.0992655092617496,0.1546278502838686
84900,0.12829702112474475,0.0980733894580043,0.1692775924084708
85500,0.17751311416504903,0.1142575674783438,0.2878417191840708
85800,0.13065349160111503,0.1094169091805815,0.1553664824459701
86100,0.1295392282196553,0.1123738615191541,0.1524369293125346
86400,0.12911723493365568,0.1148805850744247,0.1430803022487089
87000,0.12969378189533015,0.1018449656805023,0.1531488467520103
87300,0.12356839593325275,0.1086948327324353,0.1361295228637755
87600,0.1304974132071947,0.1097229871689342,0.1559921001456677
87900,0.12318026953667863,0.0998976717470213,0.1464940573787316
88500,0.12033274081069972,0.0957259687688201,0.1503475423855707
88800,0.11792035117163317,0.1019728028145618,0.1382470103586092
89100,0.11473994863044933,0.1028529899031855,0.1264251742092892
89400,0.11775676532124632,0.1095208038389682,0.1276911275880411
90000,0.1212733682978432,0.09833421229152,0.1439180393191054
90300,0.12416320657299362,0.1056500869896262,0.1476000689761713
90600,0.11414785071276126,0.0959648854262195,0.1295857066195458
90900,0.1194605495437281,0.1062284096935764,0.1315368896583095
91500,0.11798375384940296,0.1018199123069644,0.1465435509011149
91800,0.12575008433428586,0.1056399964867159,0.1506861728010699
92100,0.12198994902253613,0.1101710955519229,0.139880905225873
92400,0.11945474906358863,0.0994434018526226,0.1456131771020591
93000,0.11385216220223805,0.0915677175065502,0.132055115555413
93300,0.11601251635351215,0.1008043783390894,0.1371606054063886
93600,0.11774908748921002,0.1033098535891622,0.1358322049491107
93900,0.11994159418100023,0.1007697757286951,0.1335004553012549
94500,0.18450710814096963,0.0976689765579067,0.4117537541501224
94800,0.12205916408682238,0.0990953464224003,0.1531253708340227
95100,0.11185755767743097,0.1001597531908191,0.128849728689529
95400,0.12150660376297309,0.1047228807210922,0.1400501008052379
96000,0.12023002796922805,0.1025604702462442,0.1534118168801069
96300,0.11977182285860177,0.0974373145261779,0.1472627069894224
96600,0.11794825021352151,0.1018080783542245,0.1344916264526546
96900,0.11342561275581825,0.1026041217055171,0.1285791471460834
97500,0.11279068226751401,0.0986757746012881,0.1281989989895373
97800,0.1116118523711338,0.0919418476475402,0.1332947133900597
98100,0.11028071062406522,0.0955827321857214,0.1273503812821582
98400,0.11357131465047128,0.0992698229593224,0.1327528609288856
99000,0.10890160166774873,0.0912118890276178,0.1232266617543064
99300,0.11334025855874638,0.1042582293297164,0.1235255527123808
99600,0.11341720850963607,0.0908898318652063,0.1387615903094411
99900,0.11275221014802805,0.092613495287951,0.130958438324742
100500,0.11558686291042247,0.0961041806684807,0.1346506646461784
100800,0.11153503460518548,0.0988688674964942,0.1277610903698951
101100,0.1060814287536777,0.0918304175161756,0.1281975301308557
101400,0.10745993098244067,0.0940202352683991,0.1182953975815326
102000,0.11199737653194455,0.0969962555356323,0.1259781819256022
102300,0.2360144302732078,0.1022953159757889,0.6116933976113796
102600,0.12252970981004177,0.0990462365071289,0.1762208478897809
102900,0.11459412795898966,0.0981170920748263,0.1477810803288594
103500,0.11193143693846647,0.096660380072426,0.1416723565151915
103800,0.12333731344959227,0.1011485636304132,0.1856251474376767
104100,0.11502192871761505,0.1038811774877831,0.1300686818454414
104400,0.11308207320165818,0.0994169169012457,0.131111467401497
105000,0.14028921935823743,0.0971812173305079,0.2426463926490396
105300,0.13519896048004734,0.0985629891883582,0.2141077998746186
105600,0.13140180425602008,0.1011886702082119,0.1967334801144898
105900,0.12102148503588972,0.0968107974878512,0.1677865322865545
106500,0.11502492466650432,0.0967109554936178,0.1606620736047625
106800,0.11298285805736666,0.0997461183811538,0.1504128799866885
107100,0.11669074751262083,0.1042406601808033,0.1507417452195659
107400,0.11054625455581113,0.0888654673960991,0.1438276282977312
108000,0.11032126465870529,0.0877727386914193,0.1431445559021085
108300,0.10907969862455498,0.0955960495094768,0.1335860090330243
108600,0.1128603255114285,0.1011993104405701,0.1355577443027869
108900,0.11626657354470805,0.0998940199729986,0.1496105797868222
109500,0.11308547016989902,0.0914825114351697,0.141617495235987
109800,0.10952909391780845,0.0980016560549847,0.126877419068478
110100,0.11024302658042867,0.0992141148797236,0.1190828326018527
110400,0.10703818974026942,0.0965525867277756,0.1306510624755174
111000,0.10893908328493125,0.0927730338438414,0.1233835021732375
111300,0.106369866701425,0.093317536341492,0.1247415743768215
111600,0.2469001092010876,0.0908871876471675,0.6876118796505034
111900,0.115832277550362,0.0951669873087666,0.1706326003652066
112500,0.10707150425121649,0.0894499971857294,0.1400145419500768
112800,0.11224876523425334,0.0942210118495859,0.1347795347031206
113100,0.1076113937585614,0.0896558185759931,0.1283080730400979
113400,0.10664170111820562,0.0953576065250672,0.1226475244201719
114000,0.1064989889535354,0.0920079807937145,0.123539500683546
114300,0.1089883336651837,0.0944925863319076,0.133728599762544
114600,0.10033405824797223,0.0944732920802198,0.1111217882903292
114900,0.10690116506826593,0.097750358574558,0.115858559962362
115500,0.10042733130219855,0.0946714832796715,0.1073121468350291
115800,0.1059861257835291,0.0986141240154393,0.1120129383495077
116100,0.10163238582492337,0.0955619584419764,0.1141981194494292
116400,0.10084919387241822,0.0952594068646431,0.1088874397799372
117000,0.09997587561549147,0.0900561856338754,0.1048771695932373
117300,0.10052852123917543,0.0895128853130154,0.1122696458641439
117600,0.11601016385015092,0.1005324841756373,0.1531465913122519
117900,0.1018259571131784,0.0972880285908468,0.1100880431896075
118500,0.1070806560385972,0.0992004252155311,0.1155722334375605
118800,0.10570305207744232,0.0937666197679936,0.1159323804196901
119100,0.10328752873232583,0.0945378005690872,0.116043633846566
119400,0.1013195497146807,0.0979455333971418,0.1056928340741433
119700,0.09863013661117287,0.0920255648903548,0.1037720898119732


==> results/AirfRANS/P2/fb10_cb200_cl1_pre200_ab10_plot.csv <==
step,Mean,Min,Max
120,0.7619553821720183,0.7192901413887739,0.8192628759890794
340,0.6918037104327232,0.6153869516775012,0.8150170188397169
560,0.6559292358346284,0.6108340201526881,0.6897691386938095
780,0.6075315842404961,0.5667777366563678,0.7010002386942505
1000,0.5710063177067787,0.5163461411371827,0.6213634264841675
1220,0.5216795915132388,0.4745712755806744,0.6087087082117796
1440,0.4892355101834982,0.4479723465628922,0.5584815751202404
1660,0.46942478026729073,0.4483161916956305,0.5218276019953191
2100,0.42459428015630685,0.3771691983193159,0.4884217798523604
2320,0.4568675297638401,0.401900487486273,0.5356962704658508
2540,0.48720259314868597,0.3873856734670698,0.6723715969920159
2760,0.415963517348282,0.3658559319004416,0.502659046575427
2980,0.37201246523298326,0.3522339349798858,0.3964737035892904
3200,0.3611013730289414,0.3296450115554035,0.4122098319604992
3420,0.3510451124492101,0.3285470487549901,0.3937734713591635
3640,0.3755866588279605,0.3212469422258436,0.4206166122853756
4080,0.3348359257867559,0.3084870929270982,0.3628702838718891
4300,0.3896597079047933,0.3091717470064759,0.592950705140829
4520,0.3441869417764246,0.3010325470753014,0.419863508157432
4740,0.3261957370815799,0.294707392398268,0.3872644083760679
4960,0.3186450315243564,0.2704751415085047,0.3828735024482012
5180,0.3398457499220967,0.2803281695581973,0.4348724278435111
5400,0.29221598749281835,0.2818604081124067,0.3112589192390442
5620,0.30451871122233565,0.2781706903781742,0.3798362539708614
6060,0.3236227506608702,0.2539890815038234,0.4441941777616739
6280,0.27531546945217994,0.2501223835814744,0.3272941234521568
6500,0.2705552654480561,0.2439488871395587,0.3265308932960033
6720,0.31868416159180923,0.2540482982713729,0.4537303821742535
6940,0.2601685723243281,0.2323078255727887,0.2877423642762005
7160,0.25398446705657984,0.2312639881018549,0.283111917162314
7380,0.2531519342307001,0.2320325699169188,0.2886224916949868
7600,0.23825115090236065,0.2200057040061801,0.2567771759442985
8040,0.23523571152705697,0.2159382830373943,0.2447693039570003
8260,0.2400765360915102,0.2132567733898759,0.2656262197531759
8480,0.23087725258665157,0.21839485084638,0.2383057491481304
8700,0.23228494670474897,0.2090692858677357,0.253410917725414
8920,0.21405352263711386,0.2005203948449343,0.2261214817874133
9140,0.2166385484836064,0.2027936640940606,0.2293109713029116
9360,0.2049280514521524,0.1944235998764634,0.2150556098576635
9580,0.32457589310593904,0.1938756948150694,0.6657240008562804
10020,0.24802570915780958,0.1869691404234618,0.395699452906847
10240,0.26831016449257733,0.2001293054036796,0.4010382134839892
10460,0.2304465142202874,0.193078843196854,0.2985980407707393
10680,0.2592734378762543,0.1814160646498203,0.3980484049022197
10900,0.23061232488602398,0.1816871719062328,0.3138984044082463
11120,0.2291530879711111,0.184615530045703,0.3020666185300797
11340,0.2240649235621094,0.1703469426371157,0.3046164965629577
11780,0.2156657775305211,0.1674755172524601,0.2932284056860954
12000,0.20215897486545142,0.1625834807101637,0.2549470052309334
12220,0.23176850831446547,0.1642036404646933,0.349623655192554
12440,0.2115531561647852,0.1624486898072064,0.2862758603319525
12660,0.19702300125422575,0.1600019208714366,0.2481865769159048
12880,0.1966756354675938,0.1632167203724384,0.240735592180863
13100,0.1899486972360561,0.164869086863473,0.2339257958624511
13320,0.19666117780531445,0.1591964028123766,0.2493558307737112
13760,0.19157395207633568,0.1580141243617981,0.2461677381955087
13980,0.18268284208141264,0.164626400116831,0.2080177762638777
14200,0.1790367320179939,0.1497665747627616,0.2162213146872818
14420,0.17699478804444269,0.1520855124760419,0.2105787211377173
14640,0.17401390489811694,0.1549094692897051,0.196936229718849
14860,0.16943291657914714,0.1521399364667013,0.1917860166355967
15080,0.16580417195179806,0.1464100233325734,0.1852614289708435
15300,0.16871337019062285,0.1435389828728512,0.1825315122120082
15740,0.16654098920368895,0.1614612337946891,0.1731987684546038
15960,0.16576414352438096,0.1501365148834884,0.1929613024555146
16180,0.1621487807513525,0.1496268539503217,0.1810380456689745
16400,0.15897700079871957,0.1522908147331327,0.1677710507111623
16620,0.15551657085306936,0.1429955295938998,0.1717587002832442
16840,0.15883019362576303,0.1443684085877612,0.1722515219682827
17060,0.1532384509872645,0.1409904801659286,0.1628001597803086
17280,0.15425835489450643,0.1403305296972394,0.168427243786864
17720,0.15529572808028505,0.1434600744117051,0.1620056400680914
17940,0.1529864904206867,0.1415476906020194,0.1608251891611144
18160,0.15296270028998452,0.1428307826211676,0.1635386503767222
18380,0.15484139097078387,0.1533801630511879,0.1564657011814415
18600,0.15208599150801697,0.1458621408557519,0.1578362802276388
18820,0.14860773502383376,0.1415327193355187,0.1613349163113162
19040,0.1453560278487081,0.1365571158658713,0.1504971275385469
19260,0.1448492838721722,0.1298696789843961,0.1584751892229542
19700,0.1470098445781817,0.1441578418761492,0.1511749353678897
19920,0.1417730751726776,0.1315870472975075,0.1514456968335434
20140,0.14798627940937872,0.1430956422258168,0.155333409179002
20360,0.14390824240166689,0.1347012924170121,0.1546328471880406
20580,0.14435504180068767,0.1385572243668139,0.1531192783173173
20800,0.1449276756107186,0.1411396993789822,0.1510558836488053
21020,0.13809528049392003,0.1329780845856294,0.144575111772865
21460,0.1414694139268249,0.1353024453297257,0.1468982607265934
21680,0.14026043930401402,0.1288607198279351,0.149424253962934
21900,0.13376494273853792,0.1245790630998089,0.1389870740240439
22120,0.13364087338404107,0.1257847243407741,0.1377210117364302
22340,0.13593618482816958,0.1227186808967962,0.1492206259071826
22560,0.13416947643738236,0.1282402631547302,0.139299170859158
22780,0.13345766791918615,0.1303958574216812,0.1359347099484875
23000,0.1348716315052782,0.125679943729192,0.1402998772775754
23440,0.13364680666786924,0.1226077483687549,0.1431547394022345
23660,0.1345560384976367,0.1279673603037372,0.1403895483678207
23880,0.13797247383277858,0.1358841289905831,0.1393255241308361
24100,0.1318520452252899,0.122484136885032,0.1434177530743181
24320,0.1302140814159065,0.1206421821098774,0.1429874805081635
24540,0.13298333190226305,0.1283744812430814,0.1381949620135128
24760,0.13345478449327244,0.1228095045126974,0.1423524815915152
24980,0.12740740629844363,0.1215616455953568,0.1342198743810877
25420,0.128907187054865,0.127240559994243,0.1300854469649493
25640,0.1283542272044966,0.1195403363881632,0.133094598990865
25860,0.12656678907573218,0.1182941024936735,0.1313730615749955
26080,0.12778616801214712,0.1182618695171549,0.1347635112609714
26300,0.12543645353211708,0.1182158207520842,0.1306517325993627
26520,0.12776338350493457,0.1181444253539666,0.1327178194979205
26740,0.13112451561571412,0.1187012095330283,0.1418924243655056
26960,0.12730600998736913,0.1199839503038674,0.1330027160188183
27400,0.13176277323781196,0.117395460079424,0.1419885403569787
27620,0.1288293215228865,0.1237507768394425,0.1318744135042652
27840,0.12377931448475764,0.1204812084697187,0.1273161294870078
28060,0.1288604366453364,0.1269108008919283,0.1323272761842236
28280,0.12146696331755563,0.1182750215288251,0.1239858503593131
28500,0.12142626843259978,0.1175828222185373,0.1241184015991166
28720,0.12492504414481416,0.1172177773248404,0.1330451363511383
28940,0.12417560164661452,0.118513898467645,0.1290553035400808
29380,0.12110821602245166,0.1150324866222217,0.1251599316252395
29600,0.12073615864540137,0.1118558848509565,0.1273873582016676
29820,0.1205404218503584,0.1169443112658336,0.1241007985686883
30040,0.11916563547992454,0.111368508208543,0.1241470231488347
30260,0.119244472462063,0.1141225237678736,0.1247218251228332
30480,0.11794811625033609,0.1116781345335766,0.1224057732615619
30700,0.12385353692652033,0.1169300423562526,0.1312199052469805
31140,0.12062691292880719,0.1179813514603301,0.1230863660853356
31360,0.1197927463318531,0.1095381881296634,0.127723680473864
31580,0.11808673301246009,0.1135733097745105,0.1231094063073396
31800,0.11961140908300873,0.1183626455534249,0.1206119570182636
32020,0.12000213783079133,0.1165524416649714,0.1238256501406431
32240,0.12168481902219352,0.11367348682601,0.1276155886054039
32460,0.12075732737934837,0.1155797597626224,0.1273035361431539
32680,0.1153670978421966,0.1102177014760673,0.1193482414400205
33120,0.11287400272830073,0.1092000926006585,0.1149307311186566
33340,0.11683803376896923,0.1115175082162022,0.1238507385924458
33560,0.11493465982843187,0.1059495420008897,0.1241063804877922
33780,0.11677338544744993,0.1069106539851054,0.1239136577118188
34000,0.11616420400484151,0.1121872246218845,0.1236406447319313
34220,0.11412704464979463,0.1043137118034064,0.1191883027413859
34440,0.12009295190063614,0.1134297407278791,0.1249246642971411
34660,0.1158157200707743,0.1093206121213734,0.1229955748235806
35100,0.11359525441968187,0.1044661820726469,0.1189047427941113
35320,0.11206893410844103,0.1061106684477999,0.1150662072235718
35540,0.11247606754147754,0.1045064727310091,0.1189461302803829
35760,0.11626237207558003,0.1078638027375564,0.1248949100123718
35980,0.11221200488352519,0.1049403178226202,0.1192284835968166
36200,0.11392376368244483,0.1090805992204695,0.1173062237119302
36420,0.11349888047203416,0.1040884192381054,0.1239154088497161
36640,0.1130484506192927,0.1081142124719917,0.1188377099251374
37080,0.1107249361641394,0.1040479815891012,0.1147297611529938
37300,0.10921471085088945,0.1055510912276804,0.1127069087186828
37520,0.1152098484197631,0.1080017709033563,0.1202434944733977
37740,0.11047794777744757,0.1023281681351363,0.1172263463400304
37960,0.11205903152469539,0.1087274795863777,0.1146245066588744
38180,0.1116223379534979,0.1063677618047222,0.1159960129344835
38400,0.11038456514012063,0.1057630588393658,0.1170563798816874
38620,0.11426897816049549,0.1084510753303766,0.1211501038214191
39060,0.11064412574438998,0.1077951447619125,0.1134356687031686
39280,0.11015606658998871,0.1036748388828709,0.1141766631184145
39500,0.10812741060586019,0.1027903619501739,0.1126596460817381
39720,0.1110552459877605,0.1007754632551223,0.118467503725551
39940,0.11133997993000466,0.1098285504616796,0.1140694651333615
40160,0.109434410125638,0.1022137774853035,0.1155209403624758
40380,0.1082913594289372,0.1036946774832904,0.1123603552673012
40820,0.1091072535033648,0.1021387720899656,0.1174802344245836
41040,0.10941287902339049,0.1005823534540832,0.1178925296058878
41260,0.11167091629390291,0.1082557197590358,0.1159824284398928
41480,0.10893958709202704,0.1029583826148882,0.1162325676344335
41700,0.10914603203535077,0.1027345619350671,0.112985863359645
41920,0.10770104236279925,0.1049785987799987,0.109661925281398
42140,0.10566179638340444,0.1004714613314718,0.1106042260746471
42360,0.11027412718006717,0.0995361721422523,0.1178569752722978
42800,0.10764328568863367,0.100321401967667,0.1121458882372826
43020,0.10789493089697011,0.0984923974331468,0.1142039880622178
43240,0.10341196915290003,0.0972737137647345,0.1092571985675022
43460,0.10688781225044897,0.1034851585282012,0.1135466066235676
43680,0.1097007217382391,0.0979800524096936,0.1160989927779883
43900,0.10673102452497307,0.1045379614178091,0.1105019787000492
44120,0.1062879148187736,0.0983548382809385,0.1133809873182326
44340,0.1055506897826368,0.0988799449289217,0.1123070860374718
44780,0.10164094055614743,0.0966768273245543,0.106439101845026
45000,0.10558120687181748,0.0992678026016801,0.1122925031231716
45220,0.10602499215941251,0.1033383170142769,0.1089945911779068
45440,0.10390802762626357,0.0998847777210176,0.1062539154011756
45660,0.10192474757864443,0.0961832358944229,0.1069404812669381
45880,0.10167905913200226,0.0953566149296239,0.1051358120026998
46100,0.1012730158415312,0.0956487919716164,0.1043923517642542
46320,0.10372288721070311,0.0969937363476492,0.1102128678932786
46760,0.10319148136225213,0.0990322194946929,0.1057648973492905
46980,0.10349739737187817,0.093067265888676,0.1115340647939592
47200,0.1000620457724047,0.0946662185434252,0.1056282152771018
47420,0.10238136373305069,0.0972959962580353,0.1072165758209303
47640,0.10298437067307527,0.1001367934118025,0.1050002986029721
47860,0.10349247545081497,0.0976733133941888,0.1094953470956534
48080,0.1034831809609507,0.0952147533791139,0.1098086771741509
48300,0.1024368652825554,0.0940077211451716,0.110271165673621
48740,0.09885960450628771,0.0916117307753302,0.1052467924170196
48960,0.1009988157691744,0.0932796708587557,0.1056813266430981
49180,0.10330123424064364,0.1031537551246583,0.1035483274422586
49400,0.10432311573919527,0.1025562233570963,0.1059526831516996
49620,0.10126572246275213,0.0960499875736422,0.1055207412876188
49840,0.10178208416793494,0.0942758648097515,0.1059812108101323
50060,0.09952080973889672,0.0960663144243881,0.1025734451878815
50500,0.10098226554691786,0.0979604440368712,0.1042271019238978
50720,0.10186603706873326,0.096126914252527,0.1089812541310675
50940,0.098459663526155,0.0937692915508523,0.1019027101807296
51160,0.0995030942660135,0.096914354157634,0.1039118593209423
51380,0.09982321111640576,0.0973943543364293,0.1013435458764433
51600,0.1008324321499094,0.0997019290667958,0.1023357886029407
51820,0.09993004007497801,0.0926745558786206,0.1054799767956137
52040,0.10312436592997976,0.1011282162857241,0.1066471427492797
52480,0.09861426856834436,0.0933375410176813,0.1029196354933083
52700,0.09890485132811587,0.0951963459933176,0.1052128067752346
52920,0.09935128302080554,0.0924963182373903,0.1068319733161479
53140,0.10187611800463248,0.0913304185122251,0.111378862792626
53360,0.10300846144246556,0.0932418717490509,0.1145173334889114
53580,0.10169080309880274,0.0968099204916507,0.1043985701724886
53800,0.09931133851408958,0.0898333814367652,0.1052268728567287
54020,0.09825242886474973,0.0920293447934091,0.1018177821789868
54460,0.09696061146367961,0.0921834301576018,0.0995621850667521
54680,0.10096267254712676,0.0955898677045479,0.1037966743856668
54900,0.09860802818788213,0.0963915195316076,0.1014316575392149
55120,0.10125744823832061,0.0957196860387921,0.1054064340074546
55340,0.1007206720152559,0.0961625189101323,0.1068805991695262
55560,0.10235585616979125,0.0918836385058239,0.1125077928043901
55780,0.09821989797831816,0.0944996774592436,0.1008759534545242
56000,0.10169827113626523,0.0952355795679614,0.1055959450197406
56440,0.10244550965648763,0.0986046653683297,0.1061434079846367
56660,0.09760982905902583,0.0941799642750993,0.1037850226298905
56880,0.09923764817804716,0.0927991176233627,0.1030523921828717
57100,0.09669190046920746,0.0901130596525035,0.1026007542805746
57320,0.09343545091959334,0.0911107834149152,0.0975711913593113
57540,0.09532352310372512,0.0927905553183518,0.0967588106449693
57760,0.09664974459602182,0.0883343638363294,0.1036774192447774
57980,0.09941521972728266,0.0970934638800099,0.1028367955842986
58420,0.0998110170445094,0.0905359130003489,0.1046498038806021
58640,0.09889032783452419,0.0929051627893932,0.1043433455750346
58860,0.0975008943273375,0.0930306318774819,0.1007633891748264
59080,0.0962575327022932,0.0926265502069145,0.0992238879599608
59300,0.09786097131203857,0.0961719534825533,0.0998968950496055
59520,0.0945398738328367,0.090837589520961,0.0996978274360299
59740,0.09265063123855116,0.0887952197692357,0.0982485873252153
60180,0.09779788759304207,0.09445087229833,0.1005744439689442
60400,0.09770061451708893,0.0892061536945402,0.1036847455846145
60620,0.09291139429823181,0.0903059762017801,0.0967712686420418
60840,0.09621283662195003,0.0918932598782703,0.1002805986767634
61060,0.09556594542538123,0.0894430304621346,0.1001881076954305
61280,0.0948273734337029,0.0900716293836012,0.0992478370363824
61500,0.09431606397964055,0.0881152091617696,0.0995456324028782
61720,0.09568339863093563,0.0914966404461301,0.100211365642026
62160,0.09569667328226687,0.0898954091081395,0.0999532691668719
62380,0.09559382936218747,0.0864495576708577,0.1021919351629912
62600,0.09720872944996999,0.0928182452125474,0.1015827700262889
62820,0.09409158800340563,0.0896242937864735,0.0985251574311405
63040,0.09264349002701533,0.0872559254150837,0.0963362894766032
63260,0.09370769498171283,0.0887651415215805,0.0967969153029844
63480,0.09556337447836993,0.0932722836453467,0.0980223903618753
63700,0.09314089611871164,0.0842566047422587,0.0981285278336145
64140,0.09458080235558251,0.0900861138431355,0.0976554752443917
64360,0.0924589184027475,0.0896265084203332,0.0943292172206565
64580,0.0913085366560456,0.0849979089619591,0.0966109704156406
64800,0.09352323392561324,0.0918525393074378,0.0960496135964058
65020,0.09068642448556292,0.0870936685963533,0.093318039746955
65240,0.09443962670862671,0.089737485658843,0.0972262519295327
65460,0.09020331322913984,0.0845701160724274,0.0956894592731259
65680,0.09289457787061105,0.0919121438264846,0.0943342827400192
66120,0.0896778432745486,0.0854468975355848,0.093549354718998
66340,0.09704748340649524,0.0967365883709862,0.0973583784420043
66560,0.0921683961106464,0.0902494474989362,0.0940873447223566
66780,0.0951190885552205,0.0951190885552205,0.0951190885552205
67000,0.0961704056477174,0.0961704056477174,0.0961704056477174
67220,0.0931508389348164,0.0931508389348164,0.0931508389348164
67440,0.0931104596494697,0.0931104596494697,0.0931104596494697
67660,0.0952259882912039,0.0952259882912039,0.0952259882912039
68100,0.0945008955523371,0.0945008955523371,0.0945008955523371
68320,0.090588412983343,0.090588412983343,0.090588412983343
68540,0.09167310167104,0.09167310167104,0.09167310167104
68760,0.0925765089434571,0.0925765089434571,0.0925765089434571
68980,0.0898990361159667,0.0898990361159667,0.0898990361159667
69200,0.0986925969179719,0.0986925969179719,0.0986925969179719
69420,0.0895049475505948,0.0895049475505948,0.0895049475505948
69860,0.0951968061458319,0.0951968061458319,0.0951968061458319
70080,0.0923168407916091,0.0923168407916091,0.0923168407916091
70300,0.0960579742654226,0.0960579742654226,0.0960579742654226
70520,0.0918442099285312,0.0918442099285312,0.0918442099285312
70740,0.089548053224571,0.089548053224571,0.089548053224571
70960,0.0960122000123374,0.0960122000123374,0.0960122000123374
71180,0.0902401307690888,0.0902401307690888,0.0902401307690888
71400,0.0894113742769695,0.0894113742769695,0.0894113742769695
71840,0.0874840221181511,0.0874840221181511,0.0874840221181511
72060,0.0882241386245004,0.0882241386245004,0.0882241386245004
72280,0.0897113563725724,0.0897113563725724,0.0897113563725724
72500,0.0910372555349022,0.0910372555349022,0.0910372555349022
72720,0.0871662790561094,0.0871662790561094,0.0871662790561094
72940,0.0932112322794273,0.0932112322794273,0.0932112322794273
73160,0.0912658540229313,0.0912658540229313,0.0912658540229313
73380,0.0960449873725883,0.0960449873725883,0.0960449873725883
73820,0.0931782224890776,0.0931782224890776,0.0931782224890776
74040,0.0868390532350167,0.0868390532350167,0.0868390532350167
74260,0.0851979697635397,0.0851979697635397,0.0851979697635397
74480,0.0858951262407936,0.0858951262407936,0.0858951262407936
74700,0.0875654632598161,0.0875654632598161,0.0875654632598161
74920,0.0882270550634712,0.0882270550634712,0.0882270550634712
75140,0.0901983207231387,0.0901983207231387,0.0901983207231387
75360,0.0873525618133135,0.0873525618133135,0.0873525618133135
75800,0.0867306678323075,0.0867306678323075,0.0867306678323075
76020,0.0911265429924242,0.0911265429924242,0.0911265429924242
76240,0.0871841172897257,0.0871841172897257,0.0871841172897257
76460,0.0861376755475066,0.0861376755475066,0.0861376755475066
76680,0.0892349334317259,0.0892349334317259,0.0892349334317259
76900,0.0862041532271541,0.0862041532271541,0.0862041532271541
77120,0.0852409631363116,0.0852409631363116,0.0852409631363116
77340,0.0956532770069316,0.0956532770069316,0.0956532770069316
77780,0.0846772362687625,0.0846772362687625,0.0846772362687625
78000,0.09128184085479,0.09128184085479,0.09128184085479
78220,0.0915810026461258,0.0915810026461258,0.0915810026461258
78440,0.0866420026589185,0.0866420026589185,0.0866420026589185
78660,0.0900853679445572,0.0900853679445572,0.0900853679445572
78880,0.0814371021650731,0.0814371021650731,0.0814371021650731
79100,0.0880211226921528,0.0880211226921528,0.0880211226921528
79320,0.0907959038275294,0.0907959038275294,0.0907959038275294


==> results/AirfRANS/P2/fb10_cb200_cl2_pre200_ab10_plot.csv <==
step,Mean,Min,Max
70,0.8065944689884782,0.7171584103256464,0.8953458534926176
410,0.7043647322058677,0.5851345431804656,0.9725687262415886
750,0.5675651664193719,0.5370072459802031,0.64173624034971
1090,0.5044953077752143,0.4678913487493992,0.5770909990370273
1600,0.44744800443761046,0.4211116276308894,0.5082349080592394
1940,0.4370209301356226,0.3638984929397702,0.5195483431406319
2280,0.444587785047479,0.3476117422804236,0.6378436302393675
2620,0.37540026177186514,0.3242009660415351,0.4398270737938582
3130,0.3530051379930228,0.3309227993898094,0.4026398233324289
3470,0.3618949666037224,0.319458735967055,0.4376801287196576
3810,0.3122028318536468,0.3016085420828313,0.325089301764965
4150,0.3500580741651356,0.2849143174290657,0.5223930000141263
4660,0.30788435017690063,0.2839542391709983,0.3685833012312651
5000,0.3015683775092475,0.2639044645242393,0.3320500855334103
5340,0.2775505511090159,0.2623582205735147,0.2927623961959034
5680,0.2589940271130763,0.2456241276208311,0.2824942497164011
6190,0.3600744649209082,0.2565602704137564,0.5971095100417734
6530,0.2562148637301288,0.2190452221687883,0.3322993431612849
6870,0.2352447857451625,0.219061346752569,0.2710801923274994
7380,0.2259142228891141,0.2081436689291149,0.2515766519494354
7720,0.2203711428097449,0.2015233069006353,0.2511995803005993
8060,0.26109472734620787,0.2030543627776205,0.4007872029393911
8400,0.22521715152543031,0.2043271046970039,0.2697671317122876
8910,0.24955129211768504,0.186910591116175,0.3392620293237269
9250,0.2946206169016659,0.1873160738032311,0.5063947710394859
9590,0.24220070476178074,0.1874925691261887,0.3437377668730914
9930,0.22941959343384946,0.1818046961259097,0.3099385969340801
10440,0.21491033893194975,0.1767882991442456,0.2569679415598511
10780,0.2112156803673133,0.1817183546815067,0.2611561338230967
11120,0.23361585709499189,0.1695967586897313,0.3460637887567281
11460,0.20564327495172618,0.1732139087188988,0.242615975253284
11970,0.1998522855888586,0.1651009559677913,0.2485972960852086
12310,0.19676470768405124,0.1689259236399084,0.2294981426466256
12650,0.1925987908057868,0.1660689733270555,0.2373561159521341
13160,0.18747696344275025,0.1678417980019003,0.2134115986060351
13500,0.17914160994812842,0.1598008959274739,0.2036621880810707
13840,0.17352580363978629,0.1544823254365473,0.1892470678687095
14180,0.17560491766780612,0.1572922805231064,0.1951079411059618
14690,0.170085179436719,0.1627753030136227,0.1783621067367494
15030,0.16403351357090284,0.1491258748248219,0.1711876136250794
15370,0.1663489851751364,0.1492122233984991,0.1853966969624161
15710,0.16220419991877857,0.1539009835710749,0.1705941124632954
16220,0.1571428869781084,0.1515141905704513,0.165878144884482
16560,0.15706195361563,0.1471351579949259,0.1661788942292332
16900,0.15215667653828854,0.1443058850942179,0.1621195531683042
17070,0.15023759690579028,0.137481174999848,0.1590100398240611
17240,0.1504782266519032,0.1443860573787242,0.1565703959250822
17750,0.153961229827255,0.1515218343446031,0.1564006253099069
18090,0.1524628145061433,0.1506138485576957,0.1543117804545909
18430,0.14900832058861851,0.1483247826527804,0.1496918585244566
18940,0.15008156674681228,0.1492195700900629,0.1509435634035617
19280,0.1448116163862869,0.1400652324268594,0.1495580003457144
19620,0.1428676712652668,0.1415227667894214,0.1442125757411122
19960,0.14494598118588325,0.1413412117864936,0.1485507505852729
20470,0.14343344290973614,0.142389294845052,0.1444775909744203
20810,0.14395274826325474,0.1409115151967853,0.1469939813297242
21150,0.14327826139051458,0.139649764439091,0.1469067583419382
21490,0.1383767591021023,0.13548473556526,0.1412687826389446
22000,0.14088850128464397,0.1376118122506886,0.1441651903185993
22340,0.1385633003665134,0.138041816628538,0.1390847841044888
22680,0.1382854805444367,0.1380318949092179,0.1385390661796555
23020,0.1321296045533381,0.1290989280911162,0.13516028101556
23530,0.13459847399266434,0.1344658616464585,0.1347310863388702
23870,0.13185629245592279,0.1313456430332735,0.1323669418785721
24210,0.1323364915209822,0.1320535769732669,0.1326194060686975
24720,0.1325792320072651,0.129497844055295,0.1356606199592352
25060,0.12875103603815657,0.1284500777721405,0.1290519943041727
25400,0.12850503046996886,0.1245196205424144,0.1324904403975233
25740,0.1319279202073812,0.1270188561826944,0.136836984232068
26250,0.13216923515545198,0.1282449181051924,0.1360935522057116
26590,0.12658867168705906,0.1252758560935035,0.1279014872806146
26930,0.13930056700948626,0.1280578003404662,0.1505433336785063
27270,0.1279340580338612,0.125030952389352,0.1308371636783704
27780,0.12648144713137294,0.1260920065455138,0.1268708877172321
28120,0.12971139573724935,0.129241509665735,0.1301812818087637
28460,0.12738626514561469,0.124958046968095,0.1298144833231344
28800,0.121927232814487,0.1207988376542925,0.1230556279746815
29310,0.1187728045065887,0.1167983439285308,0.1207472650846466
29650,0.12641582295997064,0.1218523044651374,0.1309793414548039
29990,0.12238737032050265,0.1205278533650562,0.1242468872759491
30330,0.1224536743899807,0.1183074971474707,0.1265998516324907
30840,0.11924430567305536,0.1185858866525814,0.1199027246935293
31180,0.1201503209699876,0.1173051307490095,0.1229955111909657
31520,0.1211061037285253,0.1197641022549942,0.1224481052020564
32030,0.11580798079259685,0.1148130660550668,0.1168028955301269
32370,0.11726781449280675,0.1139719807589426,0.1205636482266709
32710,0.1226647372031584,0.117735507027246,0.1275939673790708
33050,0.1210992880025878,0.1180563409160822,0.1241422350890934
33560,0.11554387934040275,0.1100656849192455,0.12102207376156
33900,0.11908372891601171,0.1171237558033317,0.1210437020286917
34240,0.11744559606071556,0.1146051188046112,0.1202860733168199
34580,0.11467554815812031,0.1125176212238147,0.1168334750924259
35090,0.11135353738209225,0.1073501241253688,0.1153569506388157
35430,0.1138336621178314,0.1086192679265514,0.1190480563091114
35770,0.11256021510343994,0.1099111257726326,0.1152093044342473
36110,0.11213331255130465,0.1052642726618796,0.1190023524407297
36620,0.10991827723337336,0.1029144601849839,0.1169220942817628
36960,0.11325759665225624,0.1119349942309781,0.1145801990735344
37300,0.1105526632466353,0.1069856723491102,0.1141196541441604
37810,0.1109779432159848,0.1050317680090665,0.1169241184229031
38150,0.11503103388007725,0.1128229216439649,0.1172391461161896
38490,0.10791778733022506,0.1011190401995554,0.1147165344608947
38830,0.1081168062088545,0.1031293536256998,0.1131042587920092
39340,0.11113576873438424,0.1109343960322439,0.1113371414365246
39680,0.10835293851792804,0.1013525160774588,0.1153533609583973
40020,0.10991269167745485,0.1069957944890484,0.1128295888658613
40360,0.10798027476761485,0.1049638545699417,0.110996694965288
40870,0.10609920902294105,0.1032671022135764,0.1089313158323057
41210,0.1098229158087633,0.1097149866679683,0.1099308449495583
41550,0.1074760107602924,0.1015558571042493,0.1133961644163355
41890,0.10583916498580939,0.0972907349141314,0.1143875950574874
42400,0.10442394464742391,0.0999762367410585,0.1088716525537893
42740,0.10754450608743349,0.1031947024678811,0.1118943097069859
43080,0.1123947975225746,0.0999169099796563,0.1248726850654929
43590,0.10538618042250161,0.0994254409335553,0.1113469199114479
43930,0.10849357379483984,0.100896815736778,0.1160903318529017
44270,0.10094579378375779,0.0959045717911794,0.1059870157763362
44610,0.1007252073101699,0.0999238337483257,0.1015265808720141
45120,0.10218890950316559,0.097988267452456,0.1063895515538752
45460,0.10323599344817916,0.0955689390515908,0.1109030478447675
45800,0.10258096939534875,0.0997946511651389,0.1053672876255586
46140,0.1024628388381097,0.0936774666281417,0.1112482110480777
46650,0.10169067701091986,0.0975250858720392,0.1058562681498005
46990,0.1032024507038295,0.0965646599745378,0.1098402414331212
47330,0.1012043408770114,0.0981347006652504,0.1042739810887724
47670,0.10030929174157785,0.0975783391343429,0.1030402443488128
48180,0.10264820774085814,0.0966207148134708,0.1086757006682455
48520,0.10313412395305929,0.101840653992258,0.1044275939138606
48860,0.09966686828993254,0.095425106245093,0.1039086303347721
49370,0.10044315737904974,0.0986881814664229,0.1021981332916766
49710,0.0975782673351932,0.0932039150036871,0.1019526196666993
50050,0.1018010023492388,0.0970663524791598,0.1065356522193178
50390,0.0984305157372728,0.0933733723545447,0.1034876591200009
50900,0.099117638124153,0.0930732169607654,0.1051620592875406
51240,0.09749051584163679,0.0920756093878299,0.1029054222954437
51580,0.09903068290324876,0.0972969148913398,0.1007644509151577
51920,0.09452240956365125,0.0885470443638041,0.1004977747634984
52430,0.0987747148645576,0.0921775608556345,0.1053718688734807
52770,0.09736384677002205,0.0935601375065744,0.1011675560334697
53110,0.09560805613989935,0.0896700726426206,0.1015460396371781
53450,0.09731791228870855,0.0916394043550826,0.1029964202223345
53960,0.0979018647212069,0.0920698811020702,0.1037338483403436
54300,0.09806799638317895,0.0930150102218613,0.1031209825444966
54640,0.0972954243503045,0.0870038753515109,0.1075869733490981
54980,0.1005821921862661,0.0938706585718318,0.1072937258007004
55490,0.097907588800881,0.0922925868816673,0.1035225907200947
55830,0.09376389813958666,0.0893894654489122,0.0981383308302611
56170,0.09673832150408995,0.0889974353602156,0.1044792076479643
56680,0.0959638493834063,0.089783796146512,0.1021439026203006
57020,0.09633435165043916,0.0883959071384742,0.1042727961624041
57360,0.09195629364927295,0.0835004287632182,0.1004121585353277
57700,0.09337677575298581,0.0907309143315069,0.0960226371744647
58210,0.09388365541351955,0.0864077444095164,0.1013595664175227
58550,0.09268100404413415,0.0873904336406849,0.0979715744475834
58890,0.094201625281712,0.088452507390175,0.099950743173249
59230,0.09569888034253375,0.0911640472966246,0.1002337133884429
59740,0.0943323762156069,0.0904432886536233,0.0982214637775905
60080,0.09022926343954166,0.0867676210799254,0.0936909057991579
60420,0.0991776867466978,0.0927813291945494,0.1055740442988462
60760,0.09113664356293155,0.0878235338279046,0.0944497532979585
61270,0.09415683284518306,0.0896170731633901,0.098696592526976
61610,0.09357491531991395,0.0863002689974382,0.1008495616423897
61950,0.0940343968092929,0.0881308294879272,0.0999379641306586
62460,0.0906103552749846,0.0854249920370057,0.0957957185129635
62800,0.09218967519467691,0.0867184037761762,0.0976609466131776
63140,0.09262514520087275,0.0873947635269723,0.0978555268747732
63480,0.100082284680102,0.0982695462089032,0.1018950231513008
63990,0.09308674539555789,0.0854726801509968,0.100700810640119
64330,0.09280918997479601,0.0842180675640702,0.1014003123855218
64670,0.08995013431413094,0.0844296633801423,0.0954706052481196
65010,0.0932282323611434,0.0902275355206802,0.0962289292016066
65520,0.08920875709620299,0.0823282645083963,0.0960892496840097
65860,0.08781594342784955,0.081046244520694,0.0945856423350051
66200,0.09134553265990686,0.085319999193307,0.0973710661265067
66540,0.0915167730103712,0.0829700863640755,0.1000634596566669
67050,0.08972938358085225,0.0840558791393414,0.0954028880223631
67390,0.0894954460661392,0.0850049556558951,0.0939859364763833
67730,0.08792088291840625,0.0816755525721237,0.0941662132646888
68240,0.08973246768699025,0.0818122297921218,0.0976527055818587
68580,0.09066273866570555,0.085575444647111,0.0957500326843001
68920,0.09014849806088021,0.0826661895518191,0.0976308065699413
69260,0.09145386457093985,0.0845983126526698,0.0983094164892099
69770,0.0877446250827051,0.081661446285434,0.0938278038799762
70110,0.0894664772879332,0.0844049154920503,0.0945280390838161
70450,0.08933212794363496,0.084913481392432,0.0937507744948379
70790,0.0863246977445669,0.0812346057221293,0.0914147897670045
71300,0.09227771642850705,0.082406468107365,0.1021489647496491
71640,0.08743719380581749,0.0806915223971009,0.0941828652145341
71980,0.0885739060735795,0.0815834434400312,0.0955643687071278
72320,0.08908688748604615,0.0841072343033738,0.0940665406687185
72830,0.0879538235114887,0.0847571897902526,0.0911504572327248
73170,0.0887307383131701,0.0851249160058796,0.0923365606204606
73510,0.08662900402792725,0.0826501083374023,0.0906078997184522
74020,0.0856945920491125,0.0813995642075315,0.0899896198906935
74360,0.08850128875463265,0.0824619290512055,0.0945406484580598
74700,0.08621626186301,0.0818839269899763,0.0905485967360437
75040,0.0865943906723987,0.0816181351523846,0.0915706461924128
75550,0.0868182874540798,0.0804924301803112,0.0931441447278484
75890,0.08689488805830475,0.0840794193604961,0.0897103567561134
76230,0.08534831798286174,0.0805459522199817,0.0901506837457418
76570,0.08444008238730015,0.07732269492466,0.0915574698499403
77080,0.0877191651181783,0.0826061667781323,0.0928321634582243
77420,0.0883995762013364,0.0809211926301941,0.0958779597724787
77760,0.0848122618347406,0.0837287794309668,0.0858957442385144
78100,0.08751538161304775,0.0785728605161421,0.0964579027099534
78610,0.08565216609626075,0.0797424219502136,0.0915619102423079
78950,0.08636881595011794,0.0819989599147811,0.0907386719854548
79290,0.08549196442705576,0.0833573149004951,0.0876266139536164
79630,0.0826545217214152,0.0763022477738559,0.0890067956689745
80140,0.0812353360967245,0.0768779382808134,0.0855927339126356
80480,0.08370348429074506,0.0756358662107959,0.0917711023706942
80820,0.08478433806798419,0.0806528280675411,0.0889158480684273
81330,0.0841420491994358,0.0784506626543588,0.0898334357445128
81670,0.08577729213051491,0.08056057713693,0.0909940071240998
82010,0.0800004265608731,0.0780345661262981,0.0819662869954481
82350,0.0826758096145931,0.0768993367464281,0.0884522824827581
82860,0.0834616842248942,0.076514600762166,0.0904087676876224
83200,0.0815719327633269,0.0753354631923139,0.0878084023343399
83540,0.08402453841292296,0.0760838493355549,0.091965227490291
83880,0.08068831659038544,0.0755837425263598,0.0857928906544111
84390,0.08293538293451995,0.077997837816365,0.0878729280526749
84730,0.08220777310431,0.0767625960032455,0.0876529502053745
85070,0.08125511294463644,0.0777019033883698,0.0848083225009031
85410,0.0821834926784504,0.0789112926996313,0.0854556926572695
85920,0.08591535406187176,0.0749888490187004,0.0968418591050431
86260,0.0828080920898355,0.077137215998955,0.088478968180716
86600,0.0821754146274179,0.0767359619657509,0.0876148672890849
87110,0.08116957441205155,0.0749108943319879,0.0874282544921152
87450,0.0803997297864407,0.0767138233501464,0.084085636222735
87790,0.08108039408805776,0.0729605752904899,0.0892002128856256
88130,0.0831121670955326,0.0742717752512544,0.0919525589398108
88640,0.0857784361939411,0.0829662460717372,0.088590626316145
88980,0.08392674581613391,0.0780280573084019,0.0898254343238659
89320,0.08232558224583039,0.0757085933163762,0.0889425711752846
89660,0.0788867340504657,0.0751505873701535,0.0826228807307779
90170,0.0812559218984097,0.0746111395675689,0.0879007042292505
90510,0.08224572796840215,0.0740774990455247,0.0904139568912796
90850,0.08090706232353109,0.0795797048439271,0.0822344198031351
91190,0.08150794293032955,0.0760021936707198,0.0870136921899393
91700,0.07987109170062465,0.0745129141095094,0.0852292692917399
92040,0.08479414490167975,0.0755349072115495,0.09405338259181
92380,0.07922536450903861,0.0728222912549972,0.08562843776308
92890,0.0828241206367965,0.0773094773758202,0.0883387638977728
93230,0.0836349437036551,0.0763124750251881,0.0909574123821221
93570,0.07849625412723975,0.0724608763097785,0.084531631944701
93910,0.07957000326598054,0.0734866928495466,0.0856533136824145
94420,0.0789126410114113,0.0728056193888187,0.0850196626340039
94760,0.08350358801544641,0.0750590550899505,0.0919481209409423
95100,0.0785159865720197,0.0732720553921535,0.0837599177518859
95440,0.0797690370678901,0.0726676512183621,0.0868704229174181
95950,0.07894898102385914,0.0750071809277869,0.0828907811199314
96290,0.07899547031614926,0.0728125599515624,0.0851783806807361
96630,0.07921974124270485,0.0735173263680189,0.0849221561173908
96970,0.07775452852249146,0.0731640756642446,0.0823449813807383
97480,0.08198578336159695,0.076692810151726,0.0872787565714679
97820,0.0806909559736959,0.0736522133392281,0.0877296986081637
98160,0.08064298407873136,0.0732665872271172,0.0880193809303455
98670,0.0770170125877484,0.0702752399956807,0.0837587851798161
99010,0.08109574728994626,0.0752092350646853,0.0869822595152072
99350,0.07987677255063315,0.0736646171333268,0.0860889279679395
99690,0.08091510789818125,0.0741620491002686,0.0876681666960939
100200,0.0811649610928725,0.0749366601672954,0.0873932620184496
100540,0.07669725073035799,0.0764859189279377,0.0769085825327783
100880,0.07635916732600885,0.0730624534445814,0.0796558812074363
101220,0.07998228951822964,0.0729978042235598,0.0869667748128995
101730,0.08037552952184335,0.0754765568603761,0.0852745021833106
102070,0.0772518916835542,0.0720592905022203,0.0824444928648881
102410,0.0780451967939734,0.071794849273283,0.0842955443146638
102750,0.0760270081879571,0.0695913152396679,0.0824627011362463
103260,0.0815725747158285,0.0766764284507371,0.0864687209809199
103600,0.08130175365949975,0.0737983113736845,0.088805195945315
103940,0.07815269603510386,0.0728865177067928,0.0834188743634149
104280,0.08066376934759314,0.0757325111702084,0.0855950275249779
104790,0.07624429916031655,0.073001566932071,0.0794870313885621
105130,0.0794370492687448,0.0711930505000054,0.0876810480374842
105470,0.0803634230187162,0.0706278008827939,0.0900990451546385
105980,0.0789088440570049,0.071867622716818,0.0859500653971918
106320,0.07668664044351314,0.0722725765407085,0.0811007043463178
106660,0.074432322375942,0.0671722596674226,0.0816923850844614
107000,0.0762739054090343,0.0718569113616831,0.0806908994563855
107340,0.0747575966233853,0.0723095413576811,0.0772056518890895
107510,0.073223994472064,0.073223994472064,0.073223994472064
107850,0.0699566767457872,0.0699566767457872,0.0699566767457872
108190,0.0737556463223882,0.0737556463223882,0.0737556463223882
108530,0.0731425971188582,0.0731425971188582,0.0731425971188582
109040,0.0725027786917053,0.0725027786917053,0.0725027786917053
109380,0.0706876386236399,0.0706876386236399,0.0706876386236399
109720,0.0726739058503881,0.0726739058503881,0.0726739058503881
110060,0.0681898789131082,0.0681898789131082,0.0681898789131082
110570,0.0723840050445869,0.0723840050445869,0.0723840050445869
110910,0.0706471967836842,0.0706471967836842,0.0706471967836842
111250,0.0684877938707359,0.0684877938707359,0.0684877938707359
111760,0.0661957766790874,0.0661957766790874,0.0661957766790874
112100,0.0713104535546153,0.0713104535546153,0.0713104535546153
112440,0.0704610212775878,0.0704610212775878,0.0704610212775878
112780,0.0696899576974101,0.0696899576974101,0.0696899576974101
113290,0.0682505452050827,0.0682505452050827,0.0682505452050827
113630,0.0678152964124456,0.0678152964124456,0.0678152964124456
113970,0.0684621046506799,0.0684621046506799,0.0684621046506799
114310,0.0694014437356963,0.0694014437356963,0.0694014437356963
114820,0.0714847975969314,0.0714847975969314,0.0714847975969314
115160,0.0686900644470006,0.0686900644470006,0.0686900644470006
115500,0.0675152121507562,0.0675152121507562,0.0675152121507562
115840,0.067518355443608,0.067518355443608,0.067518355443608
116350,0.0680354856583289,0.0680354856583289,0.0680354856583289
116690,0.0696263623330742,0.0696263623330742,0.0696263623330742
117030,0.071261512665078,0.071261512665078,0.071261512665078
117540,0.0651242314977571,0.0651242314977571,0.0651242314977571
117880,0.0657944266987033,0.0657944266987033,0.0657944266987033
118220,0.0667833655280992,0.0667833655280992,0.0667833655280992
118560,0.0685545447980985,0.0685545447980985,0.0685545447980985
119070,0.0667161651328206,0.0667161651328206,0.0667161651328206
119410,0.0652466928120702,0.0652466928120702,0.0652466928120702
119750,0.0692461413471028,0.0692461413471028,0.0692461413471028
120090,0.0660562265245243,0.0660562265245243,0.0660562265245243
120600,0.0698156295157969,0.0698156295157969,0.0698156295157969
120940,0.0698712323256768,0.0698712323256768,0.0698712323256768
121280,0.0724936677003279,0.0724936677003279,0.0724936677003279
121620,0.0677548964926973,0.0677548964926973,0.0677548964926973
122130,0.0663689270662143,0.0663689270662143,0.0663689270662143
122470,0.0654597951727919,0.0654597951727919,0.0654597951727919
122810,0.0665546133229509,0.0665546133229509,0.0665546133229509
123150,0.0684362072730437,0.0684362072730437,0.0684362072730437


==> results/AirfRANS/P2/fb200_cb0_pre100_plot.csv <==
step,Mean,Min,Max
200,0.756083105392754,0.6969939415901899,0.8629890070855617
950,0.5539329485315829,0.5151370823383331,0.6004743153601885
1950,0.43085167652461676,0.4124833445623517,0.4737469459697604
2950,0.5368789021717384,0.373946912754327,0.7596220836043358
3950,0.41298830301500855,0.3037628140673041,0.5598225114494562
4700,0.3808955035707913,0.2991955608874559,0.5099397240951657
5700,0.3377877884637564,0.2674190395325422,0.4285056444630026
6700,0.3163237199396826,0.2611710094753652,0.369428326934576
7700,0.28275163687067106,0.2374543296359479,0.3273312816768884
8450,0.28055939343525094,0.2405197128187865,0.2979230936989188
9450,0.29808997107436874,0.2483756194543093,0.3698707828857004
10450,0.24657412835629655,0.2220472846273332,0.2657097580190748
11450,0.286932186956983,0.2074041810818016,0.3792507342807948
12200,0.25011928267544137,0.201192353349179,0.3046839393116534
13200,0.23472426093416288,0.1860701948963105,0.2650556429568678
14200,0.21883658644277598,0.1755899737868458,0.2628003207966685
15200,0.21576766040874643,0.200586853288114,0.2397333269752562
15950,0.20820660123368726,0.1563490536622703,0.2651973834075034
16950,0.23072735216468568,0.1704528955835849,0.3719976178184151
17950,0.22216590187745167,0.1537725214101374,0.3460683274082839
18950,0.19330793425906445,0.1489797348156571,0.2259356610756367
19700,0.18271265847724857,0.1482186495745554,0.2119566711131483
20700,0.1853515348641667,0.1437269177706912,0.2216314489115029
21700,0.17572263320675116,0.1464945961954072,0.2072137559298426
22700,0.16148569720098746,0.1355311400163918,0.1800661995820701
23450,0.15835989677230825,0.133238867376931,0.1720775505527854
24450,0.1575394017808139,0.1374867181899026,0.1702302669361233
25450,0.1546021977323107,0.1342753282375633,0.1634676111023873
26450,0.15635274135856886,0.1349588914075866,0.1699180592875927
27200,0.15362266653566617,0.1290901637030765,0.1736463372968137
28200,0.1471922138740774,0.1249309454252943,0.1566206752229482
29200,0.1466928867762908,0.1275514068733901,0.1579773405566811
30200,0.13909563648281614,0.1182722918968647,0.1495301352627575
30950,0.14054060639347876,0.1256780107598751,0.1501049737771973
31950,0.14313982851454052,0.1285879871854558,0.1510300277313217
32950,0.1359026434400584,0.1168629064643755,0.1443833261914551
33950,0.13430777380126524,0.1145255363732576,0.1476879898039624
34700,0.13641362644382748,0.1270805372670292,0.1442751521337777
35700,0.1312745971162803,0.1140138144791126,0.1396906245872378
36700,0.13089777785236942,0.1097372811846435,0.1407961593335494
37700,0.12880963308271018,0.11442895591259,0.1392583389393985
38450,0.13047804146073755,0.1140521311061456,0.1387991620181128
39450,0.12923375597922127,0.1135416066646576,0.1377445979043841
40450,0.12795024737599303,0.1133029927499592,0.1366310853883624
41450,0.12608999149058941,0.1128977964213118,0.1354292631568387
42200,0.12611374804400832,0.1124399325763806,0.133833378474228
43200,0.1253014577820431,0.1079058698937296,0.1330288383271545
44200,0.122401316834148,0.1119055507518351,0.1291995000699535
45200,0.12182965998305004,0.106640591067262,0.1308489681361243
45950,0.12133733232389199,0.1053419448016211,0.1300371296238154
46950,0.12263490092707797,0.1103986492799595,0.1310917618172243
47950,0.12201126041181848,0.1061466277320869,0.1381998032843694
48950,0.11851573228836056,0.1051219340553507,0.1263873101491481
49700,0.11989164795610117,0.1035936752241104,0.129861192475073
50700,0.11644390431931237,0.1034499874990433,0.1232202828815206
51700,0.11565526301157658,0.1050064554484561,0.1229997378122061
52700,0.12124817093019367,0.1080741338524967,0.1366212206333875
53450,0.11552958609303454,0.0999810553854331,0.121422124998644
54450,0.11592565109545827,0.1048147304798476,0.1235643494874239
55450,0.11472557058033993,0.1026953538437373,0.1204401858709752
56450,0.11482682749861847,0.1021599000273272,0.1230357339326292
57200,0.11364650724048257,0.1037441003904677,0.1233926495956257
58200,0.11294263586925804,0.0998216767259873,0.123500097868964
59200,0.11300944936112498,0.1003055606503039,0.1187280922103673
60200,0.1103664429945638,0.0954522422724403,0.1158292251871898
60950,0.11072935238247736,0.0983883497770875,0.1187990852864459
61950,0.10833338365075175,0.0997536781337112,0.1131566101917997
62950,0.11129670589638402,0.0977354171103797,0.1164697704138234
63950,0.10915936983015848,0.0959102972061373,0.1166232434101402
64700,0.10802007505437353,0.0947154058283194,0.1129880222072824
65700,0.1064685474330326,0.0965947663993574,0.1130928490357473
66700,0.1083147008466767,0.092189802986104,0.1150811436213553
67700,0.10465115355036685,0.0887009927048348,0.1133242714591324
68450,0.10442943185975305,0.0939443753869272,0.1135680316435173
69450,0.10714846852235492,0.0983997438615188,0.112746607074514
70450,0.10502955665695475,0.0942020128341391,0.1115186529513448
71450,0.1069559961307095,0.0923234135727398,0.1148512442735955
72200,0.10404583891562649,0.0906670389068313,0.1100202454579994
73200,0.10399391937709876,0.0941226951195858,0.1094885693723335
74200,0.10458832626114595,0.0991275250772014,0.1111937875021249
75200,0.10434136892959937,0.0899224223033525,0.1124164780601859
75950,0.10386331760557364,0.0857166398223489,0.1130689198244363
76950,0.10538410342298443,0.0944500755704939,0.1168509938614442
77950,0.10204977371555282,0.0891699690441601,0.1107725206436589
78950,0.10209971355274315,0.088888226901181,0.1085880291881039
79700,0.10230474455165672,0.0904610167862847,0.1132520906627178
80700,0.10117784609610675,0.0892630920442752,0.1062958836602047
81700,0.0990497656620573,0.0864301401982084,0.105082636270672
82700,0.10098594523558854,0.090467827853281,0.1054923804849386
83450,0.09961602707160633,0.0904474463593214,0.1052060250472277
84450,0.09900428590772205,0.087023589357268,0.1050923484005034
85450,0.09794841402035667,0.0890919324266724,0.1030608840705826
86450,0.09934151996043505,0.0884059342276304,0.1048227007314562
87200,0.0979612643131986,0.0840394470328465,0.1049763444624841
88200,0.09938364662812088,0.091878421511501,0.107437370205298
89200,0.0971683988010045,0.0899897860456258,0.1027134835673496
90200,0.09616288896824696,0.0858416359475813,0.1013074481440708
90950,0.0947218592523131,0.0847444820264354,0.0990452103642746
91950,0.09813488605082962,0.0921469146898016,0.1026601715153083
92950,0.09674323473358523,0.0856034281849861,0.1055806548614055
93950,0.0957712344662286,0.091796735364478,0.0973826636513695
94700,0.09662361679482268,0.0897460054559633,0.1013623355701565
95700,0.09576215998153198,0.0864585780771449,0.1024194318428635
96700,0.09403784536581947,0.0846289734891615,0.1004008262185379
97700,0.0951905174792045,0.0851493651303462,0.1018019960401579
98450,0.09371303880587215,0.0839570030360482,0.0994060223456472
99450,0.0934052988357143,0.0848083420586772,0.0987771174916997
100450,0.09641146293433844,0.0884613385633565,0.1021562300343066
101450,0.09295611859473862,0.0854489185870625,0.0999586565606296
102200,0.09492025876068505,0.0866531956731341,0.0997018490196205
103200,0.08979517238389233,0.0795390267600305,0.0951495288778096
104200,0.09193382483092133,0.0823880622442811,0.1011546866921708
105200,0.09246953433204902,0.0849245816981419,0.096525721529033
105950,0.0899893433920806,0.0823222372913733,0.0971676921518519
106950,0.09191000922990492,0.0852639791928231,0.0977417030837386
107950,0.0923774126305943,0.0883781693642959,0.0961454417393542
108950,0.0920790584327187,0.0847953961603343,0.0953491581045091
109700,0.09167310864082534,0.0821293338271789,0.0973950281762518
110700,0.09032691647124008,0.084242051965557,0.0979923355346545
111700,0.09045851589238732,0.0852707821084186,0.0943623549863696
112700,0.09053173656691793,0.0828777886671014,0.0951951363822445
113450,0.09034094797156282,0.083069237396121,0.0976999793900176
114450,0.0891562154376879,0.0843713109474629,0.0961998826032504
115450,0.09135978214966592,0.0840331693342886,0.0984126597782596
116450,0.08723103944736063,0.079391275383532,0.0941563076013699
117200,0.08637300461996343,0.0815545528172515,0.0956732959207147
118200,0.08837029660877302,0.0781619402486831,0.0942200990999117
119200,0.08917302603193089,0.0797547158622182,0.0938648015866056
120200,0.08770671663747628,0.0815676079108379,0.0921707547572441
120950,0.08843763030949042,0.0826001068018376,0.0914008437865413
121950,0.08673868165584275,0.0797096370253711,0.0909699285915121
122950,0.08783422520209565,0.0799213362601585,0.0938504151673987
123950,0.08696464374079363,0.0793365770392119,0.0918457504501566
124700,0.08600664494850205,0.0834385230229236,0.0878656887449324
125700,0.08743581166141659,0.081527353064157,0.0945795457507483
126700,0.0872593728365609,0.0797923999652266,0.0916704538930207
127700,0.08516626959200946,0.0805063721421174,0.0881927962368354
128450,0.08551435914007012,0.0806896372279152,0.0916547790775075
129450,0.08698199002596077,0.0813667629216797,0.0917196088843047
130450,0.08761169927485747,0.0802780370507389,0.0938225830579176
131450,0.0827943641709862,0.0760910638514906,0.0881561161531135
132200,0.0851749539742013,0.0789321042806841,0.0939015407953411
133200,0.08441006509528956,0.0784013656410388,0.0875707238540053
134200,0.08494700973737047,0.0800080845691263,0.0893908753735013
135200,0.08377775893663053,0.0823177371337078,0.087644399292767
135950,0.08231682640500362,0.0760453296708874,0.0862586857937276
136950,0.08304988324991425,0.0770270389388315,0.0870231682946905
137950,0.08557916659628967,0.0818413807149045,0.0874593199999071
138950,0.08192992534488436,0.0794493936235085,0.0865672553074546
139700,0.08284780113317534,0.0785521013266407,0.0849138371902517
140700,0.08325215135118919,0.0779637236567214,0.0870239843381568
141700,0.08157667238672725,0.0761235095630399,0.0848808357561938
142700,0.08556155331723855,0.0801101612835191,0.090893530244939
143450,0.08414720828586722,0.0826489438163116,0.0882633847440593
144450,0.08118640154949386,0.0759704551380127,0.0852303963177837
145450,0.08194007884594608,0.076103622643277,0.0883966795681044
146450,0.08110668603680092,0.0779443968669511,0.087467070762068
147200,0.08089028065151065,0.0752404802478849,0.0896771793114021
148200,0.08403899211785751,0.0797660512453876,0.0894937370438128
149200,0.08109943917545018,0.0769420685269869,0.0848232087027281
150200,0.08266938624205063,0.0792983079631812,0.0842306916904635
150950,0.08198106228956017,0.0778062794357538,0.0842536083539016
151950,0.08170940139971203,0.0771719871275126,0.0860006812680512
152950,0.08193779163120775,0.0753925619437359,0.086791163731832
153950,0.0805838412995217,0.0774630621564574,0.0831225639022886
154700,0.0831456382235046,0.0810231874766759,0.0885264192172326
155700,0.07971138930006415,0.0772940899711102,0.0861744194780476
156700,0.0814810392790241,0.0781059850566089,0.0890370131493546
157700,0.07909612774354172,0.0768622728914488,0.0813972824625671
158450,0.08031985451234498,0.0764812397328205,0.0848116623540408
159450,0.07867544935608745,0.0743882552604191,0.0829133278178051
160450,0.07868435403128385,0.075127828894183,0.0822738623386249
161450,0.07996024979627687,0.0769218621822074,0.0828623025724664
162200,0.08035686956543935,0.0769579756259918,0.0835641984199173
163200,0.0807869668869534,0.0736626381007954,0.0891636379552073
164200,0.07868519346346142,0.0749251903104595,0.0828458634368144
165200,0.07904863550502338,0.0749010943924076,0.0837980607477948
165950,0.08139530481741525,0.0769932754989713,0.0848459126730449
166950,0.07997797240270298,0.0756237193848937,0.0833694831654429
167950,0.07984430284588595,0.076992367466446,0.0834183947392739
168950,0.07757486074900949,0.0741037122916895,0.0796211478393525
169700,0.07804516679723743,0.0748004269041121,0.0825903339055366
170700,0.07793458958214611,0.0736586980544962,0.0824398460029624
171700,0.07820593283220655,0.0748232803982682,0.0864011005894281
172700,0.0796541143127251,0.073288655297365,0.085941023749765
173450,0.07919448121741877,0.0732953392807394,0.0851115776598453
174450,0.0793606057303259,0.0742701035318896,0.0837190231098793
175450,0.07726758045086167,0.0743363709049299,0.0824978741514496
176450,0.07910761680686842,0.0757455939496867,0.0814622545219026
177200,0.07727047411084635,0.0715607637050561,0.0809622894134372
178200,0.07895198492566118,0.0773047248157672,0.0823627655114978
179200,0.0771596948173828,0.0726993732503615,0.0802546700648963
180200,0.07815826077596277,0.0744097889121621,0.0803904419485479
180950,0.07886092869332058,0.0754272337304428,0.0841132645891048
181950,0.078896958369296,0.0767953274678438,0.08002252796432
182950,0.07868623157381074,0.0708993623196147,0.0836962101631797
183950,0.0775276753312209,0.0747331084590405,0.0819579005194827
184700,0.08044515386776763,0.0754654683289118,0.0863613242073916
185700,0.07813447580265342,0.0733538084803149,0.0845460313279181
186700,0.07589140876429153,0.070975256182719,0.080548400436528
187700,0.07531283289281415,0.0719165454967878,0.0768736597301904
188450,0.07668817179335745,0.0727978765941225,0.0789619675697758
189450,0.07891592960339038,0.0773292250325903,0.0809716710192151
190450,0.07521921813662623,0.0721821414656005,0.0780954913934692
191450,0.07551132205291647,0.0738951163506135,0.0796282112854532
192200,0.07497625756863267,0.0721463902667164,0.0770320647372864
193200,0.07671605469950005,0.0699891415564343,0.0807914801361039
194200,0.0762155169481411,0.0726885584788396,0.0816580199007876
195200,0.07732772233604912,0.0725029915571212,0.0860512015619315
195950,0.07698497111938189,0.0725519667367916,0.0804039345728233
196950,0.07461555548186874,0.0708188858930952,0.0793996514752507
197950,0.07714174982975232,0.0730282643926329,0.0823280583694577
198950,0.0775664876453811,0.0714379402063787,0.0825091958488337
199700,0.0760305991233326,0.0723059952328912,0.0820331372506916
200700,0.07738706272997656,0.0728776034526526,0.0810153472819365
201700,0.0757609208594658,0.0728179981559515,0.0813420820143073
202700,0.07584616102889408,0.0709902387950569,0.0804824870056472
203450,0.07644951622583898,0.0735190601181238,0.0795462930435314
204450,0.07325745437934528,0.0685842478997074,0.0766165238479152
205450,0.07533358742250128,0.070194018704351,0.0784197425609454
206450,0.07424139227776319,0.0703692692215554,0.0796460261614993
207200,0.0743028205662267,0.0697328646946698,0.0783778439951129
208200,0.07501495208591219,0.0723490243777632,0.077417889656499
209200,0.07638478732202197,0.071000493990723,0.0830604923702776
210200,0.07357944698538628,0.069320543827489,0.0826135571720078
210950,0.0764178280738997,0.0718852383410558,0.0797995591093786
211950,0.07452331031527132,0.0705913810501806,0.0790930669009685
212950,0.0743665090235299,0.0688309560762718,0.0796478150063194
213950,0.07413340913131825,0.0715779294818639,0.0786415504757314
214700,0.07509227504167934,0.0701714438735507,0.0799969543353654
215700,0.07621406780730465,0.0689602523599751,0.0854258577618748
216700,0.07481769050995352,0.0715183097380213,0.07904203255428
217700,0.07475512036093272,0.0709189674828667,0.0763685523159801
218450,0.07577823771745895,0.0741943438374437,0.0768909451365471
219450,0.07353214171191205,0.0695971026853658,0.0775078372238203
220450,0.07523104525636878,0.0691614312445744,0.0852878981269896
221450,0.07583971684885905,0.0715341227024328,0.0800166106130927
222200,0.07319580755778585,0.0709584685252048,0.0784663813770748
223200,0.07316837876162023,0.0714053957280703,0.0769759463449008
224200,0.0748804754481534,0.0728655182826332,0.0797609601682052
225200,0.0746911081188591,0.0693533197767101,0.0787705123028718
225950,0.0715279576438479,0.0668700154405087,0.0785491737234406
226950,0.07203393522824622,0.0684500306751579,0.0769201539852656
227950,0.07352813511562994,0.0715658544260077,0.0743727391795255
228950,0.0744361103366827,0.0691985298739746,0.0771859569847583
229700,0.0728715099371038,0.0685367721621878,0.078928915085271
230700,0.07579229533323083,0.0708847932587377,0.0800340225757099
231700,0.07513352138630577,0.0716046490240842,0.0815598196000792
232700,0.07611673911014802,0.0700202874559909,0.0793014727323316
233450,0.07219565497420258,0.0679544562334194,0.0787097777356393
234450,0.07384070642146978,0.0709162041777744,0.0798944136267528
235450,0.07574870613869272,0.0694968596450053,0.0827041210466995
236450,0.07305724335456029,0.0693010727944783,0.0758337303251028
237200,0.07205780897958897,0.0690553414379246,0.0767127330205403
238200,0.0741307921518455,0.0679680362297222,0.0800038676150143
239200,0.0741848435910651,0.0699175288458354,0.0788968920963816
240200,0.07339023052190892,0.0684628551639616,0.0772241516713984
240950,0.07255385998607375,0.0688606580917257,0.0817474207002669
241950,0.07177710718940943,0.0680474514653906,0.0769902292941697
242950,0.0718401412040111,0.0672869860287755,0.0753445438598282
243950,0.07393227835447755,0.0701399513159412,0.0793251661746762
244700,0.07146068160276625,0.069547105517704,0.0728240633266978
245700,0.07372718148078995,0.0673407993325963,0.0769956080056726
246700,0.07330475816095708,0.0688946878211572,0.0773406923701986
247700,0.07273687531269385,0.0698721888277214,0.0778999478556215
248450,0.07094757249316895,0.0669413275877013,0.0766493044211529
249450,0.07257831474766133,0.0703140981472097,0.0769895683019422
250450,0.07138811146665824,0.0686693629459477,0.0747758946730755
251450,0.0725958322078804,0.0703005881956778,0.075427515435731
252200,0.0714353588916128,0.0691930427751503,0.073440936547704
253200,0.07000004330184306,0.0673389839683659,0.0729018603707663
254200,0.07259131306695048,0.0703014710277784,0.0762195583735592
255200,0.07251223956351165,0.064785745840054,0.0792471854342147
255950,0.0714572843853966,0.0706392043852247,0.0726742208818905
256950,0.0728076286250143,0.0693916829687077,0.077051267621573
257950,0.07132951913401482,0.0667696116794832,0.0760750512150116
258950,0.07143184984481193,0.0685602069960441,0.0750694891507737
259700,0.0712211267839302,0.0691697797155939,0.0745955161214806
260700,0.07261128922458733,0.0710328409355133,0.074255037184339
261700,0.07380543990089783,0.071316910177702,0.0774418924120254
262700,0.07052528194908514,0.0667640728340484,0.0734130382421426
263450,0.0738117043228703,0.0684959146706387,0.0778449286008253
264450,0.07092103238857812,0.0678295123530551,0.0733106197929009
265450,0.07281988146132787,0.0706659473245963,0.0763617757684551
266450,0.07033493806229668,0.065777669113595,0.0735257221281062
267200,0.07025480783457162,0.0681979556777514,0.0722178337746299
268200,0.0705400283224298,0.0667209477501455,0.0768228407017886
269200,0.07128627798752857,0.0672007033973932,0.0755092781514395
270200,0.0724773328955052,0.0683532949746586,0.0801978579419665
270950,0.07160787609725952,0.0663863187539391,0.0761467061925213
271950,0.0714007458995911,0.0677200620039366,0.0743936345027759
272950,0.0724001951536047,0.0702194698061794,0.0749176771135535
273950,0.06992448975710425,0.0671324185258708,0.0711572365672327
274700,0.07114011969213604,0.0695879636588506,0.0730152146355249
275700,0.07233235879131822,0.0680985390988644,0.0772016603196971
276700,0.07224791513552188,0.0678659633453935,0.0763359883474186
277700,0.073371170310711,0.0703690739406738,0.0770757753611542
278450,0.0731241874050465,0.0697578687127679,0.0775922590657137
279450,0.0739437568868743,0.0698269063234329,0.0765153562137857
280450,0.07238929005048697,0.066743674846366,0.0782541633071377
281450,0.07021382859413275,0.0677080999780446,0.0740401171857956
282200,0.06864190926658917,0.06737441661302,0.0694328479166142
283200,0.07178049516049209,0.0664644961711019,0.0772196126682683
284200,0.0696106830364442,0.066616775348084,0.0741964015876874
285200,0.06912853790359802,0.0663535874232184,0.0714909425494261
285950,0.07045409339480098,0.0655530576349701,0.0768147427844815
286950,0.06876983280817507,0.0654941013839561,0.0731016657245345
287950,0.0697630608148756,0.0674955867498647,0.0729917680495418
288950,0.06945237030682615,0.0671080529806204,0.0712696682545356
289700,0.06974280526541403,0.0682000630535185,0.0720571762346662
290700,0.07009945470636007,0.0652607801556587,0.0739323765272274
291700,0.07131562117749123,0.068474767524749,0.0747169762314297
292700,0.07089799714362012,0.0677713647310156,0.0753989085392095
293450,0.07099445358384397,0.0634305226698052,0.0761892273742705
294450,0.06890919873112575,0.0652933905390091,0.072389075201936
295450,0.06943561588210286,0.0667384648718871,0.0713118646596558
296450,0.07055948387802342,0.068267575239297,0.072342063303804
297200,0.0708557476737769,0.0703669032850302,0.0716378695564344
298200,0.06894002370070662,0.0654047558654565,0.0742719772434793
299200,0.07056954824278358,0.0667792478133924,0.0744954135688021
299950,0.07184342414751878,0.0674223746510688,0.0792106243479065


==> results/AirfRANS/P2/fb200_cb0_pre2000_plot.csv <==
step,Mean,Min,Max
200,0.8463847750922046,0.7336200265586377,0.90320496737957
1400,0.6669987851070861,0.5816222442127764,0.7524399422854186
2600,0.4754660826548934,0.4508780785277486,0.4950206440687179
3800,0.51288563321655,0.4046648266166449,0.72855364382267
5000,0.409081076271832,0.3249107005633413,0.5527292346581817
6200,0.37947267417795955,0.3029938481096178,0.4972283475287258
7400,0.3644763779143492,0.3043838537670671,0.4199962905049324
8600,0.30012419085328773,0.2743446380086243,0.3318321129493415
9800,0.3094097330017636,0.2518423067219555,0.420720844566822
11000,0.23900797743039823,0.2172464742977172,0.268840806633234
12200,0.22282097340871884,0.2070747287478297,0.2382564841676503
13400,0.20832016860755778,0.1942002648022026,0.2168174692429602
14600,0.21662522893398997,0.2030662379041314,0.2319109070673585
15800,0.19799227946127454,0.1711630082130432,0.2122280393820256
17000,0.18923137717569863,0.1696136562246829,0.1992264500912278
18200,0.1837571790379782,0.1691677180398255,0.1938687832187861
19400,0.18428108989881972,0.1615608943533152,0.209866731679067
20600,0.170723897224913,0.1577760638110339,0.1779726072400808
21800,0.17855825744258857,0.1597646704688668,0.1927780785318464
23000,0.17333357568209365,0.1638945102319121,0.1796842374652624
24200,0.1658742927511533,0.145648231273517,0.1775326552707702
25400,0.15986955354611077,0.1439571990724653,0.169600626854226
26600,0.16091262505234524,0.1508810463221743,0.1731960372254252
27800,0.1582329037490611,0.1418336894549429,0.173473394010216
29000,0.1534852009297659,0.1377931889519095,0.1625555991847068
30200,0.1582022437624012,0.1554832432372495,0.161826976025477
31400,0.15965248873302088,0.1412557254917919,0.1758579085068777
32600,0.15624618916927527,0.1489710422232747,0.1666542625706643
33800,0.15249283518486964,0.13621444277931,0.1712834003381431
35000,0.15466185329947615,0.1490886755287647,0.1618340887734666
36200,0.14647860365454105,0.1270434610731899,0.1574969923915341
37400,0.13945098459565386,0.1244061730708926,0.1488835236476734
38600,0.14152751192295301,0.1252967408346012,0.1535782073251903
39800,0.14063924112978077,0.1236803852953016,0.1553641417389735
41000,0.13605296384077512,0.1208833079086616,0.1448624421656131
42200,0.13764312547941995,0.1297165652131661,0.1416139591764658
43400,0.13930575035357223,0.120077035780996,0.1567334464099258
44600,0.1313326084660366,0.1231295777997002,0.1361698196455836
45800,0.12856140749218561,0.1163700951915234,0.1355096205230802
47000,0.12773566178356602,0.1102993502281606,0.1424772179778665
48200,0.12971469181589781,0.1158697531884536,0.13849484635517
49400,0.13188513067240512,0.1198383152345195,0.1411838650284335
50600,0.12525106661332144,0.1124593515880405,0.1328384819440543
51800,0.1350409743795171,0.1142533215787261,0.1527396465837955
53000,0.12495612336477883,0.123194216908887,0.1262973079504445
54200,0.1265634427421415,0.1204003023868426,0.130227603726089
55400,0.1242463931208476,0.1078994089644402,0.1366904687415808
56600,0.115817731556793,0.1064826109679415,0.1206891034357249
57800,0.11984186231624333,0.1044504084298387,0.1316395413689315
59000,0.11857860001114502,0.1064287490863353,0.1255223090760409
60200,0.11419391610193992,0.1025708806095644,0.1202271068142727
61400,0.11640629118774083,0.1089368727710098,0.1214070958597585
62600,0.11384644441306586,0.1031163538061082,0.1209227993385866
63800,0.11594300684674326,0.1062124079279601,0.1223498139297589
65000,0.1164315571961924,0.1012842738488689,0.1312175049539655
66200,0.11708823598145195,0.1136328233545646,0.119600691050291
67400,0.1137907438213005,0.1019856094988062,0.1255021251784637
68600,0.11509467126180722,0.1016328384028747,0.1275039286026731
69800,0.1128000927375008,0.0985760202817618,0.1240911869332194
71000,0.11150789071805771,0.0933061101753264,0.1250306467246264
72200,0.11244997902152433,0.0992975995736196,0.1265532200690358
73400,0.1102328934660181,0.1009062947519123,0.1181736136041581
74600,0.11528649271621057,0.1027779614180326,0.1283998157409951
75800,0.10670491074910383,0.0998079775739461,0.1160060729761607
77000,0.10692619374487544,0.1015208822116255,0.1122890398046001
78200,0.10878116814031573,0.0911918842489831,0.123051465973258
79400,0.10728135536269594,0.0946347102196887,0.1155074164830148
80600,0.10321832005555427,0.0921368919638916,0.1124097729567438
81800,0.10702870936132963,0.0927429007319733,0.121459731911309
83000,0.10839537473550682,0.0955047833640128,0.1243087647855281
84200,0.1096934237152648,0.095463044703938,0.1189032194926403
85400,0.1095924501648793,0.0941382023924961,0.1174148268764838
86600,0.10303745065505303,0.086203019185923,0.1165199797833338
87800,0.1047999361623078,0.0997146165068261,0.1092679546028375
89000,0.10694461191383497,0.0869947282597422,0.1189092054730281
90200,0.10207093217565362,0.0886323269177228,0.1115945098223164
91400,0.10433431609688948,0.0916254392452538,0.1166261472413316
92600,0.10472869282200307,0.0865528512722812,0.1188472870830446
93800,0.10451719999779009,0.1000276824459433,0.1118052445119246
95000,0.10069093253773943,0.0910438793106004,0.1085740789957344
96200,0.1046088161684262,0.0909934821655042,0.1187267542630434
97400,0.10228180516045537,0.0874479116126895,0.1131965170288458
98600,0.10605110068572683,0.0973065586900338,0.1167891416954808
99800,0.1005443271575495,0.0879740861291065,0.109185870103538
101000,0.09849397227944179,0.0910464033717289,0.1065451620519161
102200,0.1034214302183439,0.0891708543943241,0.1155259112291969
103400,0.10115577399963506,0.0845252555306069,0.1176634540385566
104600,0.10233747693632413,0.0918567361403256,0.1167162704956717
105800,0.09918102243139093,0.0845364950736984,0.1098640989372506
107000,0.10265950469532976,0.0931875122827477,0.1125975767336785
108200,0.10107423618203022,0.0810463191010057,0.1222013204591348
109400,0.09461329403721414,0.0795503232674673,0.1091467430396005
110600,0.0995199091127142,0.0847967573790811,0.1131062777130864
111800,0.09320346455788239,0.0886401157756336,0.0977668133401312
113000,0.092433279530378,0.0901099107274785,0.0947566483332775
114200,0.09349588521406985,0.0897017057845369,0.0972900646436028
115400,0.0914045954577159,0.0817622455419041,0.1010469453735277
116600,0.09127420388627794,0.0790639241831377,0.1034844835894182
117800,0.0873285080213099,0.0873285080213099,0.0873285080213099
119000,0.080940704497043,0.080940704497043,0.080940704497043
120200,0.0853528892342001,0.0853528892342001,0.0853528892342001


==> results/AirfRANS/P2/fb200_cb0_pre200_plot.csv <==
step,Mean,Min,Max
200,0.8190163158997894,0.6790409753471613,1.0479246693849564
1100,0.6102029558457434,0.5112262536212802,0.690372633934021
2300,0.5123680354701355,0.4178072325885296,0.6018813658133149
3500,0.40228453410323706,0.3605897483229637,0.4893949686363339
4400,0.3366740337666124,0.303523545730859,0.3985434197448194
5600,0.4906235762010328,0.2703471061494201,0.7020931911095977
6800,0.37048553497297687,0.233412741003558,0.569890016503632
8000,0.32741605653893197,0.2126169333048164,0.4331313188001513
8900,0.28759319983888415,0.2051262768078595,0.3902088467031717
10100,0.28042837473331017,0.1955171895213425,0.4273078977502882
11300,0.29625646179076287,0.1718993109371513,0.5389053023792804
12500,0.23991476387716826,0.1746049455553293,0.3780704220570623
13400,0.22219698375789446,0.173880378594622,0.3335579016245901
14600,0.28951385578606276,0.1809313137363642,0.4682936387881636
15800,0.24145976255182172,0.1691201397124677,0.3372201597504318
17000,0.2386050664912909,0.1715406654216349,0.3295313689298927
17900,0.22814896123949435,0.1590750318020582,0.2966858809068799
19100,0.20561142887687306,0.1532870912458747,0.2522864844370633
20300,0.20000141691183665,0.1585685910470783,0.2527145344112068
21500,0.18604497100808653,0.1493606603890657,0.222588353138417
22400,0.174139218814671,0.1426582070253789,0.200715386653319
23600,0.17111171073745934,0.1464109680894762,0.1935971896164119
24800,0.17048577957786618,0.1483792558824643,0.1868721164111048
26000,0.165539156969171,0.1538455111533403,0.1771811353322118
26900,0.15464421143173235,0.135991894993931,0.1707979563251137
28100,0.15140129309147593,0.1341279837815091,0.1697558569069951
29300,0.14768800426274534,0.1375854638405144,0.159552543926984
30500,0.14755677533801642,0.131769604710862,0.1623423156281933
31400,0.14447119353222657,0.1313640618463978,0.1581470892671495
32600,0.1442424565227702,0.1284960703831166,0.1546674945019185
33800,0.14226326872943895,0.1298634483106434,0.151223644441925
35000,0.14154445226653475,0.1330911296745762,0.144517106343992
35900,0.13598462196416217,0.1204576391493901,0.1478873199829831
37100,0.13400296689243982,0.1215856031933799,0.1476915407599881
38300,0.13270896413596345,0.1220189596712589,0.1365573380375281
39500,0.12952178483363236,0.1213066699029877,0.1352792488504201
40400,0.13026574104558672,0.1170789064094424,0.1352824818855151
41600,0.13340541976504028,0.1270912868110463,0.1443777172267437
42800,0.12604933426133352,0.1129736079182475,0.1314342226274311
44000,0.1293146013934165,0.1156403541797772,0.141938282251358
44900,0.12367112714215178,0.1111806672252714,0.1318421036191284
46100,0.12859704623580906,0.109593030270189,0.1404801713116467
47300,0.11928812562138767,0.109725030651316,0.1251144432323053
48200,0.12068247420364057,0.1164636072004214,0.1254510217206552
49400,0.11741050300421191,0.1057073433883488,0.123052523820661
50600,0.11508474411093625,0.1078476387588307,0.1211599029740318
51800,0.1118623279698658,0.1028911747597157,0.115167295099236
52700,0.11477510348195205,0.1081442970735952,0.1178424649080261
53900,0.1154858204198535,0.1049542859848588,0.1294924594461917
55100,0.10952555277850473,0.0999976214859634,0.1195049258228391
56300,0.10826758881681595,0.1041253953520208,0.1101506665255874
57200,0.10668966106954028,0.0968799283728003,0.1108286239951849
58400,0.10772819699021055,0.0962135283369571,0.113344744797796
59600,0.11094332394888623,0.0998650313122198,0.1174373683379963
60800,0.10620337498257865,0.098916991953738,0.11132530241739
61700,0.10661807509721252,0.0988184063835069,0.1127381592197343
62900,0.10962752785882907,0.0958694431697949,0.1282597902044654
64100,0.10281985784182322,0.0965703244972974,0.107063440233469
65300,0.1048035534098744,0.097228235816583,0.1117677982477471
66200,0.10063951089512554,0.0948477202421054,0.106703707431443
67400,0.10506097716104701,0.0989466626220382,0.1184815499791875
68600,0.10028214906575153,0.0943063493771478,0.1069367351802065
69800,0.100252734660753,0.0931382712372578,0.103917853324674
70700,0.09930678535951296,0.0965605598781257,0.1036091494234278
71900,0.10083166448923292,0.0935491793253459,0.1056540158111602
73100,0.09851276299916203,0.0903135993657633,0.1051953894458711
74300,0.09797617757227267,0.0929301460226997,0.1049214048590511
75200,0.09688678398728362,0.0902296955743804,0.1015987149020656
76400,0.0939582535118097,0.088024203015957,0.0971290035312995
77600,0.09724032959435133,0.0898354816087521,0.1056739484006539
78800,0.0932000852108467,0.0887379936408251,0.0966683767177164
79700,0.09475829511531625,0.0881539119500666,0.1021097663417458
80900,0.09714875934878361,0.0920624495204538,0.1016062073409557
82100,0.09279655629303302,0.090635017119348,0.0949820930091664
83300,0.09398292011930601,0.0885408938210457,0.09982014761772
84200,0.0937112614663783,0.0884966597985476,0.1044138232944533
85400,0.09033084027701985,0.0871531882206909,0.0925655654678121
86600,0.09060320013260931,0.0847068579006008,0.0967177717993035
87800,0.09188056298415173,0.084936759439297,0.0979941756511107
88700,0.08887316936918065,0.0832507476839237,0.0967368777934461
89900,0.0899893489677924,0.0868529032822698,0.0957877968531101
91100,0.09042015166312917,0.0846887709549628,0.0973858094913885
92000,0.08915024210349652,0.0847286288742907,0.097020645532757
93200,0.08913841759844213,0.086462137622293,0.0932343829516321
94400,0.08798488767119123,0.0800721136340871,0.0949671275122091
95600,0.08710815928061488,0.085949031363707,0.0882037220220081
96500,0.0871151110314531,0.084436245537363,0.090348191356752
97700,0.0852382959425449,0.0813410998485051,0.0898105138051323
98900,0.08389165404834778,0.0806700275000184,0.0904467762820422
100100,0.08327029738691627,0.0805242736823856,0.0869243289018049
101000,0.08713800796249413,0.0855506039271131,0.0884550723666325
102200,0.08516808327753092,0.0822880463232286,0.089129255823791
103400,0.08345853116945359,0.0805056658107787,0.0850395208084955
104600,0.0848216258891625,0.0831976913101971,0.0883863725885748
105500,0.08359944543743035,0.0814377364376559,0.0855329135106876
106700,0.08305662403698075,0.0809177032089792,0.0848540277057327
107900,0.08311096580349837,0.0800398534582927,0.0869875762774609
109100,0.08171400803374122,0.0805669105844572,0.0824111790582537
110000,0.0832426048169145,0.0814701950689777,0.0852279992797412
111200,0.08223771147197108,0.0793641399312764,0.0885898784245364
112400,0.07872938865912141,0.0769302041293121,0.0812202835362404
113600,0.07945709374442228,0.0768894943571649,0.0820083980145864
114500,0.08221944306103975,0.0803004238219,0.0844063585530966
115700,0.0810673941340064,0.0772736156987957,0.0869826748245395
116900,0.08075897578499272,0.0791356608620844,0.0821599472896195
118100,0.08111680718022395,0.07766867950093,0.0826293532410636
119000,0.07882791871554215,0.0765836567943915,0.0803181106201373
120200,0.07964247604366387,0.0738077940815128,0.089227557464037
121400,0.0815721216559177,0.0804732814687304,0.0843034125305712
122600,0.07882023241952987,0.0761212550057098,0.081737752102781
123500,0.0789638144377386,0.0770569629431702,0.0813636103644967
124700,0.07986209632421373,0.0770159965008497,0.08260569519829
125900,0.0785814584745094,0.0764094701921567,0.0810927053214982
127100,0.07847253015788733,0.0742542978632263,0.0825614842865616
128000,0.07717398339009372,0.0743950536148622,0.0839626192813739
129200,0.07677254934620573,0.0724734208872541,0.0805072170612402
130400,0.07742126708501018,0.070431486798916,0.0810666563687846
131600,0.07897078403446353,0.0731747352448292,0.0860634851618669
132500,0.07611675412510514,0.0701820032251998,0.0787309869658201
133700,0.07444864372315345,0.0719754386739805,0.0763663569861091
134900,0.07548209006316023,0.0710775060812011,0.0804859121399931
135800,0.07742252880765585,0.0737869106838479,0.0800554507924243
137000,0.07441334230650679,0.0717053468059748,0.0766768236644566
138200,0.07468054743425451,0.070132535721641,0.0779188382835127
139400,0.07363664862466973,0.0685897601372562,0.0769382860860787
140300,0.07645377527340312,0.073699540218804,0.0795509878802113
141500,0.07453486921323925,0.0714084014389663,0.0784237061580643
142700,0.076299583222717,0.072942982437089,0.0789606639766134
143900,0.07524432727834207,0.0735332756023854,0.0774171377951279
144800,0.0753906966105569,0.070466370251961,0.0796565598831512
146000,0.07186464208934915,0.0701150911976583,0.0735891946963965
147200,0.07435317496012428,0.070249136374332,0.0763583482406102
148400,0.07321112556383011,0.069548946195282,0.0754590195021592
149300,0.0736343944247346,0.0704831187566742,0.0774170672683976
150500,0.07110881930973842,0.0688503023632802,0.073045472856611
151700,0.07384081533062267,0.0710054026963189,0.0757958781952038
152900,0.07381217512360305,0.0699264123267494,0.0758439833228476
153800,0.07526667686761353,0.0727517307712696,0.0775380917661823
155000,0.0725671858643181,0.0693723711068741,0.0748137912340462
156200,0.07316075568378436,0.0666287010209635,0.0770210091210901
157400,0.07273695635027248,0.0716788975708186,0.0739009315287694
158300,0.0722773431061068,0.0657395346625708,0.0771330494596622
159500,0.07203832237806633,0.0677716799406334,0.0756480969581753
160700,0.0715692620689515,0.0668395280605182,0.0741225923341699
161900,0.07187883494363627,0.0665351281757466,0.0755984076322056
162800,0.07211988843569994,0.0655124034290201,0.078826193746645
164000,0.07111533133138435,0.0684446300077252,0.0743886288744397
165200,0.0695565732591785,0.0639967521675862,0.0726382706384174
166400,0.07203499349358022,0.066456908036489,0.0784716185415163
167300,0.07184283614915325,0.0666570301214233,0.0753365972544997
168500,0.06810103880066885,0.0665806863526813,0.071253882497549
169700,0.07117680365277915,0.0665910702128894,0.0740309993992559
170900,0.07316666953323869,0.0703968196781352,0.0767770898225717
171800,0.07067416787554973,0.066436025025323,0.0734345173742622
173000,0.07116587387979957,0.0645834265160374,0.074926723036915
174200,0.0702577851520618,0.0633752909512259,0.0756228457251563
175400,0.07128427479008675,0.0692237384454347,0.0744681035680696
176300,0.06754796505614645,0.0636980419117026,0.069586139335297
177500,0.06862302560475653,0.0642577715986408,0.0724681204324588
178700,0.06928056607022877,0.064368985639885,0.0736452378774993
179900,0.0690986818505916,0.0651021864055655,0.0714423836092464
180800,0.0693054252158617,0.0635878203925676,0.0740854323655366
182000,0.06905391461332322,0.0659731618943624,0.0722782532963901
183200,0.0685161783866351,0.0631828926084563,0.0731345768296159
184100,0.06961094389378553,0.0653933201055042,0.0718160834303125
185300,0.0678681875602342,0.0655279211234301,0.0700796797475777
186500,0.06947089533379765,0.0673851885111071,0.0715663354890421
187700,0.06825951548176812,0.0675670889788307,0.0688034606096334
188600,0.06993600754823995,0.0644682584586553,0.0740525578684173
189800,0.0681164736161008,0.0634414955740794,0.0714042108319699
191000,0.06886709670536217,0.0623564329161308,0.0715667028259486
192200,0.0681479894818039,0.0640507628256455,0.0710183620778843
193100,0.0694633275887463,0.0654699824308045,0.0749920707056298
194300,0.06893195825163273,0.0627478390955366,0.0754618878755718
195500,0.06588424342859064,0.064929367841687,0.0668785896850749
196700,0.06585222587687892,0.0622014260990545,0.072625956533011
197600,0.0678814073541434,0.0641154821286909,0.0722885609860532
198800,0.06611216761113606,0.0632927507301792,0.0702346134022809
200000,0.0661901231182855,0.0650677893997635,0.0677286929730325
201200,0.06582097626116587,0.0620041076373308,0.0699642815976403
202100,0.06948930333135642,0.0665760098025202,0.0740321684512309
203300,0.06582445144362278,0.0602626030682586,0.0697005338268354
204500,0.0660007363313343,0.0625520936283283,0.0686883411230519
205700,0.06586207133077546,0.0633608545199967,0.0712250578636303
206600,0.06727476963715157,0.062466103688348,0.0717102148639969
207800,0.0661522797401994,0.0597802448715083,0.0696228128904476
209000,0.06716412939014837,0.0620955854933708,0.0714381351764313
210200,0.06729051858943415,0.0629669140954501,0.0724818401434458
211100,0.06463725649635302,0.0615754577564075,0.0684144612774252
212300,0.06554387849901097,0.0577385701867751,0.0716981980064883
213500,0.06402943307766687,0.0612708428502082,0.0655983010935597
214700,0.06531877152214288,0.0601048904610797,0.0678783249855041
215600,0.06515001975116318,0.0599386278912425,0.0698390843393281
216800,0.06506203846423883,0.0593019179953262,0.0688614971470087
218000,0.06558406137570268,0.0618883499852381,0.0686598175531253
219200,0.06580359418905568,0.0605814651097171,0.0702432878466788
220100,0.0664534672014997,0.062281972784549,0.0692942191625479
221300,0.06427274181070967,0.0612652520486153,0.0668856171192601
222500,0.06532274622062685,0.0587384865619242,0.0686120011680759
223700,0.06452692653925622,0.061878495675046,0.066245010565035
224600,0.06394004766625583,0.0568420545500703,0.0694002000126056
225800,0.06574926624976793,0.0632328763790428,0.0714415789232589
227000,0.06545396700967099,0.0581406304100528,0.0720040270686149
227900,0.06658675772196145,0.0636186690069735,0.071358489242848
229100,0.06523181512806328,0.0606316282926127,0.0685766062594484
230300,0.06487452069675775,0.0582059329003095,0.0699882223957683
231500,0.06373419860668943,0.061273420327343,0.0650261392840184
232400,0.0633237705711508,0.0585687978006899,0.0697748167614918
233600,0.06333137282781533,0.0588282991945743,0.0673398225184064
234800,0.06331483540503538,0.0612228264007717,0.0670099291077349
236000,0.06492121092509476,0.0608063723985105,0.0685277735767886
236900,0.06510510830761627,0.0600894451490603,0.0676669625600334
238100,0.0640590744785731,0.0593656637030653,0.0689671372715383
239300,0.06435315569135122,0.0601687775435857,0.0676646783878095
240500,0.06386143602780063,0.0575524300290271,0.068359953489853
241400,0.06420914784190242,0.0603298134822398,0.0674306694907136
242600,0.06191469651530495,0.0559312214097008,0.0668689993431326
243800,0.06529121380852299,0.0611137656704522,0.0709000563563313
245000,0.062390751681814405,0.0604071711702272,0.0635732602048665
245900,0.0645533599259215,0.0600610032351687,0.069041756511433
247100,0.06381602585286598,0.0619089304853696,0.0653849981864914
248300,0.0630966086077387,0.0558031441294588,0.0700420526659581
249500,0.06358659089164567,0.055968096978031,0.0686753928451798
250400,0.06191655442962653,0.0589269226463511,0.0666464374645147
251600,0.06246465897362208,0.0583981995121575,0.0665226963243912
252800,0.06427411887241757,0.0609910731716081,0.066796497318428
254000,0.06242954638029908,0.0569402135908603,0.065923452443676
254900,0.062453670748800455,0.0569798939744941,0.0662376835464965
256100,0.0625826623442117,0.0594174851500429,0.0652692782343365
257300,0.06183535498275883,0.0569668522826395,0.06612223186763
258500,0.06084734414383995,0.0553953235759399,0.0650623749569058
259400,0.06505351386789696,0.060660636445973,0.0724201325816102
260600,0.06189981775271003,0.0578002749360166,0.065955113666132
261800,0.06220063117099922,0.0592894880694802,0.0652088870096486
263000,0.0634710017513134,0.0557398783136159,0.0687965464324224
263900,0.06171480140706985,0.0539922880777157,0.0648229399067349
265100,0.062244622098805796,0.0549735105293802,0.0672111311834305
266300,0.06255565074097823,0.0584334280458278,0.066050331252627
267500,0.0638332289186655,0.0540853278036229,0.0689888658386189
268400,0.0609916100345435,0.0553794294793624,0.0640143095469102
269600,0.06444897953275353,0.0570169652788899,0.071215423096437
270800,0.0637049635237781,0.0594411609554663,0.0695821431360673
271700,0.06178866907081097,0.0572112383972853,0.0670714959921315
272900,0.061001540361612525,0.0566440082644112,0.0633723487949464
274100,0.06195600516657573,0.0586347861611284,0.0652447038528043
275300,0.0635034337380784,0.0580641035828739,0.0674049502925481
276200,0.06238329000800143,0.0545882643852382,0.0692763296817429
277400,0.06247267835948145,0.0594682100391946,0.0637640709127299
278600,0.06173763559432695,0.0564770747884176,0.0637482758844271
279800,0.06121305876906257,0.0533204440423287,0.0685715587320737
280700,0.06183329192310333,0.0544929800590034,0.0676678668765816
281900,0.0627679291379172,0.0609009826276451,0.0642648640088737
283100,0.0627065192253212,0.0599220234667882,0.0655584866937715
284300,0.0620552970762946,0.0594392228429205,0.0667998838168568
285200,0.0622619068701169,0.0590245959511958,0.065498168177437
286400,0.06210948868276315,0.0555255693569779,0.0662323964992538
287600,0.06258359421452038,0.0544584646821022,0.070239557432942
288800,0.0633793701307149,0.058610384420026,0.0692908940825145
289700,0.0620444476709235,0.0578246609540656,0.0651907091215252
290900,0.0617877573097939,0.0546499906340613,0.0658716519689187
292100,0.06290098886907793,0.0602577477390877,0.0652638959931209
293300,0.06044857043190857,0.0573884077311959,0.0642219922505319
294200,0.06012559482274805,0.0569819518155418,0.0668158172396942
295400,0.06033160703111205,0.0540024160023313,0.0679123091592919
296600,0.06182862737681713,0.0547265375196002,0.0671466371894348
297800,0.06169340349384578,0.0556491116876713,0.0679826378985308
298700,0.06139486296597165,0.0564963078557048,0.0657408827298786
299900,0.061429408195544925,0.0534129542636219,0.069769181413576
301100,0.0642158018579357,0.0616365194576792,0.0664192405599169
302300,0.059954195678583275,0.0551169164059683,0.0657761383475735
303200,0.05924314660514935,0.0567877175589092,0.0610033228481188
304400,0.05880665570381095,0.0542150942143052,0.0646033955796156
305600,0.0604305355207179,0.0519240651163272,0.0672075154539197
306800,0.06127436062874038,0.0569986350601539,0.0687181783374399
307700,0.06163822184578742,0.0531382999569177,0.0679927378520369
308900,0.062007188210263804,0.0570051068463362,0.0701682411227375
310100,0.06063227606879078,0.0538743062946014,0.065649021549616
311300,0.05879919715313003,0.054504745932063,0.0619232092204038
312200,0.061312818541482524,0.0567123210104182,0.0665681931201834
313400,0.060675967040297096,0.052561201879289,0.0651214351307135
314600,0.059112588465795805,0.0540580859489273,0.0657022660551592
315500,0.058687962035473856,0.050890674421098,0.0629709355370141
316700,0.0608462618823978,0.0553417574521154,0.0674002768995706
317900,0.058912316186760974,0.0545010886422824,0.0621449114813003
319100,0.061041859094402705,0.0550843863759655,0.0659358837665058
320000,0.06049869548616695,0.0544769569963682,0.0661238506156951
321200,0.0605329554280615,0.0521642484364565,0.0687904222914949
322400,0.0617890342092141,0.0542071864311583,0.0658724956028163
323600,0.06121049817971647,0.0525840527599211,0.0673119140975177
324500,0.06135127067595017,0.0517660362343303,0.0687875437631737
325700,0.0620397023623809,0.0531002519861795,0.0698111919115763
326900,0.05930665429768848,0.0541050263564102,0.0640349670243449
328100,0.061498338730598276,0.0552850493008736,0.0663569909101352
329000,0.06135645372967695,0.0570673167705535,0.0651711388933472
330200,0.05867917463445335,0.0536793060833588,0.0652703739714343
331400,0.06105171847040763,0.0541841707704588,0.0673656314262189
332600,0.0594574874520185,0.0526781093899626,0.0621618527185637
333500,0.05983186557248695,0.0528086479986086,0.0639223051373846
334700,0.05868595558451482,0.0521604228729847,0.063404550977284
335900,0.059368348248244676,0.0548049895768053,0.0678649260860402
337100,0.060675999708182625,0.0572042263438925,0.0665288438659627
338000,0.05893252518144433,0.0537551227002404,0.0641522900690324
339200,0.06311608085961773,0.0593421494809444,0.0662618126510642
340400,0.05903435722750145,0.0513898178061936,0.0635363278305158
341600,0.05802135672827712,0.0526215160056017,0.0653495337406639
342500,0.05993513421883105,0.0552290260407608,0.0648106138966977
343700,0.05867823413514992,0.0539957321854308,0.0620858891052193
344900,0.0614881100232014,0.0579868008743505,0.0651084845943842
346100,0.057875481347728026,0.0505077586916741,0.0636243002617266
347000,0.05858195007254832,0.0518643950333353,0.064315344854258
348200,0.059688597842177823,0.0510847938014194,0.0645272957906127
349400,0.059488382828712875,0.0512624293600674,0.0672960704029537
350600,0.05989075853867683,0.0541597275354433,0.0641054373397491
351500,0.060630275610601476,0.0565381875401362,0.0673222795606125
352100,0.0601256976544391,0.0532794272340834,0.0663947230775374
352700,0.061843612564650034,0.0569986869697459,0.0668356942932587
353900,0.0614893477817531,0.0574135296698659,0.0653521187475416
355100,0.06159226930971873,0.0600043285638094,0.0629095659987069
356000,0.06272943112378314,0.0596277769142761,0.0672363793326076
357200,0.060619156948523524,0.0548359913635067,0.0663454480748623
357500,0.060592779207120896,0.0570781701896339,0.0671062679565511
358400,0.06209200013370715,0.0612197784835007,0.0629642217839136
358700,0.0602535765827633,0.0566108072933275,0.0638963458721991
359300,0.0602992453647311,0.0602992453647311,0.0602992453647311


==> results/AirfRANS/P2/fb200_cb0_pre400_plot.csv <==
step,Mean,Min,Max
200,0.7610881421839197,0.6951503129675984,0.8031882336735725
1000,0.5875467454145352,0.5570097627863287,0.6136801080405712
2200,0.42243312866116556,0.3996400270424783,0.4373091481626033
3400,0.3600945105341573,0.3119946524128318,0.4479326297342777
4600,0.3006916246190667,0.2764195554330945,0.3257019988633692
5400,0.2893812110523382,0.2688866864331066,0.3188394600525498
6600,0.25498319414133824,0.2431452758423984,0.2732739643938839
7800,0.2246795702632516,0.22024204749614,0.2325807695463299
9000,0.20520321815585094,0.2007593713980168,0.2133642667718231
10200,0.189462680031235,0.1747272077668458,0.2023702090512961
11000,0.18243504402227695,0.1666911288164556,0.2079530481249094
12200,0.17137768771809828,0.1647059907857328,0.1800020745117217
13400,0.17064838982342426,0.160996109987609,0.188103295341134
14600,0.15807121724666404,0.1466535111656412,0.1640916417911648
15400,0.15441401656717058,0.1494968056492507,0.1623627901542931
16600,0.14809259083277235,0.1353651110222563,0.1561453433614224
17800,0.1420254695663849,0.1390025297692045,0.1475450235884636
19000,0.13760986738838257,0.128509097606875,0.1434265553718433
20200,0.1363701896866162,0.1235926377354189,0.1445601053023711
21000,0.13587161302566528,0.1265916985226795,0.1434302630042657
22200,0.13274332583881912,0.1245988004561513,0.1392786307400092
23400,0.13160564125515517,0.1226300447667017,0.1402820413839072
24600,0.12551143575304496,0.1181352300848812,0.1310435873456299
25800,0.13028091498495387,0.121319950944744,0.1367582515720278
26600,0.1276619930689533,0.1209302341006696,0.1337389391381293
27800,0.12141214718110856,0.1181080934498459,0.1259371354989707
29000,0.12445933750054483,0.1189116789493709,0.1315841341437772
30200,0.12389357753408443,0.1176783180050551,0.1280970591446384
31000,0.12126740940846499,0.1123807158693671,0.12869736304041
32200,0.11599083770376938,0.1113507295772433,0.1234935706993565
33400,0.11798291259600467,0.1107646314008161,0.1252663261536508
34600,0.11481325871932006,0.1116607586434111,0.116839371677488
35800,0.11465944639251874,0.1069898442458361,0.1240400755358859
36600,0.11605106483989702,0.1112498536100611,0.1234941718401387
37800,0.11336392793028298,0.1098198218131437,0.1202331087458878
39000,0.10961142144786813,0.1061054742662236,0.1164963638409972
40200,0.10950947915359083,0.1015027660271152,0.1155485393153503
41400,0.11273543998133388,0.103390535255894,0.1281161625962704
42200,0.10857944955738875,0.1016848666546866,0.1182171352161094
43400,0.10790840545824414,0.1046611935319379,0.1135630826186388
44600,0.10717891609451417,0.1006509830895811,0.1170317787025123
45800,0.10642895074949284,0.0957536788587458,0.120869344882667
46600,0.1050433088311304,0.0963089897530153,0.1138725931569933
47800,0.10622805198809747,0.0977338813850656,0.1169419366028159
49000,0.10264189983097212,0.0946653861552477,0.1182290225010365
50200,0.10155582765117284,0.0925663247564807,0.1121588088199496
51400,0.09974239155106863,0.0903180854138918,0.1113285724213346
52200,0.1023216231182838,0.0956368856225162,0.1156055458728224
53400,0.10028964438553273,0.0961436816584318,0.1084923283802345
54600,0.0993170324503444,0.088943872959353,0.1129128052527085
55800,0.10000585319396722,0.0908094463287852,0.1110962379653938
57000,0.09704024894473451,0.0885239304695278,0.1085983680421486
57800,0.0983541129987376,0.0867510257894173,0.1107801449717953
59000,0.10048519228274617,0.0929122319677844,0.1114179033460095
60200,0.09758197360904884,0.0894503569998778,0.1103754171589389
61400,0.0956079291645437,0.0863210199167952,0.1079792953748255
62200,0.0993420258009185,0.08967318324605,0.1114916778262704
63400,0.09544457232346754,0.0875492189568467,0.1083026230661198
64600,0.09610060697033378,0.0883203386794775,0.1098831558646634
65800,0.09372512390293801,0.0855848337826319,0.1091932769678533
67000,0.0955601493750388,0.0891089424118399,0.1034545291867107
67800,0.09265185954747712,0.086892926597502,0.1014575061714276
69000,0.09287115870276463,0.0842836548574268,0.1059454343141988
70200,0.0920291628867077,0.0865330223785713,0.0996244432823732
71400,0.09357522914651772,0.0874377833423204,0.1039779916801489
72200,0.09385202859528359,0.0862497070478275,0.1071257321164012
73400,0.08786913212078311,0.0784057997562922,0.0994313825503923
74600,0.09182129787358763,0.0857128565502353,0.1015678514493629
75800,0.09004080669488752,0.0855542888701893,0.0986860480392351
77000,0.08861975688176847,0.0837300608330406,0.0949703951226547
77800,0.09162269648707777,0.0837152834422886,0.1073620417946949
79000,0.08921882781898599,0.0840869492595084,0.0979271780559793
80200,0.08935960885680583,0.0809896117867901,0.1058901454973965
81400,0.0898779740487225,0.0796122385654598,0.1061037425557151
82600,0.09083659824061509,0.0852088940748944,0.1005567899392917
83400,0.0913209368878354,0.0865031247399747,0.099317219920922
84600,0.09056128728669133,0.0842083950247615,0.100338637616951
85800,0.08681452678982167,0.0814379003457725,0.0937407989380881
87000,0.08730508452436574,0.0802623684424907,0.0922758329380303
87800,0.08757736940169702,0.0821996429516002,0.0970790778659284
89000,0.08869679508885986,0.0788927362533286,0.1020348648354411
90200,0.08756063710742938,0.07923453560099,0.0987968124472536
91400,0.0866605349521463,0.0807427780353464,0.0931435282458551
92600,0.08746190440064912,0.0788530184957198,0.1032381933997385
93400,0.08817417626036328,0.0802852818160317,0.1018793082493357
94600,0.08793184491417678,0.0786962366173975,0.1009236920438707
95800,0.08527641524172697,0.0784478363348171,0.0970138503471389
97000,0.08790125031645096,0.0795652387896552,0.1025033539533615
98200,0.08687914592757194,0.0809318294003605,0.0959698576992377
99000,0.08935355274860429,0.0796967742266133,0.1072064486751332
100200,0.08690813203730306,0.0805132652050815,0.0987097054463811
101400,0.08977299974532793,0.0825349250016734,0.1012796338181942
102600,0.08753937439061697,0.0775704157189466,0.1030599008430726
103400,0.08413552774038784,0.0775700842798687,0.0961250508367084
104600,0.08763235112419347,0.0801831449521705,0.1021401148941367
105800,0.08536614066145069,0.079069444804918,0.0945372347324155
107000,0.08575342066353182,0.07829347867053,0.0990430153044872
108200,0.08154018836328754,0.0750146874855272,0.0912704036617651
109000,0.08574962092641118,0.08414399971487,0.0881236650887876
110200,0.08601862781603507,0.0769635048112832,0.0979766263579949
111400,0.08088726394732167,0.075378118394874,0.0906664425181224
112600,0.0834725915198214,0.0762469258229248,0.0947768353880383
113800,0.08206182294758034,0.0758902815310284,0.0941425262088887
114600,0.08020257647925366,0.0744133847556077,0.0875006618653424
115800,0.08355294897531462,0.0772248657187446,0.0950832745316438
117000,0.07978583115696282,0.0727803378133103,0.0905032091634348
118200,0.08276406196566914,0.0753174301539547,0.0943392598256468
119000,0.08540778871237607,0.0791542368079535,0.097914221980609
120200,0.08086645467284444,0.0735670461505651,0.0916175787569955
121400,0.08294809050159527,0.0755707574239932,0.0937282688147388
122600,0.0787145469190242,0.0715561565035022,0.0885094527155161
123800,0.08128320833745721,0.0733500722842291,0.0940620662574656
124600,0.0812126604568523,0.0764340848103165,0.0870068670692853
125800,0.0814769198877426,0.0763796773133799,0.0911028150981292
127000,0.07907291627799466,0.0725767362071201,0.0874287158600054
128200,0.08143671376785881,0.072000357133802,0.0925083532137796
129000,0.08070384092085683,0.0738509605755098,0.0923271237523295
130200,0.0813023337628692,0.0758827900327742,0.0897780252993106
131400,0.08285541820107023,0.0762880267319269,0.0919641255121678
132600,0.07978681808958447,0.0717430883343331,0.0907421717746183
133800,0.08051645819873857,0.0735502782766707,0.087829539780505
134600,0.0796338154088395,0.0741552052367478,0.0892856246465817
135800,0.07739914632169527,0.0662270680093206,0.088403749873396
137000,0.07810855816506466,0.0723887551599182,0.0878873652988113
138200,0.07650429185091824,0.0695810168772004,0.0896195611078292
139400,0.0778792141894033,0.0711440410197246,0.0893182231555692
140200,0.08078804445452982,0.0737063381634652,0.0931701769120991
141400,0.07759284172401136,0.0734040632063988,0.0847801260557025
142600,0.0797496316275404,0.0686080943152774,0.0993679152638651
143800,0.0781730167288333,0.0708046050951816,0.0841820347798057
144600,0.07856341007747684,0.0676294122764375,0.0895091702486388
145800,0.0748761161207221,0.0689992090640589,0.0837202545977197
147000,0.07896908270583174,0.0710517656384036,0.0890780340298078
148200,0.07865404403768474,0.0696351920231245,0.0900419785943813
149400,0.07570109329225179,0.0712054081028327,0.0846819890919141
150200,0.07604384001305634,0.069528669049032,0.0883353874995373
151400,0.07830207207317767,0.067643547898624,0.0870245636859908
152600,0.0755028242524713,0.0700270085316151,0.0859365020995028
153800,0.07498874374626513,0.0667254032648634,0.0876650456478819
155000,0.07671227950602767,0.0713260944210924,0.0859610475320369
155800,0.0727616741578094,0.0669782169815152,0.0832105329702608
157000,0.07377707396944362,0.0675698920036666,0.0833225072454661
158200,0.0768373943539336,0.068564797102008,0.0893741590110585
159400,0.07413837691574973,0.0686723359755706,0.0840765751968137
160200,0.0748527041690734,0.0695718781580217,0.084038595422171
161400,0.07357009515515524,0.0684694944287184,0.0811007298249751
162600,0.0758132407212785,0.0684538687497843,0.0903259094431996
163800,0.072566081531501,0.0632662127260118,0.0846971111744642
165000,0.07894642316736272,0.0672942412528209,0.0983425437938421
165800,0.0763026128158283,0.0696517579373903,0.0881956087285652
167000,0.07726570787839587,0.0681231609382666,0.087460755307693
168200,0.07404207525697225,0.0663504194654524,0.080958831324242
169400,0.07330915572587397,0.068094176298473,0.0820753011410124
170600,0.07665773006039667,0.0677074238169007,0.0911866279016248
171400,0.0741839574719779,0.0657130174990743,0.0868578036688268
172600,0.07385419242937734,0.0692643634718842,0.0820425767707638
173800,0.07429899321442156,0.0669778048724401,0.0851693610078655
175000,0.07101490009653687,0.065232521459693,0.0789595234394073
175800,0.07266864850263417,0.0652039169869385,0.0804260462708771
177000,0.07429874933635193,0.0668244973849505,0.0865061188745312
178200,0.0756699796261576,0.066474883473711,0.0897543240711093
179400,0.07110384391038672,0.0651755974802654,0.0784467154555022
180600,0.0750610535878998,0.0675369193404912,0.0884595341677777
181400,0.07193444372465206,0.0670765069290064,0.0810014354111626
182600,0.07209421251434829,0.0626049381017219,0.0812723588407971
183800,0.07393748585639207,0.0661502806644421,0.0799711954710073
185000,0.07184447036474007,0.0631495580787304,0.0836368560628034
185800,0.0786678496949995,0.0656770718703046,0.0923414095514453
187000,0.07442240944675473,0.0664508587913587,0.0867294519604183
188200,0.07135931133331418,0.0651231420447584,0.0833965796162374
189400,0.07549915606815673,0.0647781520208809,0.0873520619375631
190600,0.0736316488101147,0.0678895106865093,0.0805938775744289
191400,0.07010235476462787,0.0645987013145349,0.0789458058378659
192600,0.07205800269885602,0.0634592092712409,0.0829499397007748
193800,0.0726466544694267,0.0623899813368916,0.088404271164909
195000,0.07132766268022046,0.0662967111112084,0.0811658275895752
196200,0.07434880759489405,0.0684733281680382,0.0839165268535725
197000,0.07166449686085487,0.0621175282355397,0.0874950287328101
198200,0.0720758048126784,0.0636282184370793,0.0851599672599695
199400,0.07267358441526688,0.0644989468436688,0.0884495722595602
200600,0.07358541017786284,0.0629952075344044,0.0938884763978421
201400,0.07097450469348887,0.0623590243293438,0.0835294008976779
202600,0.07103612963963916,0.0634585170797072,0.0840187179343774
203800,0.07034351029898964,0.0625662528711836,0.0822872711485251
205000,0.07254314243211406,0.0633012419275473,0.0847150453389622
206200,0.0701316529481361,0.0642949864431284,0.0791821384406648
207000,0.07057646839646617,0.063676791654434,0.0793778800358995
208200,0.06920371199453557,0.0625403938943054,0.0793594779423438
209400,0.0709881198755465,0.0635395701299421,0.0831526997103355
210600,0.0705129118089098,0.0636529886163771,0.0788037810567766
211800,0.06797434853933126,0.0621132914326153,0.0770170704787597
212600,0.06645006785790121,0.0616746320424135,0.073435278404504
213800,0.06713616005416644,0.0624639707012102,0.0752195185259915
215000,0.0687788860305833,0.0613134404178708,0.0791859446512535
216200,0.0706210545011951,0.0645492748520337,0.0813892199867405
217000,0.06989548746923294,0.0617139626177959,0.0788079182920046
218200,0.06884047923958857,0.0631324378715362,0.076691850554198
219400,0.0677249001874588,0.0619269308657385,0.0790821458236314
220600,0.06924611810090327,0.058337092064321,0.0802558461693115
221800,0.0666011032784202,0.0598630029638297,0.0780099496850744
222600,0.07032743846066293,0.0664815404661931,0.0767559217079542
223800,0.06638530004808363,0.0612854423362296,0.0744904734566807
225000,0.06918645964469756,0.0594997173291631,0.0815016520279459
226200,0.06711280627525407,0.0603063972212839,0.0746300368965603
227400,0.06988512778538274,0.0622193157975561,0.0832518994435668
228200,0.06721659931897493,0.0616190103034023,0.0746587054757401
229400,0.06786774972686539,0.0616670396912377,0.0790303722023963
230600,0.06875834951410063,0.0604163339338265,0.0783912849193438
231800,0.0687393105383186,0.0600780555082019,0.0825330171990208
232600,0.06932955010056803,0.0621186421054881,0.0827072676247917
233800,0.06885468060267154,0.0590514517854899,0.0830801773699931
235000,0.06905657852573006,0.0593018833408132,0.0839773552957922
236200,0.06568250255077143,0.0580777622526511,0.0756882227049209
237400,0.06884836215836303,0.0582613330124877,0.0833702127682045
238200,0.06653404627499787,0.0614935180416796,0.0741531178983859
239400,0.0671594136712762,0.060610203059623,0.0769766637077555
240600,0.0690493096632417,0.0601863675320055,0.084116654258687
241800,0.06753745495884987,0.061929985829629,0.0752447361219674
242600,0.0688323091921241,0.064010322287213,0.0782286219950765
243800,0.0684065464138984,0.0616187327750958,0.0775672784773632
245000,0.06592328945601666,0.0607232663733884,0.0745935459365137
246200,0.06905570500142245,0.0638391950086224,0.079411996777635
247400,0.06851947675614303,0.060177309209248,0.0820074391365051
248200,0.06724331934431872,0.0587829077034257,0.0792070772801525
249400,0.0672509596807261,0.0610394801548682,0.0767986808530986
250600,0.0683438300391814,0.0594485833123326,0.0796190924476832
251800,0.06732333949146167,0.061256057228893,0.078747450786177
253000,0.06875038792340389,0.0626247905485797,0.0777393810590729
253800,0.06656511139551484,0.0609259473579004,0.0774892101925797
255000,0.06721285533159967,0.0602109233976807,0.0773520122375339
256200,0.0667391137433393,0.0592657480854541,0.0796648693107999
257400,0.06745742186903951,0.0620874563383404,0.0750756315840408
258200,0.06786218699766321,0.061694615939632,0.079699844061397
259400,0.06685175267513836,0.0609282717923633,0.0757310422044247
260600,0.06459265381679863,0.0597863429761491,0.0721038043824955
261800,0.06704656773440847,0.0580153976788278,0.0790252975653857
263000,0.06610280317836437,0.0598202492762357,0.0736200789175927
263800,0.0664600703279332,0.0603344627376645,0.0771913899225182
265000,0.06536418086267073,0.0591568705625832,0.0767279545101337
266200,0.06344227616558777,0.0542511777766048,0.0760307243070565
267400,0.06513845520753721,0.0584194897045381,0.0784074329398572
268600,0.06579381413175721,0.0574200127529911,0.0745001017930917
269400,0.0634031508855211,0.0561043925664853,0.0723045001341961
270600,0.06764832080419483,0.0607867692701984,0.0784343270002864
271800,0.06501775163458656,0.0582050756271928,0.0741536993719637
273000,0.06606101503324067,0.0615935402165632,0.0717268381896428
273800,0.06780763210457126,0.0596276989113539,0.0796020701760426
275000,0.0663523821548248,0.0615065096423495,0.0752816760772839
276200,0.06734194992963843,0.0596500957780517,0.0802443083631806
277400,0.06726514635995649,0.0618816292390693,0.0767328950599767
278600,0.0652325583423953,0.05720897339168,0.0801344896596856
279400,0.0659776438811483,0.059607080949936,0.077445708271116
280600,0.06368054467059357,0.0593566375551745,0.0717807262903079
281800,0.06593009036383586,0.0617536425311118,0.0737252059858292
283000,0.06420231121825053,0.0582326265471056,0.0757381770433858
284200,0.06323498144124941,0.0586488735466264,0.0694416653050575
285000,0.06473122089751994,0.057660357800778,0.0769187277881428
286200,0.0644509733204419,0.0575401414721272,0.0747873088880442
287400,0.0661652303758698,0.0589706531038973,0.0791909987688996
288600,0.0638729345235818,0.0567728931165766,0.0728680792427621
289400,0.06457914655795317,0.0557966502977069,0.0734829225414432
290600,0.0628828735831969,0.0570568548596929,0.0712542034313082
291800,0.06604283422309278,0.0583278119552414,0.075326507911086
293000,0.06271701432027227,0.0573431534774135,0.0733630572352558
294200,0.0642842832805278,0.0575532364915125,0.0770805051887873
295000,0.06531640409336732,0.0559652854828164,0.0768902513268403
296200,0.06432780319397953,0.0585697677673306,0.0734481166582554
297400,0.0654857059055939,0.0601476192672271,0.0732880392030347
298600,0.06837221263830233,0.0607872585044242,0.0790816739224828
299400,0.06448177379517193,0.0586096703505609,0.0752963062224444
300600,0.0639972759111939,0.0582140761369373,0.0745068245544098
301800,0.06311856457614337,0.0559309950179886,0.0707637102925218
303000,0.0646030718941862,0.0584309172921348,0.0715270008821971
304200,0.0659470727023047,0.0603403455775696,0.0763232633098959
305000,0.062244224504102,0.055653718507383,0.0736263285251334
306200,0.062412618549618194,0.0562202197138685,0.0733392909087706
307400,0.06142205872378926,0.0547950000187847,0.0701680684532038
308600,0.06523604910549084,0.0590245878486894,0.0736242826213128
309800,0.0636403143658147,0.0571319326106458,0.0730745218019001
310600,0.06439765794202683,0.0571319828869309,0.0779013406438753
311800,0.06486049523266647,0.0583800278056878,0.0754087395151145
313000,0.06444545248057687,0.0609160925308242,0.0712540378025732
314200,0.061622641979871905,0.0562996838521212,0.067307032928802
315000,0.0643356622448967,0.055993241679389,0.079718667617999
316200,0.06234494989505033,0.0569248838187195,0.0730101524549536
317400,0.06245336497862197,0.0572428170545026,0.0711026460840366
318600,0.06339539476941956,0.0598802918207366,0.0702887103776447
319800,0.06285149433960513,0.0565255627757869,0.0732131567446049
320600,0.060978129244176636,0.0548878177988808,0.0699740828829817
321800,0.06312330760566204,0.0564747823646757,0.0735756363638211
323000,0.06299450202534594,0.0554863818467129,0.0754354194458574
324200,0.06397453928327494,0.0592034371057525,0.0724489600188098
325400,0.06383054565405467,0.0591922612965572,0.0729553786478936
326200,0.06064301313095103,0.0541909980319906,0.0725813413620926
327400,0.05982810676563527,0.0556433977454435,0.0656814560038037
328600,0.062694018848706,0.0537631589837837,0.0738676543906331
329800,0.06361019265178276,0.0578215010697022,0.0738890007161535
330600,0.06138608724383323,0.0583397341275122,0.0666787111712619
331800,0.06526947811245913,0.0599169701733626,0.0744693871471099
333000,0.06528490920318286,0.056909816233674,0.0807921342528425
334200,0.059806185501705196,0.0548254095145966,0.0680455427104607
335400,0.06272067903230584,0.0559402492677327,0.0722435092076193
336200,0.062168802083081835,0.0535637259157374,0.0719599182507954
337400,0.06145953095518047,0.0563358172529842,0.070505509392824
338600,0.061802845345033906,0.0562561846605967,0.0679682282311841
339800,0.0612494313899272,0.0557893967372365,0.0709723665285855
341000,0.058196077470589996,0.0521752732386812,0.067290745167993
341800,0.058664269346821396,0.0548842637776397,0.0659752962994389
343000,0.06236976344332404,0.0549003826605621,0.0749108673573937
344200,0.06445281984750176,0.0566195005946792,0.0722861391003243
345400,0.0626464081340236,0.0551778066076803,0.0701150096603669
346200,0.06381225444551085,0.0590138595213647,0.068610649369657
347400,0.0628377163468394,0.0548463309381622,0.0708291017555166
348600,0.062434368748799846,0.057746711425716,0.0671220260718837
349800,0.06430329619906835,0.0553850730787962,0.0732215193193405
351000,0.06489633992081505,0.0572717971145175,0.0725208827271126
351800,0.06311283859540705,0.054494217998581,0.0717314591922331
353000,0.06067840013129169,0.0550319143186789,0.0663248859439045
354200,0.06231712930602945,0.0554348729597404,0.0691993856523185
355400,0.06550496722687965,0.0579213709128089,0.0730885635409504
356200,0.0610832732147537,0.0525679198943544,0.069598626535153


==> results/AirfRANS/P3/fb0_cb100_cl1_cr05_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0935622644796967,1.0900693378597497,1.099622431769967
234,8.70886831957847,0.8085579932481051,30.662359189987185
585,2.3805963941384105,0.6508819322288036,7.476247678995133
936,0.9050480011105537,0.6794457425922156,1.322218717560172
1287,1.0303838591370733,0.5566586548089981,2.2234556698054075
1521,0.8682664717081934,0.5179551118612289,1.5001558423042298
1872,0.5578759593795986,0.4507578384503722,0.620489082224667
2223,0.7048379690479487,0.4146209339797497,1.2835926127433777
2574,0.5926130182063207,0.3861117231100797,0.9106356835365296
2925,0.4482061370788142,0.3467457304149866,0.505134678799659
3159,0.4952374451421201,0.3701187486946583,0.6556528936326503
3510,0.4330919208191335,0.3243562811613082,0.4907318627461791
3861,9.399839669670909,0.3324111771211028,36.38209426403046
4212,0.7203991377307102,0.3009975915774703,1.4321058508753777
4563,0.48072140615433456,0.4040793232806027,0.6273057727143169
4797,0.57737058238592,0.3676887151412666,0.9111232587695122
5148,0.5575213230028748,0.3833607194013894,0.9874734587967396
5499,0.4120571949938312,0.3383641065843403,0.562469596080482
5850,0.36738235798664387,0.3082824603468179,0.484622912183404
6201,0.35118063726928084,0.2899777238257229,0.4649529017135501
6435,0.35122934322571375,0.2829221651423722,0.4463736207224428
6786,0.3288955457694828,0.2753448803164064,0.4215431592427194
7137,0.3123722891230136,0.2646834058314561,0.4098952944017947
7488,0.3044581230566837,0.2471852786373347,0.3919272175803781
7722,0.2971451425272971,0.2476662352960556,0.3782004252448678
8073,0.28725073705194515,0.2403673795424401,0.3640776522830128
8424,0.27975617142859843,0.2411061109788715,0.3352557270228862
8775,0.2801046625780873,0.2267351979762315,0.3762145336158574
9126,0.26855516157345843,0.2238811461161822,0.329132186640054
9360,0.25956554634030904,0.21671555547975,0.3150801971741021
9711,0.2589398055383936,0.208270802302286,0.3114782206900418
10062,0.25773643767926835,0.2147377010993659,0.3067177854198962
10413,0.24393693804042413,0.2004165804199874,0.2845159781165421
10764,0.24576948155183342,0.1999199267104268,0.294571403618902
10998,0.248092411593534,0.2115799246169626,0.2882354731298983
11349,0.24069480479927727,0.2088399174623191,0.2820567265246063
11700,0.23537160292617043,0.1905419303756207,0.2885603192634881
12051,0.22905465873191128,0.1942186665441841,0.2750250636786222
12402,0.22788996892748395,0.1836495354678481,0.2783759204857051
12636,0.23748950594104826,0.1961157917231321,0.266767302909866
12987,0.27252334053628147,0.1857206027489155,0.4415960968844593
13338,0.2265588432503864,0.1879803392477333,0.2698503165505826
13689,0.21641162778250866,0.179790638629347,0.2425865327194333
13923,0.21575850154738868,0.1859450869727879,0.24687075804919
14274,0.22487644000677387,0.1967916310671716,0.2507789280451834
14625,0.22028759325505232,0.1809931668639183,0.2487106003332883
14976,0.21806689067976548,0.1842361409543082,0.2440113602671772
15327,0.2070362581138033,0.1744288092898205,0.2337928086519241
15561,0.21281984407571142,0.179019004702568,0.2449202238861471
15912,0.21103585420176385,0.1816976636555045,0.2348426538426429
16263,0.20698892736807462,0.1722826344426721,0.234100539330393
16614,0.2087001113337464,0.1797628036886453,0.2306200221739709
16965,0.197097519824747,0.1684706228924915,0.2222231135237962
17199,0.20149157713283783,0.1763264033338055,0.211599393626675
17550,0.19771923893829804,0.1725039000157266,0.2119397092750296
17901,0.1978892197483219,0.1740735297463834,0.2135621477942914
18252,0.1998184761253651,0.175263935951516,0.2191034455783665
18603,0.1928437101573217,0.1576347767328843,0.2104076927574351
18837,0.19002331749536092,0.1633213340304792,0.2093972946889698
19188,0.1942970334202982,0.1773465841310098,0.2038659805525094
19539,0.1918375128600746,0.1806588934361934,0.2044481962546706
19890,0.18674237407278266,0.1600326572218909,0.1998797192331403
20241,0.19104838600382207,0.1671448477078229,0.2027036569174379
20475,0.2018472766084596,0.16375209341757,0.231365106832236
20826,0.18733268838375802,0.1650101379584521,0.2031069170124828
21177,0.18980430673807855,0.1541168823046609,0.2081913771666586
21528,0.1783728682401124,0.155156385237351,0.1940481553832069
21762,0.18977407422498793,0.1689919397560879,0.2021608830476179
22113,0.18074237416614775,0.1695198606699705,0.1982384124957025
22464,0.1791962157341186,0.1515914792194962,0.1950053651444614
22815,0.1760215870651882,0.1532018996635452,0.1894408527482301
23166,0.17935724465409286,0.1524394007865339,0.1951244792621582
23400,0.1798864315229002,0.1579507574811577,0.1942975684022531
23751,0.17826900855870914,0.1584243770921602,0.2016196201695129
24102,0.17587085986044254,0.1601440206263214,0.1862164648622274
24453,0.17604649391490962,0.1550569645641371,0.1950751455314457
24804,0.16959331558551635,0.1555932487966492,0.182085558315739
25038,0.17557615154655645,0.1583000633772462,0.1926454640598967
25389,0.17570389211876314,0.1588398660114035,0.1924286959506571
25740,0.1701069920684676,0.1526031066011637,0.1906559783779084
26091,0.16648165844148022,0.1550257911579683,0.178730662157759
26442,0.16637917258427476,0.1471724344836548,0.1891512407828122
26676,0.1657262603042181,0.146064710393548,0.1868370580859482
27027,0.1654152462398633,0.1434337437152862,0.1836654449813068
27378,0.16423151812981812,0.1487845201930031,0.1773766536358744
27729,0.16183396744192574,0.1443049356387928,0.1787435657065361
27963,0.16427027940633704,0.1435121224215254,0.1845894807577133
28314,0.1686157240509055,0.1467490227334201,0.2035012045921757
28665,0.16080455694231202,0.1388818464661017,0.1781867640838027
29016,0.16048885016585696,0.1404860663134604,0.1821472280612215
29367,0.15934401240549045,0.1420094293588772,0.1783103544544428
29601,0.1585993487248197,0.1415786255337298,0.179577930313535
29952,0.1580137827910948,0.1358019130257889,0.1732840374484658
30303,0.16186843172647053,0.1410429133055731,0.1785853816848248
30654,0.16180969211156476,0.1470509390952065,0.1924693875433877
31005,0.15416094217915083,0.1374012453667819,0.1734718491602689
31239,0.1550549550564028,0.1446613963320851,0.1763827356183901
31590,0.15473746836069036,0.1367295036558062,0.1712776284618303
31941,0.1521645925962366,0.1399101874651387,0.1705853247735649
32292,0.15173878142260944,0.1341816016007214,0.167709264406003
32643,0.15547975503606717,0.1347205253038555,0.171024739742279
32877,0.15146102546481413,0.1420628617471084,0.164070968478918
33228,0.15486619009287092,0.140478990515694,0.1692809149110689
33579,0.15329784807632674,0.1327344722487032,0.1705249590938911
33930,0.14755050671985367,0.1386228713206946,0.1625908437231555
34281,0.15357655940693798,0.1444932910893112,0.1723040940891951
34515,0.1481633003929164,0.1402530287997797,0.1643883356451988
34866,0.15262913479353296,0.1420565546536818,0.1668465564399957
35217,0.14770292697125112,0.1411310754204169,0.1613449878897518
35568,0.14818793157930482,0.1401612895913422,0.1602307207277044
35802,0.15138064168510024,0.1338777677156031,0.1648306430783122
36153,0.20003239250509064,0.1369033712800592,0.3565044276416301
36504,0.15946141037391495,0.1323110256530344,0.2054159282706678
36855,0.1523834645049646,0.1340631032781675,0.1712366796843707
37206,0.14575539059122086,0.1309003249416127,0.1589798348490148
37440,0.14899518616963175,0.1349824369791895,0.1665106954053044
37791,0.14768441330408674,0.1305327277816832,0.1694684210140258
38142,0.14451567258336578,0.1288807244133204,0.1611749365273863
38493,0.14587960161850785,0.1322861876711249,0.1572838730365038
38844,0.14602235674276012,0.1330467076739296,0.1613405464868992
39078,0.1464119930658489,0.1280149153200909,0.1603278923220932
39429,0.14090194894815788,0.1286066214740276,0.1558962472248822
39780,0.1422995736612938,0.1311426017340272,0.1562190922629088
40131,0.14233556729624974,0.1331859888974577,0.1550184824783355
40482,1.812984514980344,0.1374772419827059,6.818159189224243
40716,0.24883973371470344,0.1323604510584846,0.5744056902825833
41067,0.21527352852863257,0.1279815256223082,0.4418400235287845
41418,0.21799049054621716,0.128459926918149,0.4569572990015149
41769,0.19435775489546353,0.1253508623782545,0.37420474531129
42003,0.19626446232199665,0.1253152815718203,0.3793368376418948
42354,0.2135830855788663,0.1261002925597131,0.440835093818605
42705,0.18074389420566142,0.1251185290515422,0.3125694945082068
43056,0.16940656587947156,0.1232362551521509,0.2757582419924438
43407,0.17103671533404846,0.1296018408145755,0.2693658028542995
43641,0.16999528549611564,0.1308566812844947,0.263228156119585
43992,0.16345777579117565,0.1255882253590971,0.245793006522581
44343,0.16928853928577153,0.1298564842203632,0.2665962178260088
44694,0.16273283556278328,0.1259150699642487,0.2413166035246104
45045,0.15561474864953193,0.1247637054463848,0.2123694443888962
45279,0.15611431413330135,0.1228704647859558,0.2218513803649693
45630,0.15529917361505793,0.1271771208080463,0.2161087421979755
45981,0.14898743705009104,0.1225019552325829,0.1999785900115966
46332,0.14869266877300102,0.119870557365939,0.2091688395477831
46683,0.146861486879643,0.1237302457308396,0.1970905178785324
46917,0.1493517127190716,0.1218424620106816,0.1953363329404965
47268,0.15451120036537755,0.1267075697146356,0.2180073397420346
47619,0.14415920370258387,0.1216051599895581,0.1859505213005468
47970,0.14617969792569052,0.123081587459892,0.1882569989468902
48321,0.1456928497622721,0.1254365166136995,0.1867470435798168
48555,0.14603416527155783,0.1248502611089497,0.1862717836350202
48906,0.14402850641170512,0.1210621235752478,0.1805755133321508
49257,0.1428728708927519,0.1184615354426205,0.1802884663408622
49608,0.1419447232293896,0.124168878076598,0.1712642786744982
49842,0.1406863020348828,0.120452972035855,0.1748238289030269
50193,0.14076085501816119,0.1242376934643834,0.1667245428916066
50544,0.1391386964113917,0.119745472301729,0.1670809861458838
50895,0.13603827496408483,0.1212409992609173,0.1620888969674706
51246,0.13798109235591252,0.120293374620378,0.1665560396853834
51480,0.13851667756563982,0.1219521864224225,0.1609838875150308
51831,0.1348778016818687,0.1164021876407787,0.16409740134608
52182,0.1364469152654055,0.1172823296766728,0.1616329430043697
52533,0.1343131449038628,0.117856251890771,0.1556883786991238
52884,0.1365389469102956,0.1228091438813135,0.1587369675282389
53118,0.1354525260208174,0.1192349163629114,0.1583107486693188
53469,0.13443583564483555,0.1179743871744722,0.1535309641994535
53820,0.13567855657311156,0.1183796545723453,0.1590559238800779
54171,0.13476557394664268,0.1209473626408726,0.1575513127306476
54522,0.1366418769431766,0.1182052628183737,0.1601781675545498
54756,0.21455046600894997,0.1187865311605855,0.4769792697206139
55107,0.17831801375024947,0.1184300818946212,0.3319462690968066
55458,0.16011532297823575,0.1187057338748127,0.2617350291553885
55809,0.15088089264812876,0.1133978057745844,0.2292060140334069
56043,0.15168269385234448,0.1168667932553216,0.2244381250534206
56394,0.1441778343787882,0.117051605945453,0.2084332701750099
56745,0.14396783592412243,0.1137690054019913,0.1952863137051463
57096,0.14159399184747595,0.1184253134625032,0.1880365991871804
57447,0.13898778901901093,0.1175267887115478,0.1811911612097174
57681,0.1373739640903659,0.1121443845424801,0.176617278419435
58032,0.13702917243354018,0.1193119383091107,0.172542841755785
58383,0.13569997954298738,0.1187433364009484,0.1655421866849064
58734,0.13406337937340138,0.1182266056165099,0.1587757469434291
59085,0.13257628054183437,0.1196877697040326,0.1532311665965244
59319,0.1336263362516183,0.1176963637256994,0.1571132302004844
59670,0.12830216075119094,0.1139771992899477,0.1454274836136028
60021,0.1290211229550186,0.1130823302781209,0.1449669622583314
60372,0.12818537051090967,0.1168367186374962,0.1450796898733824
60723,0.1279460890300106,0.1145726307341828,0.1413808900211006
60957,0.12606584774795918,0.112336004441604,0.1383608592161908
61308,0.12542015030339823,0.110695124855265,0.1355532820010557
61659,0.1285134403442498,0.113363051735796,0.1404822053061798
62010,0.1251913314714329,0.110665359897539,0.1366269007185474
62361,0.1252898206596728,0.1120052183093503,0.134294243347831
62595,0.1231550081679597,0.1120366180967539,0.1324740622425451
62946,0.12366568554483817,0.114168011310976,0.1331160737620666
63297,0.12487821223563511,0.1109309381339699,0.1360583526920527
63648,0.16547868076944722,0.1175479858741164,0.2792583570629358
63882,0.1243983489577658,0.1160588761419057,0.1400444271229207
64233,0.1223678472707979,0.1147142126224935,0.1304511400824412
64584,0.12354957331204786,0.1168980731582269,0.1295992189599201
64935,0.12154025839292443,0.1142981703439727,0.1315483040595427
65286,0.12331405661767343,0.1136035078391432,0.1334717299416661
65520,0.12225669024512167,0.1134132399922236,0.1336473849415779
65871,0.12046637096791524,0.1130029561091214,0.1288950888533145
66222,0.1226028462982503,0.1138270881981588,0.13276234223973
66573,0.1236164065840421,0.1152898797485977,0.1330850882688537
66924,0.12449826938624026,0.1145006476109847,0.1364437248138711
67158,0.12371971155051137,0.11110186108388,0.1421501432871446
67509,0.12071788673463738,0.1124794294638559,0.1292436350183561
67860,0.12265805565170007,0.112253556610085,0.1377724097855389
68211,0.12101136162295002,0.1147053579660132,0.129418084397912
68562,0.12028725018026303,0.1119026768300682,0.1304284009523689
68796,0.12030220165208443,0.1127692663925699,0.1305208026943728
69147,0.12054661107715212,0.1113168754987418,0.1306475883163511
69498,0.12152590309735385,0.1127066090377047,0.1313161715818569
69849,0.12170987895689903,0.111092272773385,0.1348271449981257
70083,0.1177240474632708,0.1077392060845159,0.1337365204887464
70434,0.11938636739389036,0.1137629492441192,0.1298277021897956
70785,0.11834329540841278,0.1112568475399166,0.1285987839568406
71136,0.11759894732502285,0.1096268137707375,0.1264606168773025
71487,0.11702384089119729,0.108610637045931,0.1283469674317166
71721,0.11768848709354637,0.106184207801707,0.1310231797164306
72072,0.11774220892402802,0.1124938926799222,0.12878586162813
72423,0.12024174471618602,0.1132683535479009,0.1306166721135377
72774,0.11657600027800068,0.1094387487322092,0.1245037877513095
73125,0.11813028863980429,0.1110790398018434,0.1292100501526147
73359,0.11434467745944853,0.104862233903259,0.1273550480278208
73710,0.1175018114771228,0.109931745454669,0.1300276380730793
74061,0.11766457817633627,0.107053598454222,0.1340942158456891
74412,0.11733813401195214,0.1090368022816255,0.1263620086573064
74763,0.1164405815885402,0.1126579086948186,0.1247593655064702
74997,0.1172175564640201,0.1103015694767236,0.1253510898118838
75348,0.11518412324250672,0.1080087963957339,0.1234548073541373
75699,0.12030024629435494,0.1140018494287505,0.1283189208945259
76050,0.1164593417808646,0.1100481753819622,0.1270550648402422
76401,0.1143096473620971,0.1090997396642342,0.1250718837324529
76635,0.11614698999095703,0.1060153194004669,0.1318502271035686
76986,0.11511797916726207,0.1088002102309838,0.1280283865565434
77337,0.11577367272344413,0.1076798008056357,0.1247378935711458
77688,0.11751349509926508,0.1059840269875712,0.1350476059690117
77922,0.11449390436639076,0.1060525725921616,0.1282310593733564
78273,0.11376123642490707,0.1087070932006463,0.1219670694041997
78624,0.11505554392642804,0.1069759015040472,0.1260239419806748
78975,0.1143075192259857,0.1074686575727537,0.1277711136033758
79326,0.11293794023047662,0.1073326917761005,0.1183656526496634
79560,0.1120151960017392,0.1036609253450296,0.1238030963391065
79911,0.11420998872257765,0.110066515286453,0.1238101716060191
80262,0.11308910615742203,0.1072721317294053,0.1225395557936281
80613,0.11531897184555415,0.1096137766214087,0.1228855104697868
80964,0.11469711375480977,0.1056610378995537,0.1248097958834841
81198,0.11239116816490417,0.1057152429665438,0.1228404064057394
81549,0.1139977892575552,0.105581108899787,0.1239388634683564
81900,0.11556096721556965,0.1047400518879294,0.1244830072950571
82251,0.11115020811324935,0.1041985466377809,0.1214699654281139
82602,0.11454024180769913,0.1080737009784206,0.1287623810907825
82836,0.11069852397951757,0.1032629276951774,0.1227746459282934
83187,0.1118640157295158,0.1038374905241653,0.1257974214479327
83538,0.11467311388521914,0.1099759783851914,0.1251972379582002
83889,0.11100348215259143,0.1035417383536696,0.125332788717933
84123,0.11092779182770753,0.1021268489793874,0.1221334988996386
84474,0.11390132771106432,0.1022220852831378,0.1251645537698641
84825,0.11187182988389391,0.1067920461529865,0.1217600918048992
85176,0.11342651305021711,0.1077356637408956,0.1253252662206068
85527,0.10940668060386083,0.1048532389802858,0.1160193307651206
85761,0.11160140632593535,0.1042162357270717,0.1239655804354697
86112,0.10943736532470208,0.1058916593901813,0.1191359586734324
86463,0.10864584828435903,0.1025161575921811,0.1164481347706168
86814,0.10944274726149156,0.1031215664045885,0.1167077765753492
87165,0.11147191743890282,0.1059562783245928,0.1222501012589782
87399,0.1107335598825011,0.105053602810949,0.1156840606359765
87750,0.11164660658105272,0.1074367292691022,0.1161772233108058
88101,0.11022427438059815,0.1026629358530044,0.1208722086902707
88452,0.11031005917582655,0.1043392099067568,0.1197894168365746
88803,0.10981200769077983,0.101103559276089,0.1198784359311685
89037,0.1096941505389986,0.1048931812355294,0.1187897541979327
89388,0.1088603443425381,0.1047900967765599,0.118050534017384
89739,0.1066246757068438,0.0977941605751402,0.1176033977186307
90090,0.1099833289580419,0.1034911215864121,0.1246142552746459
90441,0.10874351957987523,0.1044079600088298,0.1179841103171929
90675,0.11032277811551461,0.1035320816165767,0.1227891592634841
91026,0.10852187349635638,0.1017870049341581,0.1185518059507012
91377,0.10734564784099344,0.1032823034538887,0.1155766048142686
91728,0.11040810592297927,0.1071913063828833,0.1141468150168657
91962,0.1111644591152435,0.1067476394562982,0.1185866713011637
92313,0.2750116158527089,0.1024520875513553,0.7793699523806572
92664,0.13450076213222922,0.1082550554373301,0.1975849442649632
93015,0.12266722505155482,0.1057079561590217,0.1622312544425949
93366,0.12080531444458753,0.103789363221731,0.1486056470870971
93600,0.1208085439901333,0.1055845740344375,0.1438940215297043
93951,0.11571421546512277,0.1026275629969313,0.1385770900174975
94302,0.11570341611804903,0.1040809379820711,0.1362606057198718
94653,0.11490917315066321,0.1023562572500668,0.1310096260765567
95004,0.11171288634010122,0.1036044591432437,0.1239845912856981
95238,0.11152901203196958,0.0999979534535668,0.1217271271161735
95589,0.11258871074358462,0.1050836457544937,0.1237767124688252
95940,0.11358016682206651,0.1008397259400226,0.1275471960566938
96291,0.11137571749917692,0.103528261994943,0.1178325960645452
96642,0.10927268444793295,0.0977118741674348,0.1200843695970252
96876,0.11052319033886303,0.1034129887493327,0.1191483122645877
97227,0.11233882112544955,0.1028990142839029,0.1214297003671526
97578,0.10769238440960177,0.1006605566386133,0.1174902172619477
97929,0.10814469161559827,0.0965221341466531,0.1197153610829264
98163,0.1086953533708583,0.1004721242142841,0.1158287330158054
98514,0.10803932518057988,0.0977038174238987,0.1145831510866992
98865,0.11059295907209155,0.0980253586941398,0.1222461964562535
99216,0.10651196239399717,0.0977294218889437,0.1136633018916472
99567,0.10903475012455598,0.1040555630810558,0.1153154018847271
99801,0.10877072354429398,0.0983492756215855,0.1175689144758507
100152,0.1090735911938827,0.1049757531657815,0.1139470890723168
100503,0.10697475097840645,0.1019626035029068,0.1140379482600837
100854,0.1070861975976731,0.1022008653683587,0.1111234165402129
101205,0.10608059555350335,0.0971492869011126,0.1154563506366685
101439,0.10861029454332308,0.1031707273400388,0.1143918734532781
101790,0.10668856395408505,0.0999132853164337,0.1136811093753203
102141,0.10779170815949325,0.100486052185297,0.1194837459316477
102492,0.11414603736542628,0.1000003729877062,0.1370500900875777
102843,0.10696400473301759,0.0982507367059588,0.1153074635798111
103077,0.10693107315746597,0.1035418766550719,0.1101981862308457
103428,0.10658589674567334,0.0982125678122975,0.1160424678307026
103779,0.1074744461290538,0.100170240199659,0.1154580204887315
104013,0.11224806061771231,0.099394362939056,0.1311407978530042
104130,0.105447819471204,0.1000825608824379,0.1124851955473423
104247,0.10546181086528421,0.100541108790785,0.1113473478797823
104364,0.10077410088852046,0.1007013395312242,0.1008468622458167


==> results/AirfRANS/P3/fb0_cb200_cl1_cr05_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0935622685030102,1.0900693383812905,1.099622432142496
167,10.75935555588454,0.7294666212797165,40.320220136642455
501,0.8535220366436989,0.6002910861000419,1.076382942944765
835,2.7353238474950192,0.6069449777901172,4.864695280790329
1169,0.6597389737237245,0.538563144505024,0.7405346553772688
1503,0.5967881270078942,0.5399090095795691,0.65598269097507
1837,0.6421813505701721,0.4737653931602835,0.8938863538205624
2171,0.541132186409086,0.4468361469730735,0.672849987335503
2505,0.5178149364516139,0.4196265690587461,0.6996826278418302
2839,0.5039128266274929,0.4189880160242319,0.6227979799732566
3173,0.48710874345153565,0.3979973102360963,0.6252075193077326
3507,0.4561371367890388,0.3872162838280201,0.6034680657275021
3841,0.4355325489584357,0.3689838231168687,0.5876823127642274
4175,0.43659296271856873,0.3722875326126814,0.583803051635623
4342,0.4228546990314498,0.3650794599950313,0.5618795705772937
4676,0.4335265223821625,0.3522831936925649,0.655372304432094
5010,1.2888958550337701,0.349280126914382,3.0183900344371795
5344,0.5735618735547178,0.3486087714415044,1.0839119392633438
5678,0.41930588324321433,0.3156611328758299,0.5149495987221598
6012,0.3907577749853953,0.3163484466075897,0.5115913612954318
6346,0.37375420875847337,0.3202898936718702,0.4934413903020322
6680,1.1987983382726088,0.314467184189707,3.557038794755936
7014,0.3772252503363415,0.2805125156976282,0.511143866982311
7348,1.090100513533689,0.318840158842504,3.218061489760876
7682,0.39120749933645127,0.2855239567160606,0.4995638627186418
8016,1.3326532893162222,0.275510356016457,4.144050294160843
8350,0.3605802377616055,0.2775030024070293,0.4412771362811327
8517,0.3611613626033067,0.3001125827059149,0.4470391075126826
8851,0.35485452579334376,0.2815557427890598,0.442418354935944
9185,0.3523128396575339,0.2695300063211471,0.4627119522355497
9519,0.34318563658278434,0.2552628973964602,0.454281199593097
9853,0.317836900993716,0.2421158149279654,0.4275535106286406
10187,0.31924315232550726,0.2397678959928453,0.4289609568193555
10521,0.41218430058797817,0.2470314682647585,0.5771128158271313
10855,0.35461840145057066,0.2353682094067335,0.5130573296174407
11189,0.33620677608298133,0.2285959385335445,0.4846410213410854
11523,0.3265353250247426,0.2178668280690908,0.4401257619261741
11857,0.3023825278691947,0.208458153931424,0.3905013881810009
12191,0.2941017066361382,0.2076959002949297,0.3733364646323025
12525,0.28748489520046855,0.2075312731321901,0.3715950783994048
12859,0.28819363078335297,0.2086303193960338,0.3645419839117676
13026,0.285824812753126,0.214924836885184,0.3518109104782343
13360,0.28518883317941796,0.1930333672650158,0.3936892085429281
13694,0.414107733448036,0.1995460888091474,0.8935707196593284
14028,0.29700795390876006,0.1957445370778441,0.3892483556643128
14362,0.27679962368914857,0.2000838298629969,0.3523048672825098
14696,0.2701073792390525,0.1921156244259327,0.3374161678459495
15030,0.2560649790358729,0.1891492542345076,0.3294494681619108
15364,0.2575651531876064,0.2010222052317112,0.3215977274812758
15698,0.25094450446078553,0.1970982217509299,0.3374493319168687
16032,0.24691321524558585,0.1976984402444213,0.3163060680404305
16366,0.24013309572357683,0.1921736856363713,0.3253870214894414
16700,0.2333309263642877,0.1860990065988153,0.3133284409157932
17034,0.22738750351360065,0.1795708288066089,0.316518934816122
17201,0.22593486266909163,0.1754900337383151,0.3094111977890134
17535,0.225232237954624,0.1857893594820052,0.3105580296833068
17869,0.2286177513748407,0.1952097620442509,0.3074490238726139
18203,0.2212765476026106,0.1732665562303736,0.3165293291769921
18537,0.21405587078072127,0.1840176087617874,0.2924926522932947
18871,0.2119665418565273,0.172865127036348,0.2940622837562114
19205,0.2233420259249396,0.1814496737625449,0.3250320678669959
19539,0.2102634993183892,0.1768182342825457,0.2965562905091792
19873,0.21283774110954248,0.1707562430482357,0.3144357773568481
20207,0.20441309215500944,0.1673578416369855,0.2920664599910378
20541,0.20845449107582675,0.1724607423972338,0.2920198935177177
20875,0.19947617305908352,0.166134473728016,0.2631546918768436
21209,0.20284258076455441,0.1639323454722762,0.2812687502522021
21376,0.20278611796442414,0.1637431896384805,0.2751324650738388
21710,0.19597055740887298,0.1611288116220385,0.2780342954862863
22044,0.19652089357608926,0.1617564822826534,0.2847573204152286
22378,0.19823267875122835,0.1669403535500168,0.2670360659621656
22712,0.1959755904518533,0.1631471907068044,0.2799669817462563
23046,0.18969182152417483,0.1595810808893293,0.2602381243743002
23380,0.19130832809489218,0.1579479866940528,0.2586564788874239
23714,0.19367986752651628,0.156016626143828,0.2813783303648233
24048,0.19107716836617322,0.1527156922128051,0.2646390476357191
24382,0.1894512791850138,0.1589978387858718,0.2590154429897666
24716,0.18584166353219186,0.1485951008554548,0.2661295917071402
25050,0.181268645923119,0.1499600688554346,0.2528497492242604
25384,0.1849681743106339,0.1457381903147324,0.2703101602289826
25718,0.185001683300361,0.1513657252769917,0.2616668045800179
25885,0.18531456549419087,0.1473543007439002,0.2664856544137001
26219,0.18434055294259444,0.1531926343031227,0.2502146077435463
26553,0.18010794998728666,0.1441648544277995,0.2514031296689063
26887,0.18175682961242273,0.1447136365249753,0.2597518844343722
27221,0.17651571614667766,0.1459023515693843,0.2508650576230138
27555,0.1770474800618831,0.1430793118197471,0.2537655670102686
27889,0.17859813490649679,0.1436339666694402,0.2525908240955323
28223,0.17757550576119682,0.1391580785252154,0.2482073794770986
28557,0.17395693822763858,0.1433297867234796,0.2422513254079967
28891,0.18068667920539153,0.1402259965147823,0.2657256121747195
29225,0.1756868250237312,0.1390044689271599,0.2517823375016451
29559,0.1709897389635443,0.1396658662008121,0.232080742875114
29893,0.1721205598046071,0.144160326574929,0.2366722892783582
30060,0.17143896401976233,0.1378667768742889,0.2391215631924569
30394,0.17469329254352484,0.1361624462669715,0.2504096235986799
30728,0.17366389053873713,0.1408882584609091,0.2362488283682614
31062,0.17279577679117208,0.1376522737694904,0.2343312691897154
31396,0.16641564201796424,0.1323684225743636,0.2269574284460395
31730,0.16475874666939486,0.1325556466775015,0.2329476501513272
32064,0.168936628944939,0.1330504554649815,0.2375698247086256
32398,0.16573546122992408,0.1299096992146223,0.2349120780546218
32732,0.1643702463165391,0.1331646499922499,0.2280956487637013
33066,0.23398667038534765,0.1328728921012953,0.4185460036434233
33400,0.1628360960015561,0.1349541766056791,0.2116018435172736
33734,0.1645813823130447,0.1303772373916581,0.232507902123034
34068,0.16181150504504327,0.1288969737291336,0.2261843726877123
34235,0.1636860970256384,0.13189903259743,0.2207775621674955
34569,0.16339391595451158,0.1295937629928812,0.2277953321579843
34903,0.1660950100899208,0.1334612572658807,0.2367714616749435
35237,0.16196661045076322,0.1288049146858975,0.2305112599488347
35571,0.1598735230171587,0.1277898819791153,0.2254052850883454
35905,0.1588335701206233,0.1269054619036614,0.2119827853422612
36239,0.16270597563125186,0.1289532549679279,0.2396236460655927
36573,0.16317408816539675,0.1270173089951276,0.2433532598242163
36907,0.1560365198657382,0.1290397297590971,0.2116677586827427
37241,0.15321105120936407,0.1275415461137891,0.2051088268868625
37575,0.16062800479936407,0.1249231252493336,0.2304640285484492
37909,0.15436328823911022,0.1237160392431542,0.2152609221357852
38243,0.15586488473811183,0.126540599046275,0.2116804253403097
38577,0.1612810901831835,0.1282540959864855,0.2322198151564225
38744,0.15831912620575164,0.1303057934530079,0.216414660741575
39078,0.15740568393026477,0.1263015074981376,0.2179883778654039
39412,0.15572968592285175,0.1217720731999725,0.210830967281945
39746,0.15395426249946464,0.1225574887776747,0.2099388685589656
40080,0.15431483103195204,0.1192881368147209,0.2237841185182333
40414,0.1543157477700151,0.1263979970058426,0.207192604583688
40748,0.15172721482231277,0.1221923932712525,0.2044126880867406
41082,0.15357751743518744,0.1205033980542793,0.2146403549518436
41416,0.14984685884439383,0.1176092149503529,0.2029611256951466
41750,0.15297249324969014,0.1235684861289337,0.2056705464283004
42084,0.15170391262508923,0.1240470012277364,0.2036600966844707
42418,0.1531934985518455,0.1255641977069899,0.2019806553423404
42752,0.15458953984896648,0.1241751726577058,0.1991001230105757
42919,0.1507550422637723,0.1242816566862165,0.2073806107416749
43253,0.14747743465006347,0.1227204467216506,0.1931984680052846
43587,0.14926373424706973,0.1186310783727094,0.2026384307071566
43921,0.1525365445495117,0.1252104004658758,0.2103024158719927
44255,0.1495038337144069,0.1187057277327403,0.2110093977628275
44589,0.1462105675297789,0.1228217201447114,0.1956246718671173
44923,0.1467620064434595,0.1233856830419972,0.1933029786776751
45257,0.14629530699341553,0.1180720361461862,0.1966831059940159
45591,0.1483471297821961,0.1204958251211792,0.2032345015602186
45925,0.14933084291522386,0.1217241885373368,0.1986236032098531
46259,0.15008872153237457,0.1207616162626072,0.2033924153400585
46593,0.14546417630393985,0.1214580153208226,0.1970377813605591
46927,0.14508367078262377,0.1228884223569184,0.1888239377783611
47094,0.15292869589175093,0.1144868818484246,0.22356778267771
47428,0.1462313277798239,0.1191004503145814,0.1947238944657147
47762,0.14443327773362397,0.1170891133090481,0.196912233075127
48096,0.14785606766934503,0.117219904740341,0.1976160539872944
48430,0.14227727721096012,0.1148594783246517,0.1917260526726022
48764,0.1460361751762684,0.1120910334633663,0.2006866292562335
49098,0.14283134737168432,0.1178239566087722,0.1944802448293194
49432,0.14484491976210845,0.114431683383882,0.203260478740558
49766,0.14149879678268915,0.112168629928492,0.1892048246972263
50100,0.1423708986351266,0.117350471066311,0.1850573967723175
50434,0.1438598389481194,0.1137411304889246,0.1911465128744021
50768,0.14475292064249515,0.1133089526230469,0.1965126668661833
51102,0.14815344684175213,0.1162450768472626,0.2063046404253691
51436,0.14258615518338041,0.1161405546637251,0.1910602823505178
51603,0.14204736618208696,0.111582859265618,0.1935905560525134
51937,0.14317271780106233,0.1081437289062887,0.196900901584886
52271,0.14356357418000695,0.1104540310148149,0.1883756619505584
52605,0.1439424409018829,0.1134566136915236,0.1966383770899847
52939,0.14242928321240467,0.1158468653680756,0.1948757656430825
53273,0.13826109759043897,0.1099138313578441,0.184635817813687
53607,0.14026038707816038,0.1107145726960152,0.1888856508955359
53941,0.13878872194443825,0.1101056292327121,0.1878142941417172
54275,0.14330447447136974,0.1145940521126613,0.1966201931657269
54609,0.13655578015372155,0.1086838673893362,0.1796527720894664
54943,0.13821683723945166,0.1072747554164379,0.1883872241387143
55277,0.1380189020349644,0.109731438816525,0.1832466984819621
55611,0.14005471451906482,0.1127938926871865,0.1847497105412185
55778,0.13763555357698345,0.1102279915986582,0.1824316217936575
56112,0.13944156755344006,0.11519801878836,0.1833269993634894
56446,0.14230770437163295,0.1129235434997826,0.1944488692004233
56780,0.13903710364014835,0.1141763657657429,0.1854779582796618
57114,0.1388722153322305,0.1094321714481338,0.1880852327635511
57448,0.13882352139218707,0.1136362271942198,0.1836448113573715
57782,0.1365298589633312,0.1112861540308222,0.1816625170316547
58116,0.13543282065074888,0.1081371768796816,0.1783336034044623
58450,0.13625807760632594,0.1069709769124165,0.1808032213756814
58784,0.1343730759678874,0.1068760051578283,0.1866611296031624
59118,0.1367957813246175,0.1078829251043498,0.1835290201939642
59452,0.13708666714606801,0.1075162718212232,0.1848846469214186
59786,0.13182472849613985,0.1061012571444735,0.1764226802717894
59953,0.13382820925209668,0.1078225873503834,0.1737403152277693
60287,0.13545921979006376,0.1097584772296249,0.1789785784296691
60621,0.13761813370045273,0.1140329608600586,0.1801062374189496
60955,0.1363341211818624,0.108913479023613,0.1850269853463396
61289,0.13460131395258937,0.1062714647594839,0.1799955669278279
61623,0.1359771001490298,0.1129572908580303,0.1792285161279141
61957,0.13500979681499298,0.1095397407980635,0.1852347288653254
62291,0.1351280450809281,0.1116693263920024,0.1789481937838718
62625,0.13800561500713224,0.1077025220775976,0.1861357779754325
62959,0.1376503018441144,0.1082384154759347,0.1968528845440596
63293,0.1365908843534998,0.1104914156068116,0.1879157056380063
63627,0.13369259416474957,0.1070255012577399,0.1794646418001503
63961,0.13611436430830504,0.1074449628684669,0.186284868302755
64295,0.1328893364279065,0.1026064014714211,0.1816180400783196
64462,0.13553504280396736,0.1068973257672041,0.1827970463084057
64796,0.13411148613085966,0.1054922303417697,0.1776292163832113
65130,0.13577943335403686,0.1069019717397168,0.1882242416869849
65464,0.132663859865861,0.1051134677464142,0.1782664038380608
65798,0.1314958199008833,0.1061521721770986,0.1754681924916803
66132,0.13453568495577198,0.1043774328241124,0.1888733579032123
66466,0.13095190267777065,0.1070724933361634,0.180607073623687
66800,0.1317031735077034,0.103477649516426,0.1805055226245895
67134,0.13069990310817953,0.1033949778461828,0.1773225527955219
67468,0.1336424492928199,0.106960456748493,0.1814353185379877
67802,0.12984022087533956,0.1001146307447925,0.17554343406111
68136,0.13136611956986594,0.1017857658304274,0.1741162101272493
68470,0.1316136095067486,0.1004994520777836,0.1732139772037044
68637,0.13003923569456668,0.1030006706295535,0.1752058950904756
68971,0.13262426999746815,0.1055580602400004,0.1805256275273859
69305,0.13020122416899535,0.1028834977932274,0.1727432122407481
69639,0.131890610466944,0.1012120168283581,0.1790274562872946
69973,0.13400882877875114,0.1123870772356167,0.1723084175447002
70307,0.13168320534168737,0.1033022346580401,0.1813953127199783
70641,0.13216282290406522,0.1069131389958784,0.1742349595483392
70975,0.130081832135329,0.1053428122401237,0.1787953673861921
71309,0.13049058767035598,0.1018126328103244,0.1762539430707693
71643,0.133449254957959,0.1034063514322042,0.1829502060962841
71977,0.13085589660098773,0.1023987636622041,0.1722208590991795
72311,0.12946326988283544,0.0998308424744755,0.1670706542488187
72645,0.13321078294306057,0.1056059364276006,0.1753412084234878
72812,0.13229887567227705,0.1036514144623652,0.1827923669014126
73146,0.12801099697127932,0.1052764764102175,0.1690080622583627
73480,0.12838524131802842,0.1003834138251841,0.1816206242563203
73814,0.13202434759587045,0.1032568948576226,0.1777157480223104
74148,0.13177573669934645,0.1043559827422723,0.1754847744805738
74482,0.12446492354967628,0.0974497010046616,0.1639469851413741
74816,0.1270320125977741,0.0998288453719578,0.1685593379242345
75150,0.12800493594259021,0.0976213189912959,0.1702612665761262
75484,0.12650773514178576,0.0990093756699934,0.1680100390221923
75818,0.12962822846369815,0.103565210965462,0.1714593174308538
76152,0.12486065695993598,0.1021177387470379,0.1658219582261517
76486,0.13010755131137552,0.1042052956018596,0.1746208486985415
76820,0.12835766236530616,0.0995137217827141,0.1739868420129642
77154,0.12651407167897555,0.1018338113650679,0.1638613757211715
77321,0.12614275997853835,0.0997036376968026,0.1712697990844026
77655,0.1261797751439735,0.0979311058111488,0.1678546292614191
77989,0.1248342660721391,0.0987027863366529,0.1649360698414966
78323,0.12836806480132507,0.1032070062798447,0.1659547164523974
78657,0.12352969203959213,0.0998269868316128,0.1655997378425672
78991,0.12584686430986036,0.0992515128385275,0.165386748262681
79325,0.12380244312342252,0.1006286634830758,0.1648592917295172
79659,0.12471399247529913,0.0991111305356025,0.1651807557279244
79993,0.12352559451886913,0.0975165748712606,0.1633462613495066
80327,0.12661996955634092,0.1022005214868113,0.1627149885008111
80661,0.12698877512477336,0.1020084819756448,0.1713779391348362
80995,0.12282484101597216,0.0971574546908959,0.1627604991244152
81329,0.12597631037584503,0.0995848487131297,0.1682578365085646
81496,0.12617664844496174,0.0961295582074672,0.1718600315554067
81830,0.12405854031094346,0.0993176106084138,0.1628366983588784
82164,0.12623410938889718,0.0981624258868396,0.1609203121578321
82498,0.12741119792219247,0.0967727781552821,0.1688346897065639
82832,0.12755924277647862,0.1004205992934294,0.1722098656464368
83166,0.12259622767742255,0.1005145795806311,0.1578964281175285
83500,0.2897750168514903,0.1120691940328106,0.7505148488655686
83834,0.12605576239060604,0.10874851743225,0.1616094730002805
84168,0.12320898243982807,0.0986925303726457,0.1601694699423387
84502,0.12405788885953367,0.0975459089432843,0.1625506087020039
84836,0.12101168704801232,0.0955935203051194,0.1556460857205092
85170,0.1265655884944135,0.1015171267581172,0.1624374977871775
85504,0.12251605831319462,0.100863503338769,0.1600161998718977
85671,0.12178678882657545,0.0964539344189688,0.1608868388226255
86005,0.12178197244880717,0.0936325345980003,0.1632299867505207
86339,0.1217624233406968,0.0955914957076311,0.1680648440448567
86673,0.11958265857538203,0.094934700159356,0.1586248162854462
87007,0.12390503865666685,0.0994754539337009,0.165645815692842
87341,0.1202761863969499,0.0940263778134249,0.1596192466840148
87675,0.12206213668396228,0.0973839960317127,0.1631174104847014
88009,0.12115336574963287,0.0948059417121112,0.1555222520278766
88343,0.12595347951748406,0.0974385087983682,0.1565099070174619
88677,0.12326572982477953,0.0982161193108186,0.1611320618540048
89011,0.12149307193525598,0.0953100034431554,0.1588583622267469
89345,0.12114037320250642,0.0956136807240545,0.1616675862064585
89679,0.12088386198913208,0.0956302491435781,0.1593421647138893
90013,0.11888349251006727,0.093147284919396,0.1608569324202835
90180,0.1195977596676675,0.0946743822447024,0.1641125123249366
90514,0.1208434320852393,0.0922552197612822,0.1567654498806223
90848,0.12176475840620693,0.0977099477499723,0.1575977339362725
91182,0.121316756515298,0.0929610845027491,0.1621953885862603
91516,0.11858227872173296,0.0940933525003492,0.1564313751645386
91850,0.12106617494253437,0.097631747033447,0.1543139066221192
92184,0.12162353861378503,0.09852652216563,0.1579781851219013
92518,0.11956008707405998,0.0903719744225964,0.1545335583621636
92852,0.1185674145648954,0.0908101206249557,0.1586297630472108
93186,0.12025617987150322,0.0935997225344181,0.1558561965543776
93520,0.12401100765739098,0.0974958903831429,0.1572640551626682
93854,0.12042409177054644,0.0901014876971021,0.1609258907847106
94188,0.1198719421884743,0.098469393691048,0.155977695826441
94355,0.11995984762557776,0.0970413941936567,0.1606836057920009
94689,0.11888549231924112,0.0947966289892792,0.1533570751082152
95023,0.1230599840043578,0.0963311730930581,0.1625723035354167
95357,0.11899832183960823,0.0944259805278852,0.1544060358870774
95691,0.1203963193320669,0.0910913781099952,0.1629493507090956
96025,0.11914800623548215,0.0899337613629177,0.1613701824611053
96359,0.12306078986264762,0.0964097621105611,0.160095699285157
96693,0.1191299138742033,0.0967764557013288,0.1517156764166429
97027,0.12275328623363746,0.0925375797459855,0.1701832504477352
97361,0.11908154176024252,0.0944967291038483,0.1552561772894114
97695,0.11833482593414373,0.0978621639776975,0.152156576490961
98029,0.11812003676546735,0.0964796529803425,0.1519592752540484
98363,0.11882856127980625,0.0949993073591031,0.1555452063120901
98530,0.12025682963547292,0.0989479895727709,0.1549444957496598
98864,0.11745461961778345,0.0905143118998967,0.1526937518361956
99198,0.11859278122195972,0.0939371776022017,0.1576644567400217
99532,0.11805197748646605,0.0936143558938056,0.1500325391534716
99866,0.11836786873987873,0.0938284775149077,0.1498467406397685
100200,0.11662823868857228,0.0915029993653297,0.1550845104176551
100534,0.12051177991321307,0.0962156020198017,0.1504933763388544
100701,0.11740480099746489,0.0902367946319282,0.1590111633390188
100868,0.1211035362243031,0.0918805311108008,0.1537017419561743
101202,0.12049248583692436,0.0917895427485928,0.1523978060297668
101536,0.12279387403978033,0.0985611858544871,0.1497475834796205
101870,0.13713972402154465,0.1238810813869349,0.1503983666561544
102204,0.13601030502701175,0.1209205405833199,0.1511000694707036
102538,0.1395534668152686,0.1249809938133694,0.1541259398171678
102705,0.13864563202601854,0.1216930388729088,0.1555982251791283


==> results/AirfRANS/P3/fb0_cb400_cl1_cr05_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0955408225953578,1.0883431427925825,1.1085158117115497
267,1.071559418067336,0.6693304350227117,1.3749475364387036
534,1.4364791898429394,0.7366045489907265,2.9681258642673494
801,2.546518792482093,0.7030424185842276,7.840133228302002
1335,0.730917967678979,0.5372851104289293,1.1985577618330716
1602,3.4824881604127587,0.5291098917648196,11.64986329317093
1869,0.6265812851861119,0.5178522002696991,0.6943292428180575
2136,0.5484944979287684,0.478099520560354,0.6115810066461563
2670,0.5380720290215686,0.4679068081080914,0.6260823213309049
2937,1.4927286651311442,0.4851121138222515,4.279793517589569
3204,1.123665558756329,0.4097226288728416,3.042322911024093
3471,1.2977452574530615,0.4900551818497479,2.020595441460609
4005,0.6013068919582292,0.4078336765617132,1.018631012737751
4272,0.6374284987663851,0.3931974293291568,1.1230141390115025
4539,0.4749219594709575,0.3928847016394138,0.6092555578425527
4806,0.4837214030139148,0.4391289220750332,0.5744883213564753
5340,0.42523417015559967,0.4093717833422124,0.4603200967796146
5607,0.5186959268851206,0.3922960276715457,0.7435786379873752
5874,0.4093940983852371,0.3682412726059556,0.4839585586637258
6141,0.4324538377532735,0.3676586927473545,0.5372634876519442
6675,0.3796771296299994,0.352234652172774,0.4400080133415758
6942,0.38044352821540084,0.3043280373327434,0.4909132524579763
7209,0.38052943418035284,0.3428140780329704,0.4153722320869565
7476,0.3868276415718719,0.3208012606203556,0.462082596104592
8010,0.34815426765475416,0.3212539062649011,0.4027262591570615
8277,0.34532881222665307,0.2670564015768468,0.4260051389224827
8544,0.3427596764545887,0.2763191672042012,0.4070646874606609
8811,0.3468159363651648,0.2681466786749661,0.4272191491350531
9345,0.33098186951363456,0.2839422122947871,0.4046431155689061
9612,0.3080182339739985,0.2585969161428511,0.3558352934196591
9879,0.30718367659254,0.2609052004665136,0.3576071170158684
10146,0.290991321359761,0.2446491488348692,0.3416387618798762
10680,0.34623838925268496,0.2477413220517337,0.5292275002226233
10947,0.35244184931972994,0.243519169986248,0.5480569364503026
11214,0.30915342931402845,0.2272464891150593,0.4573415427282452
11481,0.3132598702865652,0.232295226259157,0.4247142062336206
12015,0.2924146105488762,0.2358187819551676,0.4119367253221571
12282,0.29094860535114997,0.2288469822145998,0.3554364273883402
12549,0.28999930242775007,0.2287475255969911,0.3671423210389912
12816,0.2965400977269746,0.243588448036462,0.3729064204916358
13350,0.2805901409639045,0.2314232022687792,0.3542866098321974
13617,0.26870551284169775,0.2294048613682389,0.3367869704589247
13884,0.2774546313751488,0.243734932327643,0.3322990385629236
14151,0.26980415911879385,0.2320336534734815,0.302627737801522
14685,0.2651642131130211,0.2141391501110047,0.2979942434560507
14952,0.2503549727541394,0.2201500292215496,0.2783989083021879
15219,0.2595656252535991,0.2233184241503477,0.2855547239631414
15486,0.25869583442341537,0.2274745085183531,0.2835616480838507
16020,0.2413321700599044,0.2095408461801707,0.2748984061367809
16287,0.23937178759369998,0.219677413078025,0.2624101016391069
16554,0.24286824444541705,0.2076199443731457,0.2767663407418876
16821,0.24739410847658286,0.2117757641430944,0.2961808347143232
17355,0.23477202092763033,0.2041672370862216,0.2705320889875293
17622,0.23394849236356097,0.2029204382654279,0.2667532166000456
17889,0.23143246922409158,0.207248935457319,0.2634238868486136
18156,0.23700765115907413,0.2161284263897687,0.2607280505169183
18690,0.23549228101735933,0.2158035471383482,0.2598320175334811
18957,0.2240637190872803,0.2059546917118132,0.2433604188449681
19224,0.23398939514765513,0.2063131568580866,0.2549373289570212
19491,0.22739797791698949,0.2081632326450199,0.2476982329133898
20025,0.22040646953973914,0.2025887179374695,0.2513769382145255
20292,0.22426004178123546,0.205211571548134,0.2359307509940117
20559,0.22917690741596738,0.2045406904909759,0.2654974606633186
20826,0.22478150631999594,0.2152499599289149,0.235363544980064
21360,0.2208726184116676,0.2099575894791633,0.2414458787254989
21627,0.2122137980884872,0.2015957006812095,0.2298967673815787
21894,0.21853264281293372,0.2059044428169727,0.2466869414597749
22161,0.21562609759625043,0.1915846369415521,0.2329486154112965
22695,0.21912842067191374,0.1992567707039415,0.2401454828493297
22962,0.21772944810218176,0.1967941999435424,0.2485028917621821
23229,0.2127469082246534,0.1966942999418824,0.2326098888460546
23496,0.2118068375624716,0.1922255108878016,0.2361055029090494
24030,0.21909759022295472,0.2084341359231621,0.2407388804573565
24297,0.20469147019553924,0.181285557039082,0.238779055327177
24564,0.2077813563321251,0.1883715578494593,0.2374490752071142
24831,0.6129902642848901,0.2135484125930816,1.8062752701342104
25365,0.21807272715261206,0.1877903948910534,0.2472302386071533
25632,0.20312805707799264,0.183072361908853,0.2290763001237064
25899,0.20269008415285494,0.1805928698927164,0.2247190089244395
26166,0.20033233709866174,0.1764525931887328,0.2275042170751839
26700,0.20374721513944674,0.1923713069502264,0.2175171017693355
26967,0.19379481262760234,0.1817871886258945,0.2105349813960492
27234,0.2070992309041321,0.1923813479300588,0.2306873179227113
27501,0.1917664283001795,0.1826831182884052,0.1974506553495302
28035,0.19301160570583303,0.1771124752797186,0.211553769945167
28302,0.19762031156104054,0.1771110656112432,0.2191646070871502
28569,0.19429439302417442,0.1874520158302038,0.2110634650476276
28836,0.19054781046113928,0.1761473592603579,0.2024151426367461
29370,0.18825205801986156,0.1722971975058317,0.2018294888269156
29637,0.2003082383482251,0.1961071239458397,0.2099928115308284
29904,0.19171230011852455,0.1838106704689562,0.202878330303356
30171,0.19225554136326534,0.1710117561835795,0.2063463273458183
30705,0.19433729224838311,0.1872108206525445,0.2053309135977178
30972,0.19277419769554394,0.1847573412023484,0.2065848053991794
31239,0.18424894709256476,0.1762373862881213,0.1920283025130629
31506,0.18838074933737511,0.1750194874592125,0.2046921236440539
32040,0.1905181450466625,0.1810971802659332,0.206530133113265
32307,0.18463543647783803,0.1709242353122681,0.1980908449087292
32574,0.1822634295409079,0.1757335668755695,0.1912843775795772
32841,0.17972194464993657,0.1737497431598603,0.196220948472619
33375,0.18404389169067142,0.1717870276700705,0.1988606576342135
33642,0.1787823281588498,0.1687919404916465,0.1964601675374433
33909,0.18119351760251445,0.1711485310224816,0.1983953711297363
34176,0.17673021948314266,0.1716850966867059,0.1843173045013099
34710,0.18108502096263684,0.1734086526697501,0.2013131266878917
34977,0.18166018605465065,0.1684667484927922,0.1974138379702344
35244,0.1817166346311569,0.1677602510107681,0.1926391527662053
35511,0.17623548332951028,0.1620992060797289,0.1913345430511981
36045,0.18024059834773648,0.1684924593474716,0.1896585662756115
36312,0.1901564432366285,0.1798907067812979,0.1988286830717697
36579,0.1769049720477778,0.167052126196213,0.1829602610133588
36846,0.17763411124702538,0.1638148553716018,0.1850018101977184
37380,0.17863270029192788,0.1616572457412257,0.1917177411820739
37647,0.17782908385735935,0.1684420320903882,0.1862598613090813
37914,0.1743891639844514,0.1624102799361571,0.1856588969752192
38181,0.17147134792641736,0.1609154354641214,0.1838130024820566
38715,0.17830085536232215,0.1617206168640405,0.193498868914321
38982,0.17163211856270208,0.1676803233288228,0.1735636446997523
39249,0.1711978353443555,0.1632989338925108,0.1806469669984653
39516,0.17263913002796466,0.158495456087403,0.1865253038797527
40050,0.17309376482851802,0.1678493247460574,0.1793044818704947
40317,0.16196187816560265,0.1503042247658595,0.1786560421297326
40584,0.17079822394298383,0.1539711524918675,0.19804756664671
40851,0.17324470781255513,0.1569334342936054,0.1857032582443207
41385,0.17400935859070155,0.1651717955898493,0.1939129480160772
41652,0.17047032420756292,0.1608875953452661,0.18312683862634
41919,0.17593109537847337,0.1709632301004603,0.1812846782477572
42186,0.17132968522375447,0.167538800756447,0.1794520157156512
42720,0.1674175827647559,0.1588491271063685,0.1748630828596651
42987,0.16854248067247674,0.1539174556266516,0.1824372078943997
43254,0.16893156580044882,0.1475104156974703,0.1868709493055939
43521,0.16606527884141536,0.1610088545456528,0.178748859912157
44055,0.16601803220459257,0.1534675999963656,0.1807784972619265
44322,0.16297053244663398,0.1557706499705091,0.17710124745965
44589,0.1647718582069501,0.1416615608660504,0.1801956083998084
44856,0.16697005821159108,0.1544292846508324,0.18281449127011
45390,0.16556532178306949,0.1596988087659701,0.176000996963121
45657,0.1672879479289986,0.1597502516210079,0.1776580184651538
45924,0.16212404578691342,0.1524486583657562,0.1683558565098792
46191,0.16268927549710493,0.1469613564200699,0.1747140198294073
46725,0.16472874545957888,0.1522946849977597,0.1809246908733621
46992,0.1650973022880498,0.1532981336209923,0.1799396230652928
47259,0.1619708633318077,0.1547727943025529,0.171090733599849
47526,0.1643327763827983,0.1518259946675971,0.1728178987698629
48060,0.15814176529645918,0.150770052135922,0.1633579708263278
48327,0.15949312093318435,0.1500152931082993,0.1719580025970936
48594,0.15946068750345144,0.1513815354602411,0.1686673924559727
48861,0.1582042362913489,0.1486332132527604,0.1682939630001783
49395,0.15226385324029246,0.146371393003501,0.1645786674926057
49662,0.15633565717493175,0.1491963654244318,0.1656664392817765
49929,0.1552793965616729,0.1487016297318041,0.1695220727240666
50196,0.1528211441461462,0.1447526861401274,0.1686680877720937
50730,0.15466917708632533,0.1479022836126387,0.1708307214453816
50997,0.15789852525689635,0.1462018399639055,0.1768434317316859
51264,0.154524150310317,0.1468617783766239,0.1680173917952925
51531,0.15549022423452696,0.1478096616547554,0.1694366759620607
52065,0.1526700940809678,0.1421312723588198,0.1678671779483556
52332,0.15822461106465194,0.1416091087181121,0.1898518596449867
52599,0.15945767608121963,0.1444150825357064,0.1736100276047364
52866,0.15522067936952222,0.1442563216481358,0.1739438000321388
53400,0.15363598609343168,0.1482654411718249,0.1589009541878476
53667,0.15779993743402881,0.1484422975964844,0.1764015286695212
53934,0.16065080882981414,0.1535865358635783,0.1708753652358427
54201,0.15729968415340406,0.1482210916373878,0.1809661966701969
54735,0.15495993638876823,0.1525357893668115,0.1593749048374593
55002,0.15183838298777114,0.140700703933835,0.1653268720814958
55269,0.15150366509798913,0.1449759806273505,0.1598338144319132
55536,0.15837009284296066,0.1489370239665731,0.171198407546617
56070,0.15204754301579665,0.1406716668372973,0.1725146005768328
56337,0.1489743147289846,0.1409289943659678,0.1589261071430519
56604,0.14950657695881087,0.1413532587373629,0.1585844294726848
56871,0.15370239739306268,0.1404568040696904,0.1677858880069107
57405,0.15054492100258354,0.1425255049904808,0.1710626461310312
57672,0.1486006777733564,0.1413065716112032,0.1615454240841791
57939,0.1505134429654572,0.1433874461380765,0.1585882587637752
58206,0.15296334874816236,0.1464756128145382,0.1653043484454974
58740,0.14913142617791886,0.1358218746725469,0.168404777883552
59007,0.15135056041181083,0.142332438933663,0.1660654809512197
59274,0.15389797096140678,0.143400077833794,0.1696048630774021
59541,0.15327496059355325,0.1432990824431181,0.1692755841463804
60075,0.15002175202360374,0.1423286010231822,0.1658380999742076
60342,0.1507521480321884,0.1403793404856696,0.1613766189711168
60609,0.14741407487425015,0.1384561521979048,0.1605537751084193
60876,0.15119862813968207,0.138819473432377,0.1648365645995363
61410,0.14687891848152498,0.1443797338707372,0.1526684739114716
61677,0.14807976252632213,0.1403115128725767,0.1559219972789287
61944,0.14726212500128893,0.132054001907818,0.1616246495163068
62211,0.14947305859648619,0.1381184108695015,0.1624749934999272
62745,0.15130660424474623,0.145162140824832,0.1654903409536928
63012,0.14639961909735572,0.1347358938120305,0.164589251615107
63279,0.14722715498763134,0.1381903190398588,0.1607481927797198
63546,0.14897953868145117,0.1405388472555205,0.1660786681249737
64080,0.1509912694734521,0.1376259147888049,0.1632544695166871
64347,0.14842548945453016,0.1403167488984763,0.1587024034978822
64614,0.14491414607735348,0.1342436118703335,0.1557236522296443
64881,0.14691453069448468,0.1323937967652455,0.1564959244756028
65415,0.14779018882545641,0.1395956447487697,0.1603531588241458
65682,0.14177751073730172,0.1324216723861172,0.1564009247021749
65949,0.14619255032273937,0.1403615954983979,0.1600086661009118
66216,0.14358576206839638,0.1335052211116999,0.1580416415026411
66750,0.14404181167948987,0.1367990046506747,0.1509758525434881
67017,0.1421073547680862,0.1345960341580212,0.1610652084322646
67284,0.14525225363206118,0.1304536875616759,0.169467511321418
67551,0.14105961018474766,0.1348689040075987,0.1500024256110191
68085,0.14283314786036494,0.1316088368417695,0.1568473769491538
68352,0.14307580704218706,0.1351875290041789,0.1544991854904219
68619,0.1412206435122061,0.1316783016920089,0.1506223821220919
68886,0.14383279199711974,0.1363787322770804,0.1474526174040511
69420,0.14306655641412358,0.1322659508651122,0.1564013417065143
69687,0.14619762491551225,0.1357839787658304,0.1651088687824085
69954,0.14186291749007066,0.1351160755893215,0.1549051910638809
70221,0.14306659934110935,0.1342007645172998,0.1549551993981003
70755,0.13956424177042204,0.1317444406542927,0.1499770068703219
71022,0.14251730730757114,0.1337424803897738,0.155952517837286
71289,0.14162756143254224,0.1324670448107645,0.1543325359607115
71556,0.14075234388699753,0.1327524256380275,0.1557273755874484
72090,0.14358756435452957,0.1372640900313854,0.1606922516133636
72357,0.14169900607201263,0.134450891544111,0.1476944602048024
72624,0.14865515996119932,0.1289481215039268,0.1649892827961593
72891,0.14659346463042308,0.1332893089810386,0.1606813995633274
73425,0.14383000158471984,0.1317024337826296,0.1525192021811381
73692,0.14377728854189625,0.1345979611482471,0.1686666194954887
73959,0.13803438117145558,0.1228474401356652,0.1639366197166964
74226,0.14101759610464792,0.136843773862347,0.148999563246034
74760,0.13939230266842056,0.1284344707569107,0.1532660762453451
75027,0.13930251158541065,0.1297021141648292,0.1446876137098297
75294,0.13723908566520546,0.1307549466658383,0.1435488574951887
75561,0.14126289473962964,0.1348084207158535,0.1477727842004969
76095,0.14665882898028937,0.1382601671433076,0.1564261779235675
76362,0.1364905492123216,0.1297833072952926,0.1414875464793294
76629,0.13829987057601098,0.1285565934004262,0.1562259529018774
76896,0.1430423445848282,0.1351131977885961,0.1614174273377284
77430,0.13657143588759935,0.1290963495150208,0.143197186444886
77697,0.13829725705320012,0.1279446090245619,0.1580132254771888
77964,0.1388989912520628,0.1341763310087844,0.1496063832053914
78231,0.13827487319475038,0.1298144784756005,0.1562468137172982
78765,0.1386622822610661,0.1292354092467576,0.1591324505489319
79032,0.13549811273813242,0.1272064139740541,0.1412821344286203
79299,0.14191941960016263,0.1321407697815448,0.1575310873845592
79566,0.14141289578634314,0.1266158163640648,0.1556084488844499
80100,0.142055648411042,0.1309452936565503,0.1558592538209632
80367,0.1353956263780128,0.1228829435678199,0.150840918966569
80634,0.13790899124229325,0.131417496772483,0.1490675402246415
80901,0.137959404165158,0.1318614942440763,0.1498168931854888
81435,0.14048940765555012,0.1299982368806377,0.1625039597647264
81702,0.13679625663440673,0.1309529861761257,0.1456954969698563
81969,0.14273823580821043,0.1308882397087291,0.1516890087677166
82236,0.13418657922651614,0.1246755820792168,0.1458756415452808
82770,0.14081499989260915,0.1301878507016226,0.1570632426906377
83037,0.13170770711847576,0.1260140319215134,0.1398109597200527
83304,0.13997446838649916,0.1260011421889066,0.155520416717045
83571,0.13838627927820196,0.1212420800235122,0.1590851254155859
84105,0.13399032400688154,0.1253629020508379,0.1471107115689665
84372,0.13627441456075756,0.1289068821119144,0.1513382719596848
84639,0.1337759991479106,0.1255564177641645,0.1489803251856938
84906,0.13866314669256097,0.1282476631412282,0.1526206975756213
85440,0.1347554926713928,0.1278468783898279,0.1518562182644382
85707,0.13325379719724878,0.1291268510604277,0.1378732913499698
85974,0.13725185957388014,0.1257353662652894,0.1532157135801389
86241,0.13095806528697718,0.1261803943570703,0.1377741838479414
86775,0.13627113313414152,0.1268808987550437,0.1450962707679718
87042,0.1385142782703042,0.1296678795805201,0.1511908295704052
87309,0.13508914934005584,0.1272529317205771,0.149059377410449
87576,0.13597168950014743,0.127956995232962,0.1470156770991161
88110,0.13668365884339434,0.1268653155397623,0.1538957923650741
88377,0.13442197443102483,0.1240490636322647,0.155540216001682
88644,0.13319525132887064,0.1219189775455743,0.1507471888791769
88911,0.13821888447273517,0.1295472712954506,0.1575806585280224
89445,0.13480485262814906,0.1296369785396382,0.1469223633455112
89712,0.13244540265179236,0.1219424176262691,0.1418001133948564
89979,0.1369345017592422,0.1227327884873375,0.1589711029408499
90246,0.13403286207583728,0.1259759697318077,0.1491424429416656
90780,0.13699316116282712,0.1240229279361665,0.1458776405500248
91047,0.13230594320106318,0.1228614017413929,0.1512557023297995
91314,0.13941388784209263,0.1253357025329023,0.1572108065057545
91581,0.13357428314164277,0.1243393324688077,0.1445385742839425
92115,0.13715957178617824,0.1328322786372155,0.145322556043975
92382,0.13324397914228026,0.1234100328106433,0.1478274197038263
92649,0.1384336075512692,0.1256867018528282,0.1539794090157374
92916,0.13779668551404026,0.1311644974164664,0.1545846455264836
93450,0.1322919093852397,0.1246007205080241,0.1465834554191678
93717,0.13084315246436742,0.1212989314319566,0.1466055165370926
93984,0.13402768942760301,0.1240231938194483,0.1507986021135002
94251,0.13089816732332107,0.1251971554057672,0.1404666622309014
94785,0.13432789063546802,0.1229906251700595,0.1625732765207067
95052,0.1305386338359676,0.1249998946068808,0.1447885538404807
95319,0.1336093776847701,0.124129312899895,0.1415969593590125
95586,0.1346082702744752,0.1254063580976799,0.1515832217177376
96120,0.13399603188619946,0.1272329374402761,0.1449199651321396
96387,0.13248483118717555,0.1230345472507178,0.1465442797075957
96654,0.1283499397611012,0.1213854037877172,0.1384302156907506
96921,0.13621806664450556,0.1279366338369436,0.1464912860933691
97455,0.12933845403778826,0.121248522857204,0.1435469604819081
97722,0.13275093927746634,0.1261379600409418,0.1432912925025448
97989,0.12974165674298999,0.1209212706051766,0.1445858657360076
98256,0.1318515000317711,0.1226153962220996,0.1462419961765408
98790,0.13199146985774854,0.1238206143630668,0.1464332871651276
99057,0.13393069490208287,0.1244868711847811,0.1482697799475863
99324,0.13773827975441233,0.1316226232750341,0.1537425646558404
99591,0.1321911489591002,0.1263464635750278,0.1401403109775856
100125,0.12797646757215259,0.1254620831087231,0.1348562825284898
100392,0.12926035968936048,0.1214838715037331,0.1427781528281048
100659,0.13254012919613156,0.1236634168447926,0.1422196902846917
100926,0.12882489839219485,0.1195153299020603,0.1447729225549847
101460,0.13198913150292352,0.1220526464935392,0.1446830599126406
101727,0.12848943374119692,0.1184138275589793,0.1354331944137811
101994,0.1324226327065844,0.1185096331033855,0.1498802096396684
102261,0.12954376219306138,0.1175793920643627,0.1371825094940141
102795,0.13021641615778207,0.1208598186634481,0.142983226571232
103062,0.13204600325552743,0.1247679795371368,0.1446152143040672
103329,0.13202854388277038,0.1228363775694742,0.1487020159838721
103596,0.12637938228552226,0.1196858716802671,0.1327432947186753
104130,0.12888899112644137,0.1208832620829343,0.1428320014034398
104397,0.1271173766464926,0.1120778276165947,0.1380488618509844
104664,0.13307388113345947,0.1216209844732657,0.1535201399261131
104931,0.1268720278795808,0.1150691896909847,0.137875059931539
105465,0.12713944486342366,0.1170418439479544,0.1373914770502597
105732,0.13096082238014783,0.1279967212630436,0.1353400933882221
105999,0.1283766053593717,0.1201695287926122,0.1448506017774343
106266,0.12878801173996174,0.1207685236353427,0.1393673028610646
106533,0.1279540159006137,0.1209809985896572,0.1429290263773873


==> results/AirfRANS/P3/fb0_cb400_cl1_cr1_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0979400489727655,1.0923917835950852,1.1085158095508814
267,0.961633716573318,0.7297034522891045,1.0786653578281402
534,2.413582508265972,0.6919468741863966,5.754179248511791
801,1.0513891224190595,0.6037429913505912,1.624375893175602
1068,0.8401398613303899,0.5355033082515002,1.1385362556576728
1335,1.1222942845895887,0.5280519521608948,1.947702894806862
1602,2.1468335389594233,1.0481755520403384,4.218150391578674
1869,0.7121852684393525,0.5823508921265602,0.8271276388317347
2136,0.6309304049611092,0.5819245018810034,0.7224282291531563
2403,0.6509827767064175,0.544909070469439,0.8173208984732628
2670,0.7335378929475942,0.5068591829016804,1.0060645171999931
2937,4.412596255342166,0.6086477135121823,11.003711261749269
3204,0.6134635459942123,0.5577839055284858,0.6986363848671318
3471,0.5414604299763838,0.488348447419703,0.5783744786679744
3738,0.5695198085469504,0.4628420511446893,0.7068379440531135
4005,43.62127346626173,0.4411531186476349,129.90781452178956
4272,0.5743031759001315,0.4341338199190795,0.7997458124905825
4539,2.4810277962684633,0.7270661371946335,5.061930487155914
4806,0.6271792018910249,0.4721348161622882,0.7300874758139253
5073,1.372320187166333,0.5779822549968958,2.004932460784912
5340,0.5421175437917313,0.4352068660780787,0.6632971161603928
5607,0.4993658319674432,0.4018136789649725,0.6126879609003663
5874,0.4867108904756606,0.3974460755474865,0.6000811979919672
6141,0.46579681848486265,0.3819936875998974,0.5619853377714753
6408,0.48784412729243437,0.4516622737795114,0.5426973238959909
6675,4.739015380566319,0.5221542305499315,9.79783350944519
6942,0.6021805097969869,0.4619390086457133,0.847361838594079
7209,0.5077770069986581,0.4414652934111654,0.6103008012473583
7476,2.2024313657917083,0.3870002733543515,5.7310775685310364
7743,0.4753175794395308,0.3626967122778296,0.5995759070664645
8010,0.4598490691495438,0.3914923592284322,0.5322887563705444
8277,0.49383673613270124,0.3429395200125873,0.6323220472969114
8544,0.4200077569981415,0.3362108041904866,0.4876180838607251
8811,0.3856109735059241,0.2771405462175608,0.4712377662584185
9078,0.3991812023737778,0.3025901140552014,0.4575945758447051
9345,0.39281024206429715,0.3221218399889767,0.4358445636183023
9612,0.3711151167191565,0.2798942372761667,0.4242494726367294
9879,0.3678886675431083,0.2792569867055863,0.4156571803800761
10146,0.3577385419110457,0.2861856102570891,0.4035460809618235
10413,0.3440755495366951,0.2742596611380577,0.3922993083857
10680,0.3526754104997963,0.308416058300063,0.3820516736619174
10947,0.33270177677273755,0.2669246674887836,0.3691666879877448
11214,0.3265395477414131,0.2549342474341392,0.3626342285424471
11481,0.32434500025585294,0.2641932187974453,0.3567738154903054
11748,0.3230450822071483,0.2727801524940878,0.3487205848842859
12015,0.3026495376539727,0.23295180413872,0.3378834838978946
12282,0.30304628431176145,0.234154005665332,0.3405458176881075
12549,0.30297990271200737,0.2360494638420641,0.3454682487435639
12816,0.3015363314809898,0.2250934975035488,0.3605363420955836
13083,0.2935597906975696,0.243943321397528,0.3256803939677775
13350,0.2818667085127284,0.2233645621221512,0.3164942103624344
13617,0.27993648114303743,0.2269205616414547,0.3125555917620659
13884,0.2764296392320344,0.2163659921474754,0.3231306942552328
14151,0.27170763979355494,0.2133304128143936,0.310980859156698
14418,0.26820196768579385,0.2124768424965441,0.3087314419448376
14685,0.2646411013820518,0.2027165121957659,0.311489886380732
14952,0.2676556260076662,0.2127203752379864,0.3055354603938758
15219,0.252778142504394,0.2043175796046853,0.29185900375247
15486,0.24963099320729568,0.188072593845427,0.2866048856731504
15753,0.25281668831904724,0.1900780651625245,0.2869679890200495
16020,0.2458819254363576,0.1875023439060896,0.2830024478025734
16287,0.24818787225522101,0.1969649774301797,0.2746594028733671
16554,0.24083658511129513,0.19123344858177,0.2675983108393848
16821,0.23427540965378282,0.1917869349662214,0.2690701429732144
17088,0.24243362949850655,0.2096312999073416,0.2629996899422258
17355,0.23970974918454888,0.1856999195553362,0.267303828028962
17622,0.23074605067260565,0.1836037152260542,0.256769763128832
17889,5.577159860050306,0.179342672675848,16.28924259662628
18156,3.5946630949495977,0.1806975226663053,10.36351770401001
18423,0.35043508887911834,0.1724354421906173,0.636751985065639
18690,0.3226404156008114,0.1722277032583952,0.5607411106303334
18957,0.31124203716715176,0.177679176069796,0.520228240005672
19224,0.31854075436480345,0.1766080567520112,0.5368702021613717
19491,0.3026630493594954,0.1816682048235088,0.492149486541748
19758,0.32067137475435925,0.1719437344837933,0.561126128770411
20025,0.3068329588758449,0.1670049187820405,0.5237410290166735
20292,0.2863359110833456,0.1714892685785889,0.458158916067332
20559,0.290191531687354,0.1684456052165478,0.4749027361348271
20826,0.28229609976212183,0.1822953376639634,0.4312075053714215
21093,0.2772296083749582,0.1697823264915496,0.4284071951732039
21360,0.26283157902459303,0.1581922021601349,0.3995377202145755
21627,0.2608238934042553,0.1652833828888833,0.3868784765712917
21894,0.25380916189402336,0.1680170537810772,0.3764889794401824
22161,0.2573613986745476,0.1716301180236041,0.3812261223979294
22428,0.25345997739583254,0.1772065359447151,0.3726400604657829
22695,0.2396736558961371,0.1607129046786576,0.3399230794794857
22962,0.2311471752511958,0.1593616896681487,0.3271653295680881
23229,0.2307277014541129,0.1581701801437884,0.3192201652005315
23496,0.23381419091174996,0.1574736908264458,0.3374248964525759
23763,0.23476136750541624,0.1571846637502312,0.3378476551920175
24030,0.22799613037767505,0.1522643163055181,0.3279807619936764
24297,0.21831138428300614,0.1496447182446718,0.291948503665626
24564,0.2204748091008514,0.159297246998176,0.2864534887485206
24831,0.21770670879321788,0.1571010377630591,0.2961244695633649
25098,0.2122126750151316,0.1501649243663996,0.2831276586838067
25365,0.20883516176293293,0.1575189013592899,0.2696366421692073
25632,0.20840143535130962,0.1500172846997156,0.2744243988208473
25899,0.21038760948926205,0.155297351013869,0.2696159397065639
26166,0.20252085787865023,0.1560978130623698,0.2574211615230888
26433,0.2018357150163501,0.1471751401573419,0.2632544213160872
26700,0.20071041083894667,0.1488026786409318,0.25347231766209
26967,0.19854017184892045,0.1476874851575121,0.2485852661915123
27234,0.19635557545038554,0.1505507878027856,0.2434825683571398
27501,0.19685820171299082,0.1479757538996637,0.2486662700586021
27768,0.19211133347668988,0.1515009654592722,0.2379795810114592
28035,0.1930824609752744,0.1459367878362536,0.2393872061930596
28302,0.19489408431574695,0.1539400480035692,0.2407210991624742
28569,0.18976716145252182,0.1455809861980378,0.2278761530667543
28836,0.18718608029807604,0.1503200778644532,0.2220965191442519
29103,0.19195364634972065,0.14211728727445,0.2440273832529783
29370,0.193351730791231,0.1536880304384976,0.2387550704460591
29637,0.19089733836396283,0.1423041751561686,0.2374160643946379
29904,0.1923814436110357,0.146570142051205,0.2465924317575991
30171,0.185381413133194,0.1463472198322415,0.2247661908343434
30438,0.18284584903779125,0.1368307810742408,0.2272910949308425
30705,0.1782300666828329,0.1403238344984129,0.2163940015062689
30972,0.18198426174155125,0.1492527591064572,0.2146021098643541
31239,0.18333283564386263,0.1490063112881034,0.2201011766027659
31506,0.17906030051099753,0.141116727432236,0.2133681884407997
31773,0.18152766470486914,0.1414639743231237,0.2217561616096645
32040,0.1758498233867188,0.1394495363812893,0.2103705894201994
32307,0.17677470587504404,0.1439308062754571,0.2020704839099198
32574,0.17489897241039817,0.1395395341189578,0.209883152777329
32841,0.17942629480268804,0.1449047082476318,0.212484262092039
33108,0.17714701055549079,0.150324425343424,0.2037458278983831
33375,0.16946589882951224,0.1358565781731158,0.1967679137736558
33642,0.1715489413697893,0.1348177347471937,0.2072361729852855
33909,0.17152572850696737,0.1334311716724187,0.2016895927116274
34176,0.17403104390017685,0.1407852013595402,0.2054199717845767
34443,0.16974448922711108,0.1432405792595818,0.1930762560572475
34710,0.17188031185418362,0.1394173269905149,0.2050364187266677
34977,0.16617880919948216,0.1330449063982814,0.1940304487664252
35244,0.16802328471715247,0.1348029022384435,0.1977490968629718
35511,0.17016367949234942,0.1321605133637786,0.2065746475476771
35778,0.16558324962078277,0.1347453023400157,0.1939825972821563
36045,0.165537441597941,0.1359720875602215,0.1893555686995387
36312,0.16267549312052623,0.1322759121237322,0.1898091699182987
36579,0.16608618042276546,0.1384759128838777,0.1912781590688973
36846,0.16152229153395936,0.1303656667424365,0.189540850976482
37113,0.16284692506771528,0.1372581795509904,0.187602399662137
37380,0.16460972734416524,0.1293205992784351,0.1910693400725722
37647,0.16223658020142465,0.133661780944094,0.1905869411956519
37914,0.1588903050931791,0.1350151623506099,0.1768067789450287
38181,0.15932856108682847,0.1319926234846934,0.1806235562171787
38448,0.15637549440376455,0.127899814886041,0.1830936218891292
38715,0.16424476816629366,0.1433363055624067,0.1852490170393139
38982,0.15986697715396678,0.1357967086415737,0.1790641938149929
39249,0.16114992371449863,0.1323715801164507,0.1888707683701068
39516,0.1620910897121454,0.1497236141189933,0.1778445691335946
39783,0.1568748641495282,0.1312617861013859,0.1774360565748065
40050,0.15753984249196942,0.1283686939720064,0.1812849191669374
40317,0.15560784930984176,0.1289426582306623,0.1726644917111844
40584,0.153654800512207,0.1303893985180184,0.1738247154746204
40851,0.15389609872984386,0.1248381794989109,0.1769800118170678
41118,0.15326105629249162,0.126547850780189,0.1754070224519819
41385,0.1536254574808602,0.1307244172599166,0.1760952415410429
41652,0.15533895471288506,0.1279948427714407,0.1812280928064137
41919,0.15605265764519569,0.130315716532059,0.1818834475520998
42186,0.15239584413977955,0.1222845774563029,0.1786306715384125
42453,0.1485993525277202,0.1242585166497156,0.1708928842935711
42720,0.148508423709621,0.1215941294748336,0.1703617565426975
42987,0.14898528761540844,0.1258804690977558,0.1709150294493883
43254,0.14812350629518425,0.1232144839037209,0.1650830000732094
43521,0.14902916568952296,0.1223118529096245,0.1703979523479938
43788,0.14855838508966066,0.1268669723672792,0.1688312766328454
44055,0.14849351990191884,0.1231186304241418,0.1701410561706871
44322,0.14713949551961072,0.1272490249434486,0.1644485701806843
44589,0.1490176254076262,0.1258637774875387,0.1663744943682104
44856,0.14727757171572495,0.1229614813625812,0.1703579295706004
45123,0.14929949495010073,0.1297069946862757,0.1707255326863378
45390,0.14845988575679556,0.1246454742364585,0.1734340615756809
45657,0.14751915888705594,0.1270919374842196,0.1714183529559522
45924,0.14321691624354568,0.1187569216731935,0.163601062297821
46191,0.1531599855190143,0.1243002697592601,0.1732328295428306
46458,0.1488274455691377,0.1278606154117733,0.1689964730851352
46725,0.14537290234429137,0.1280161864077672,0.1620343737211078
46992,0.15337097316669918,0.1367103781085461,0.1733677853271365
47259,0.14251367492446051,0.1210236072447151,0.1648725064657628
47526,0.14669320943610117,0.1259808484883978,0.1614767434261739
47793,0.14837632778566331,0.1348369183484465,0.1601605249661952
48060,0.14457990767279016,0.1217268098192289,0.168308210093528
48327,0.1439100419497117,0.1259612316917628,0.1602228757087141
48594,0.14457266424937792,0.1205939730349928,0.165309165706858
48861,0.14625779597088692,0.1289343063207343,0.1639266829006374
49128,0.13937480936137336,0.1201078351167962,0.155055461670272
49395,0.14335807688223814,0.1282209754828363,0.1566466286405921
49662,0.14432902801316227,0.1263677658326923,0.1611632728390395
49929,0.1429160265283038,0.1253101557539776,0.1566729581588879
50196,0.1403444040846079,0.1205499059101566,0.1574059834284707
50463,0.1446137026029949,0.1248560986947268,0.1614647865016013
50730,0.1428667401243001,0.1199727260693907,0.1615687827859074
50997,0.14061468961182977,0.1244730895897373,0.1516089277248829
51264,0.14262652557032798,0.1219720906764268,0.1542300755996257
51531,0.13996573911203689,0.1222201535850763,0.1543064854620024
51798,0.14133662798441946,0.1248146400693804,0.1556875860039144
52065,0.1350058814960842,0.1167757527716457,0.1514936489239335
52332,0.1433793390076607,0.1287182884477078,0.162584836971946
52599,0.13993129241280253,0.121558540216647,0.1525248332414776
52866,0.13698691661469634,0.1219214201951399,0.1477157025597989
53133,0.1381810576297963,0.1229354904079809,0.1497130510769784
53400,0.1370730457377309,0.1214704375434666,0.1472354236757382
53667,0.14424093238078053,0.1330434136744588,0.1501471562217921
53934,0.1385979877846936,0.1225336013128981,0.1590867341263219
54201,0.13893288010265673,0.1190992048475891,0.1545610428508371
54468,0.13607996364124111,0.1189195601828396,0.1541635740734636
54735,0.13594530360773202,0.1192430214351043,0.148189109833911
55002,0.1362789893103763,0.1203471548575907,0.150381525112316
55269,0.13651269256292528,0.1231316032912582,0.1492559570120647
55536,0.13589376478300738,0.1178324554208666,0.1502929821051657
55803,0.13839665824081746,0.1256863087555393,0.1511269338987767
56070,0.1394009085015083,0.1235137138562277,0.151045376244001
56337,0.13450948703102764,0.1179797438951209,0.1489937135763466
56604,0.13472334212468315,0.1229618012392893,0.1452575580310076
56871,0.13233526906464244,0.1185344242304563,0.1461964548332616
57138,0.13924293363777296,0.1327152522467077,0.146049038991332
57405,0.13389300847736493,0.1208601932739839,0.1465871818503364
57672,0.13898597644952435,0.1222234199941158,0.1608698763744905
57939,0.13564647300634528,0.1237114324327558,0.1498136801319196
58206,0.1367891872922579,0.1177985855890438,0.1506851316802203
58473,0.13133134442847216,0.1191166052175685,0.1424187227757647
58740,0.13646415227092798,0.1172750423755496,0.1478046183427795
59007,0.13562422960996623,0.1208275503106415,0.1537101269466802
59274,0.13089928129377462,0.1110326170688495,0.1474206047132611
59541,0.1345846355799585,0.1261141525395214,0.145582616450265
59808,0.1352794260345399,0.1261022349633276,0.1475461134267971
60075,0.13217097815747061,0.1217118549253791,0.1439877638174221
60342,0.1303100698627531,0.1142728730617091,0.1408304280601441
60609,0.13391225443687285,0.1246294171363115,0.1470815050881356
60876,0.13259832744641847,0.1246050733607262,0.1424719632836058
61143,0.1296977638546377,0.1153434160118922,0.1422258490882814
61410,0.13708813028565292,0.1279891233099624,0.1491723935771733
61677,0.12927955906527736,0.113223782335408,0.1437856387393549
61944,0.1284102128834153,0.1145549759175628,0.1418070963770151
62211,0.1314458450892319,0.1195281887101009,0.143891559173353
62478,0.13037208471292003,0.1177507816301658,0.1414185549272224
62745,0.1272211259976029,0.1168456121021881,0.1381785878445953
63012,0.12987231264977403,0.1220206417143345,0.1399293815810233
63279,0.12840708176139734,0.1217540419055148,0.1393711456935852
63546,0.1261055525625124,0.1167629435565322,0.1373791756713762
63813,0.12957689379031453,0.1183289227262139,0.1421961092250421
64080,0.12800452214355265,0.1168475969228893,0.1381832505995407
64347,0.1335229484379912,0.1269830037653446,0.13737069953233
64614,0.12935761866004516,0.1166046552825719,0.1365959898941219
64881,0.12935383403518544,0.1184345068084076,0.137892330661416
65148,0.13138829170571012,0.1165019464120268,0.1392347300238907
65415,0.12812037691008293,0.115982493548654,0.1393493342259898
65682,0.12835279924639806,0.1227092672279104,0.1355301237525418
65949,0.12664608414905762,0.1208876236900687,0.1367163993697613
66216,0.12663281927971784,0.1207330235606059,0.1371680604387074
66483,0.12830643864348526,0.1186692122370004,0.1378539030952379
66750,0.12562660244914386,0.1178652815287932,0.1353474699240177
67017,0.1283705492286632,0.1182422939268872,0.136938560437411
67284,0.1301208665175363,0.1232524288678541,0.1347010460775345
67551,0.12906986661100137,0.1235367025015875,0.1360213223239407
67818,0.12333332827935613,0.1122578063234686,0.1353659505257383
68085,0.12714823633898045,0.1201011137990281,0.1372192361531779
68352,0.12390134674186508,0.1129359200131148,0.1375188756547868
68619,0.1235360893219088,0.1189483194658532,0.1295318085560575
68886,0.12297733909140023,0.116813313900493,0.13364052942954
69153,0.12666834298676496,0.1205593039002269,0.1328473476972431
69420,0.1215072149892027,0.1078498268313706,0.1343257323140278
69687,0.12195646934676911,0.1091584699228405,0.1304017107887193
69954,0.12439965367782861,0.121827162518166,0.1287748323334381
70221,0.1233506002866973,0.1186465265648439,0.1326492396602407
70488,0.12454690827677639,0.1136137544969096,0.136770125394687
70755,0.125850238520652,0.1209764374792575,0.1323000755533576
71022,0.12665585623821235,0.1183629157068207,0.134948796769604
71289,0.1254014113429002,0.1222913423320278,0.1285114803537726
71556,0.12787141177570444,0.124158408138901,0.1315844154125079
71823,0.1254406682332046,0.120560257397592,0.1303210790688172
72090,0.1312996415537782,0.1259047708939761,0.1366945122135803
72357,0.12862182294484226,0.1265144160436466,0.1307292298460379
72624,0.1270282265916466,0.1232375387568026,0.1308189144264906
72891,0.1271728519676253,0.124151201127097,0.1301945028081536
73158,0.12632236809935415,0.1188966451073065,0.1337480910914018
73425,0.12330777117516845,0.1228176338877529,0.123797908462584
73692,0.13284930256661026,0.1310444845445454,0.1346541205886751
73959,0.1280680196499452,0.1280680196499452,0.1280680196499452
74226,0.1318207908375188,0.1318207908375188,0.1318207908375188
74493,0.1285963308485224,0.1285963308485224,0.1285963308485224


==> results/AirfRANS/P3/fb10_cb200_cl1_pre200_ab10_plot.csv <==
step,Mean,Min,Max
120,0.7644099409691989,0.7062975813448429,0.8065313886851072
307,0.7436646026559174,0.6643133133277297,0.8319721890985966
494,0.8197333520837129,0.7311437692120671,1.0205834831297398
681,0.6801100834924727,0.62520577006042,0.7667056086659432
868,0.6677043618727475,0.5889220042899251,0.7594379341974854
1055,0.6190737443603576,0.5300371416658163,0.7152801137790084
1242,0.6105888826167211,0.4848772646300495,0.7216269742697478
1429,0.5518795225117356,0.4598477469757199,0.6392131738364697
1616,0.5582105888379738,0.4555213670618832,0.6665974846854806
1803,0.5307847181614488,0.4395601347647607,0.5946647249907255
1990,0.5679154562111944,0.4258366326987743,0.6583570583164692
2177,0.4911002840800211,0.4021199432015419,0.5257547286711634
2364,0.47144348616246134,0.3853676683455705,0.521326806023717
2551,0.43279024210060013,0.3516696039680391,0.4928892104327678
2738,0.420393096092157,0.3533898010104894,0.4861271235719323
2925,0.4025754657294601,0.3238416285999119,0.4752160620130599
3112,0.418456129443366,0.3277576431911438,0.5362706642225384
3299,0.3794610441941768,0.3365913161076605,0.4197738823667168
3486,0.3696997293829917,0.312025425620377,0.4011676179058849
3673,0.3410645017935894,0.2753757568914443,0.3883917933702469
3860,0.4145064430311322,0.2962907098419964,0.6022398491203785
4047,0.3734696671273559,0.2841082296893,0.4942915879189968
4234,0.33455497467657547,0.2613795223180205,0.378360285218805
4421,0.3128078396175988,0.2680281302519142,0.3381147479265928
4608,0.30454859013902025,0.2631905857473612,0.3284437656402588
4795,0.29008881684625515,0.2536664623022079,0.3281689522787928
4982,0.2809833606379107,0.2443566319812089,0.3262018473446369
5169,0.2796748036006465,0.236615529032424,0.3113429687544704
5356,0.2646295278170146,0.230351671166718,0.3072586634941399
5543,0.2685598850995302,0.2335113430954516,0.3078660505451262
5917,0.26335327354958277,0.2289886131882667,0.284705859394744
6104,0.25135547989979384,0.2008902325015515,0.3218848920240998
6291,0.24174012430477884,0.2051277583930641,0.2792816638387739
6478,0.23009785104077307,0.2038091921713203,0.262064340217039
6665,0.235772478186991,0.2001019598264247,0.2710062520578503
6852,0.2231796886748634,0.1901236482709646,0.2535780733637511
7039,0.22231561774970027,0.1818275659298524,0.2706551078986376
7226,0.21476946161361407,0.1868796434625983,0.2484104552026838
7413,0.2229691912885755,0.1764053237810731,0.2744582809973508
7600,0.23006963060004634,0.1900541754066944,0.3007256589829922
7787,0.21600966126425186,0.1795504506211727,0.2628399728611111
7974,0.21167649634880942,0.1767209352739155,0.2529151053540409
8161,0.20442470559850334,0.1785055083315819,0.2354132845252752
8348,0.2064669201453216,0.1692454433999955,0.243256294960156
8535,0.21709404127672313,0.1839775235764682,0.2351650795713067
8722,0.22163991901092225,0.1688210237864404,0.2800247180834412
8909,0.2062107850549121,0.1668088906165212,0.2282602683734148
9096,0.2047130973419795,0.1728887653630227,0.2324138641357422
9283,0.23647454488091166,0.1789105928130447,0.3076487021148205
9470,0.20226067448034876,0.1699385765753686,0.2314090498723089
9657,0.20089302030391987,0.1722138381097465,0.2219540266413241
9844,0.19298905136063693,0.1739680489711463,0.2101547787990421
10031,0.21044817059921717,0.1621795225143432,0.2627566922456026
10218,0.21889700926529862,0.1663435988314449,0.2546470509283244
10405,0.20035756164230403,0.1664910591673106,0.2254763390868902
10592,0.19951386740120744,0.1540974709577858,0.2403598025720566
10779,0.20595147116264947,0.1555226865550503,0.2642065849155187
10966,0.19180864076130086,0.179058426041156,0.2016423904243856
11153,0.18301034101129818,0.1575836058193817,0.1996333567611873
11527,0.1850800250610336,0.1529675921192392,0.2156469414848834
11714,0.1811630865962555,0.1484559147618711,0.2083645313605666
11901,0.17834741681348532,0.1582597967842594,0.1920777534414083
12088,0.173138536697564,0.1440400563040748,0.1965619695745408
12275,0.17375981590865797,0.1591318259527906,0.1838422573823482
12462,0.177328266260835,0.1562301558675244,0.195881377402693
12649,0.1761151176737621,0.1524827627604827,0.1985104689467698
12836,0.1811122106512387,0.1519741259142756,0.2069480497296899
13023,0.176080027182276,0.1451726596523076,0.1919740726985037
13210,0.17296780189654473,0.1465839848900214,0.1894385022576898
13397,0.32182601283770057,0.1488241221057251,0.6101753871515393
13584,0.2857137168214346,0.1572749628638848,0.5195876771956682
13771,0.24997469364044564,0.1500982827879488,0.4080417618900537
13958,0.2547460700509448,0.1531277992483228,0.4326937114074826
14145,0.22198759616042174,0.1459420956950634,0.3409722214378416
14332,0.22297734149886916,0.1467526820069179,0.3432269122451544
14519,0.2138555420950676,0.141869187108241,0.3109566535800695
14706,0.22391050665018453,0.1535766540747135,0.3246498656272888
14893,0.19810274363184965,0.1489049924630671,0.2565484585799277
15080,0.19268934217902514,0.1433283730503171,0.2476284712646156
15267,0.19962329913241164,0.1382409405522048,0.2654580354131758
15454,0.19715041849917422,0.1411315478524193,0.2705139038339257
15641,0.1971869400159145,0.1746250937366858,0.2383789542689919
15828,0.18218912132550033,0.1371865422092378,0.2308829042315483
16015,0.17398775610917558,0.1339296776149422,0.2141014465410262
16202,0.19612455339170987,0.173887694356963,0.2263364058453589
16389,0.18049048246660582,0.1440596466185525,0.2205520067550242
16576,0.175854842729556,0.1460426625562831,0.2066718788910657
16763,0.17255939445147908,0.1301296419557184,0.2185162235889584
17137,0.16866252067964518,0.1400466248951852,0.1970611909031868
17324,0.16125021103303874,0.1307665361417457,0.1968195896875113
17511,0.1688939739686126,0.1447351874178275,0.1983627148903906
17698,0.17529788413550698,0.144190003038384,0.2019140052236616
17885,0.16683697339302542,0.1307269180240109,0.1971459127776324
18072,0.15783987999117619,0.1317141646565869,0.1829140394553542
18259,0.17540998108064132,0.1313787312619388,0.2152919956669211
18446,0.1551683263201266,0.1301481123641133,0.1805586032941937
18633,0.16075122194675104,0.1292363382596522,0.1845252915192395
18820,0.16512292652546112,0.1549112406047061,0.1834268006496131
19007,0.16090640496617795,0.1473795955302193,0.1811466231197118
19194,0.15696755287237463,0.1285406661266461,0.1809753969777375
19381,0.1608807624410838,0.1352883905824274,0.1841803607158363
19568,0.15403536476970958,0.1310126611497253,0.1760991597175598
19755,0.15144553813307235,0.1347884818492457,0.1687328614480793
19942,0.15105142718646672,0.1275705411331728,0.1725008214730769
20129,0.15004196034433936,0.1276434468757361,0.1693146553821861
20316,0.14797623131113743,0.1235758939199149,0.1673238899558782
20503,0.15422914090100673,0.1275944097014144,0.1703082010429352
20690,0.1528696238761767,0.1306872998084872,0.1684449192695319
20877,0.15455840396694837,0.1433578699827194,0.1737235143128782
21064,0.1499067247301961,0.1253012255067006,0.1693462956044823
21251,0.14900617623546467,0.1211695307400077,0.1783091108035296
21438,0.1510780326214929,0.1278912827791646,0.1679764621146023
21625,0.14843197412944087,0.1413662597676739,0.1562522602360695
21812,0.1410796617840727,0.1302716432558372,0.1505213394016027
21999,0.14120917544389758,0.1204313490586355,0.1589552186708897
22186,0.14150948083804296,0.1185053055966273,0.1617888318514451
22373,0.14666210615541783,0.1289332816144451,0.168215502933599
22747,0.14696459481803079,0.1241771732084453,0.1665394453518092
22934,0.14433536788293466,0.1129805444087833,0.1715741938259452
23121,0.1418036434582124,0.1179601202625781,0.1688922866154462
23308,0.14713975678818916,0.1292157457210123,0.1570462105516344
23495,0.14087343644040323,0.1260014028986916,0.1512938054092228
23682,0.14675530625041575,0.1306252711638808,0.1673019881825894
23869,0.14007977069355546,0.1172741917381063,0.1658571573672816
24056,0.13539814690283186,0.1158322180062532,0.1499645359767601
24243,0.13825089947786176,0.117462838217616,0.1516883294191211
24430,0.1374047246513267,0.1162121952883899,0.1543411164358258
24617,0.1378476163093,0.117898698253557,0.1556116254208609
24804,0.13737244663294398,0.1243806826695799,0.14765370875597
24991,0.13512569227876756,0.1176614957675337,0.1468100929819047
25178,0.13481517785073566,0.1161235826136544,0.1492211905494332
25365,0.1377976700617,0.120520836324431,0.1556183097464963
25552,0.14220090970862653,0.1161198318889364,0.1609347765706479
25739,0.14254179053008553,0.1257332763820886,0.1535025897063315
25926,0.13156984832758703,0.1120373019436374,0.14886643813923
26113,0.13434911642534034,0.1107132709305733,0.1518973583914339
26300,0.1395661828868712,0.129898800291121,0.1504208245081827
26487,0.13015332142822442,0.1106002398766577,0.1412574573466554
26674,0.13160749200110633,0.1148296538600698,0.1404050369467586
26861,0.1303877392426754,0.1174785320740193,0.1408358373073861
27048,0.12735447627181806,0.110477785365656,0.1410768335312605
27235,0.13203018063834554,0.1185552094550803,0.1430154354870319
27422,0.12308777859744924,0.1041676411312073,0.1389301706291735
27609,0.129736593797182,0.1095864221779629,0.1450767652131617
27796,0.1379098334178949,0.1313898215070366,0.1489010459836572
27983,0.12905905528614914,0.1056731277285143,0.1458751111431047
28357,0.1276899525290355,0.107383981347084,0.1382194172916934
28544,0.12549778273173917,0.1079814985115081,0.1351152074104175
28731,0.12567952851609632,0.1090577973704785,0.1352298011956736
28918,0.12704797545137494,0.112914666798897,0.1364085765508934
29105,0.1284287668857723,0.1244123312970623,0.1317998499190434
29292,0.12417330760043115,0.109395927907899,0.1330710955383256
29479,0.13289445971759653,0.1226979698520153,0.1439330835919827
29666,0.1308695727664356,0.1201235551014542,0.1370453090360388
29853,0.12494926604131852,0.1052375826286152,0.1414679240342229
30040,0.1218477618740871,0.1111491528106853,0.1296909186383709
30227,0.12134669696912163,0.1042746295733377,0.1306117642251774
30414,0.12117029035929587,0.1046670379396528,0.1356455452181398
30601,0.1259404437026629,0.103933681496419,0.1392989346571266
30788,0.12015719416240844,0.1055324180144816,0.1321899098251014
30975,0.12270166292786593,0.1068261070782318,0.1343287584604695
31162,0.11805185901466748,0.1006080845696851,0.1319980317819863
31349,0.12329419980291273,0.1076015389617532,0.1393776685977354
31536,0.1340335222845897,0.1226291038421914,0.1494387746974826
31723,0.12481747032298392,0.1053855643654242,0.1430804445315152
31910,0.11889638835874694,0.1069212037557736,0.1312279305560514
32097,0.12025035469171896,0.1069694433221593,0.1271638823160901
32284,0.1182810938979188,0.1036368984403088,0.1311692728893831
32471,0.11837974818112947,0.108476929734461,0.127019367092289
32658,0.11666925281751893,0.1026046575419604,0.129876961861737
32845,0.12175370896235105,0.1159012032439932,0.128274569963105
33032,0.11748712086584412,0.1057084713550284,0.1303190864901989
33219,0.12051434223695344,0.1099449145793914,0.1276219612825662
33406,0.11226114667486398,0.0982698323950171,0.124137234413065
33593,0.11660008773673324,0.1066536672459915,0.1252951468899846
33967,0.11851710807144017,0.1041392989386804,0.1262581444112584
34154,0.11927169101778412,0.1117460458260029,0.1333312075119465
34341,0.11463952570377538,0.1042950442712754,0.1245533608458936
34528,0.12222603679168964,0.1163662595581263,0.1276438585529103
34715,0.11197326106484977,0.1032110125338658,0.1167358794528991
34902,0.11696243148297063,0.10432421782054,0.1261522083124145
35089,0.11503538903314618,0.1077076340187341,0.1256616088934242
35276,0.11348194903849307,0.0984166157897561,0.1284297703020274
35463,0.114821274705852,0.1051164480717852,0.126187880532816
35650,0.11259130592302724,0.0986419543717056,0.1221942846477031
35837,0.10836472750486181,0.0956880552368238,0.1154706955049186
36024,0.11327385443728415,0.1021681390237063,0.1234629633603617
36211,0.1070008641737513,0.0941385014145635,0.1153429711190983
36398,0.1122199463564902,0.1005041259946301,0.1244380742684006
36585,0.1113730936792368,0.1060468573775142,0.1175383893446996
36772,0.11024145056804018,0.0994508930249139,0.1188672847719863
36959,0.110805347127219,0.1011525301635265,0.1196589520387351
37146,0.10810445086875307,0.0990686061233282,0.1157557305274531
37333,0.1125550220860168,0.0980455293692648,0.123898552423343
37520,0.11338491403652969,0.1003274760534986,0.1267989072343334
37707,0.11512026787580297,0.107029045750387,0.1245234132325276
37894,0.10857492477788278,0.0995386151364073,0.1150536044221371
38081,0.11234032767359163,0.0977955567743629,0.1268741843709722
38268,0.11271179569109026,0.1056364945787936,0.1191734843421727
38455,0.10841397610803444,0.095663457904011,0.1179136306233704
38642,0.11550473123012726,0.1021932675270363,0.1316691895993426
38829,0.10693121468725923,0.0977431698818691,0.1147885957593098
39016,0.10867104622069744,0.0984801258379593,0.1158532603830099
39203,0.11146662148802226,0.0961892499774694,0.1271913160569965
39577,0.11128743768980104,0.1031092246202752,0.1201917023584246
39764,0.11295597263146186,0.105676547223702,0.120322462352924
39951,0.10659545437277602,0.1002473875228315,0.1167031443445012
40138,0.10978565108031034,0.100069349440746,0.1161388099659234
40325,0.1081644674708756,0.1007428364618681,0.1177995814010501
40512,0.11065419848232212,0.0941925155417993,0.1219939110800623
40699,0.10817495588834085,0.1031099651008844,0.1120563522307202
40886,0.10662434883958964,0.1002487665298394,0.1119321743724867
41073,0.10840723449985179,0.0931514741526916,0.1221593239856883
41260,0.10590312891406935,0.1020550153823569,0.1114642254123464
41447,0.10629482373284789,0.0966179340379312,0.1172837120201438
41634,0.10546085027822599,0.0998217110242694,0.1120143088698387
41821,0.10834009659942233,0.1002992478804662,0.1164365018624812
42008,0.11037420326611024,0.1053762785857543,0.113991468171589
42195,0.10684689053799952,0.0955285484297201,0.1125612824317067
42382,0.1033413596466804,0.0888625452574342,0.1165994014870375
42569,0.10649642785467821,0.0957443201984278,0.1194878468103706
42756,0.10225120903924106,0.0910902700945735,0.1111863027419895
42943,0.10745011466322463,0.101695893635042,0.1137460680957883
43130,0.10550642530123387,0.0996266803517937,0.1107271488942205
43317,0.10856984652268387,0.1045201580133289,0.1111394108599051
43504,0.110813080969577,0.1025110112922266,0.1202494435757398
43691,0.10646702495403583,0.1009668769873678,0.112794455201365
43878,0.10737681475700807,0.0957321107177995,0.1144294295739382
44065,0.1028344765809985,0.0933080816129222,0.1124685212550684
44252,0.1052847595652565,0.0998710379982367,0.1141675233514979
44439,0.10074132051241265,0.0922343436139635,0.1108646943094208
44626,0.10812604118526596,0.0989075744780711,0.1183979436289519
44813,0.100261293927518,0.0926145888213068,0.1070264778193086
45187,0.10268485470519706,0.1014441631129011,0.1051431064307689
45374,0.10456049920835837,0.0909131821617484,0.1181547127151861
45561,0.1040938745035479,0.0908550225198268,0.1216668658563867
45748,0.10605672620702529,0.1011733242264017,0.1150230221590027
45935,0.10299689055808503,0.0970704324892722,0.1084006967302411
46122,0.0995233156283696,0.0928524155355989,0.1070432552928105
46309,0.10308052151851972,0.0974594123847782,0.1117449522321112
46496,0.10296941345635173,0.0960520769446156,0.1097424476873129
46683,0.10380041050724682,0.1013495307089761,0.1071783535415306
46870,0.10106336973297096,0.0979800404096022,0.1063669493189081
47057,0.10574922347441314,0.0938972758222371,0.1216895093396306
47244,0.09854016035484765,0.0932645254861563,0.1054827630054205
47431,0.10316276657395057,0.0972836983157321,0.107655365737155
47618,0.10364629997095708,0.0971306122420355,0.1134181515639647
47805,0.10357640522532159,0.0948772157076746,0.1111602559220045
47992,0.09798365629821389,0.0934849331458099,0.1022232675366103
48179,0.10064304156306507,0.0935808323603123,0.1054319188930094
48366,0.10044743507324401,0.0911323547898791,0.1064694367698393
48553,0.10056085022864857,0.0928126678965054,0.1095516693638637
48740,0.10188761925324792,0.0943124298052862,0.1140449600573629
48927,0.0965159465698525,0.0916715306066908,0.1017130199982784
49114,0.10510752938222136,0.0979965709522366,0.1171962950052693
49301,0.09593722013058137,0.0899342135922052,0.1040754387248307
49488,0.09850492991274219,0.088812802482862,0.1094508091174066
49675,0.1007957786143136,0.090783766109962,0.1136489480454474
49862,0.0973007231702407,0.0936050238413736,0.1033431812375784
50049,0.09937014723429449,0.0934316416829824,0.1043494251673109
50236,0.09886516386565436,0.0932899804436601,0.1074969177087769
50423,0.09706869210504614,0.0932765191886574,0.1013110817829147
50797,0.09575328451426073,0.0902560174441896,0.101812333848793
50984,0.09975161625693237,0.0907784790592268,0.1106295591173693
51171,0.10005669387523082,0.0950861618155613,0.1081568078044802
51358,0.10004854014376174,0.0982372160861268,0.1018037455249577
51545,0.0985189233293446,0.0928420779970474,0.1034372554346919
51732,0.09678443495184176,0.0926910349610261,0.1033630252326838
51919,0.09472526203918574,0.0871278809127397,0.1029731087666004
52106,0.09960992973996319,0.0908902967977337,0.1052834345540031
52293,0.09923658012412484,0.0971813596831634,0.1022091813618317
52480,0.09933944554378586,0.0881214451557025,0.1125345183489844
52667,0.10111972566073134,0.0900305048027075,0.1114365898049436
52854,0.09668559939212473,0.0864506321051158,0.1034745552623644
53041,0.09935838861701386,0.0912812781287357,0.1091465098131448
53228,0.09807872874196616,0.0910744175035506,0.1055662334524095
53415,0.09856914195852971,0.0923709236225113,0.110639935680665
53602,0.09868199542009577,0.0944102354370989,0.1032901546941138
53789,0.09562688445323145,0.089536387976259,0.1017173809302039
53976,0.10126722288550805,0.0873752286192029,0.1151592171518132
54163,0.0998909727868158,0.0892872211546637,0.1104947244189679
54350,0.09857635765220035,0.0873925164365209,0.1097601988678798
54537,0.09559441523626445,0.0919920287351124,0.0991968017374165
54724,0.09698041867814025,0.0854227935266681,0.1085380438296124
54911,0.09305291762459085,0.0871461028722114,0.0989597323769703
55098,0.09397930047358385,0.0916486857878044,0.0963099151593633
55285,0.09328660311526615,0.0816034908522851,0.1049697153782472
55472,0.0928906161396298,0.0902590439328923,0.0955221883463673
55659,0.0963720269897021,0.0899105989467352,0.102833455032669
55846,0.09613392438739535,0.0917160502914339,0.1005517984833568
56033,0.0988718189450446,0.0924384269560687,0.1053052109340205
56407,0.1040875451103784,0.1026631427789107,0.1055119474418461
56594,0.0949800533126108,0.0949800533126108,0.0949800533126108
56781,0.0934463681839406,0.0934463681839406,0.0934463681839406
56968,0.0890539284050464,0.0890539284050464,0.0890539284050464
57155,0.0858568970113992,0.0858568970113992,0.0858568970113992
57342,0.0886929349135607,0.0886929349135607,0.0886929349135607
57529,0.0904907263256609,0.0904907263256609,0.0904907263256609
57716,0.0919004942267201,0.0919004942267201,0.0919004942267201
57903,0.0908727456745691,0.0908727456745691,0.0908727456745691
58090,0.0875116365007124,0.0875116365007124,0.0875116365007124
58277,0.0856543406448327,0.0856543406448327,0.0856543406448327
58464,0.0940567662706598,0.0940567662706598,0.0940567662706598
58651,0.0853157661808654,0.0853157661808654,0.0853157661808654
58838,0.0871818689187057,0.0871818689187057,0.0871818689187057
59025,0.0868029918870888,0.0868029918870888,0.0868029918870888
59212,0.0872077966295182,0.0872077966295182,0.0872077966295182
59399,0.0959211752703413,0.0959211752703413,0.0959211752703413
59586,0.0911833980702795,0.0911833980702795,0.0911833980702795
59773,0.0855269694817252,0.0855269694817252,0.0855269694817252
59960,0.0950769293494522,0.0950769293494522,0.0950769293494522
60147,0.0848201498948037,0.0848201498948037,0.0848201498948037
60334,0.0977255575265735,0.0977255575265735,0.0977255575265735
60521,0.0909181864722631,0.0909181864722631,0.0909181864722631
60708,0.288041924489662,0.288041924489662,0.288041924489662
60895,0.1847594476211816,0.1847594476211816,0.1847594476211816
61082,0.1468448970699682,0.1468448970699682,0.1468448970699682
61269,0.1177502073626965,0.1177502073626965,0.1177502073626965
61456,0.1138599329767748,0.1138599329767748,0.1138599329767748
61643,0.1037773168226704,0.1037773168226704,0.1037773168226704
61830,0.0917636411171406,0.0917636411171406,0.0917636411171406


==> results/AirfRANS/P3/fb10_cb200_cl2_pre200_ab10_plot.csv <==
step,Mean,Min,Max
70,0.7569846589583904,0.6912720829248429,0.8152598763629794
344,0.7716804259084165,0.6353714697062969,0.9861317159235478
618,0.6348602045886218,0.5327967849746347,0.781142965182662
892,0.5638432631175965,0.4670904324576259,0.6845125433057546
1166,0.5133067250158637,0.4646605498716235,0.6121517349034548
1440,0.46631407633889466,0.4052704335562885,0.564957177489996
1714,0.47213063095230606,0.3739307281374931,0.5687341400235891
1988,0.39770263638580217,0.3346914654783904,0.5262204695679248
2399,0.4367920076660812,0.3018097622320056,0.6205725974217057
2673,0.3896402374678291,0.2834810536820441,0.5255773594044149
2947,0.3573825555550866,0.2769510354101658,0.4594214070774615
3221,0.3433933176798746,0.2643898483458906,0.4242162863351404
3495,0.3671399151580408,0.2602237286604941,0.4443897900357842
3769,0.3317016946128569,0.2645866216067224,0.3686708293296397
4043,0.3077526709926314,0.2487805476598441,0.3472405716590583
4317,0.3090394884580746,0.2328309965506196,0.3983544937521219
4728,0.2716750533785671,0.2275639687292278,0.3114181566424668
5002,0.2693030065763741,0.2251889032311737,0.3019651467725635
5276,0.25066227020928633,0.2094333119038492,0.2921508583799004
5550,0.2606387282372452,0.2390754051506519,0.2857981107197702
5824,0.2356711884308606,0.2079526506084948,0.2823769101407379
6098,0.23847431414760648,0.1894300788361579,0.2718725414108485
6372,0.2878863500198349,0.193844481492415,0.3724708408862352
6646,0.36163667429005725,0.2110144222993403,0.5082200168818235
7057,0.2536032761493697,0.1832593878544867,0.2936673215217888
7331,0.23561763211153444,0.1714449513982981,0.2665229454822838
7605,0.230488745579496,0.1609549883846193,0.2779971960000694
7879,0.2808445770293474,0.2282044815458357,0.3206727094389498
8153,0.23152567992918188,0.21612484193407,0.2518874705489725
8427,0.21979359759483486,0.2023810071963817,0.2344977458100766
8701,0.2112745716026984,0.1865817994903773,0.2352791341766715
8975,0.20635908530559385,0.1959330419916659,0.2184361591562628
9386,0.1913576209801249,0.1757017179764807,0.2039907023310661
9660,0.18449330127332356,0.164884323310107,0.2064330017101019
9934,0.18881840398069466,0.1677588040288537,0.2159131577704101
10208,0.1843145568517502,0.1686984621640294,0.2009907016390934
10482,0.1733355803089216,0.1603533899504691,0.1857692635385319
10756,0.1659665714378934,0.1535873945988714,0.177813378572464
11030,0.17466168732149523,0.1599956075008958,0.1855927961785346
11304,0.17005603975267147,0.1607629874208942,0.1863383615016937
11715,0.1592777911724988,0.1436312307370826,0.1707057237811386
11989,0.16139454570598896,0.1432955582626164,0.1818395551014691
12263,0.15822170866653318,0.1449448228068649,0.1750278028100729
12537,0.1517454040201846,0.1362115605361759,0.1666673288773745
12674,0.1532747373182792,0.1355305249383673,0.1750154714193195
12811,0.16450616267742585,0.1542818595236167,0.174730465831235
13085,0.16667960542254145,0.1574967897962778,0.1758624210488051
13359,0.1675991702359169,0.1531484019570052,0.1820499385148286
13633,0.1776006149756722,0.17010094050318,0.1851002894481644
14044,0.16354124612873416,0.1545520789735019,0.1725304132839664
14318,0.15690797433722758,0.1521400002902373,0.1616759483842179
14592,0.15552101928740736,0.1476348107820376,0.1634072277927771
14866,0.15797745488584036,0.1514409294025972,0.1645139803690835
15140,0.15359290200285608,0.1498651982937008,0.1573206057120114
15414,0.1565801059966907,0.1438385197427124,0.169321692250669
15688,0.1493747980939224,0.1437598552508279,0.1549897409370169
15962,0.15724980852799486,0.1547615965874865,0.1597380204685032
16373,0.14835650504101067,0.1458146031014621,0.1508984069805592
16647,0.15134282571263605,0.1387220694450661,0.163963581980206
16921,0.15058670575264838,0.1461993992794305,0.1549740122258663
17195,0.1464970105187967,0.1367161516053602,0.1562778694322332
17469,0.14415146670071405,0.1380558181088417,0.1502471152925864
17743,0.14288650757167484,0.1409111547470092,0.1448618603963405
18017,0.1388294487749226,0.1359858113853261,0.1416730861645191
18291,0.13778708093566816,0.1354722972447052,0.1401018646266311
18702,0.1415160184446722,0.1340296805324033,0.1490023563569411
18976,0.13951428141910582,0.1336887718224898,0.1453397910157218
19250,0.13876326932338995,0.1345636654924601,0.1429628731543198
19524,0.13500398306874556,0.1313842115644365,0.1386237545730546
19798,0.14057055347599084,0.1404214311158284,0.1407196758361533
20072,0.13127568031894035,0.1234593775495886,0.1390919830882921
20346,0.1347692315489985,0.1273639790713787,0.1421744840266183
20620,0.1328246941673569,0.1287712321570143,0.1368781561776995
21031,0.1346715636318549,0.1337358446745201,0.1356072825891897
21305,0.13537372857332225,0.1315207328135147,0.1392267243331298
21579,0.1316890793992206,0.1271768961520865,0.1362012626463547
21853,0.12970178734278298,0.1243779059592634,0.1350256687263026
22127,0.12983976137591524,0.1255728834308684,0.1341066393209621
22401,0.1301055294834077,0.1260671686474234,0.134143890319392
22675,0.13257011696230614,0.1311783657921478,0.1339618681324645
22949,0.12880053643835704,0.1279220306547358,0.1296790422219783
23360,0.12930596707388753,0.1262577693164348,0.1323541648313403
23634,0.1285324099194258,0.1250789142120629,0.1319859056267887
23908,0.12987691523740064,0.128549239016138,0.1312045914586633
24182,0.1277605456858873,0.1252632070099935,0.1302578843617811
24456,0.123777434839867,0.1209396746056154,0.1266151950741186
24730,0.1294688901235349,0.1247232498694211,0.1342145303776487
25004,0.12985688012791796,0.1290340007608756,0.1306797594949603
25278,0.12280171690741551,0.119092129743658,0.126511304071173
25689,0.12275681610917671,0.1181828721379861,0.1273307600803673
25963,0.12562719386536625,0.1242058501485735,0.127048537582159
26237,0.11846816349774594,0.1180558180017396,0.1188805089937523
26511,0.12093640739331016,0.1171313006943091,0.1247415140923112
26785,0.11877624995773656,0.111005625789985,0.1265468741254881
27059,0.1243890521069988,0.1227998139429837,0.1259782902710139
27333,0.12158377207349985,0.1197356007853523,0.1234319433616474
27607,0.1260338397114537,0.1227609816938638,0.1293066977290436
28018,0.1224540838506072,0.1202995989006012,0.1246085688006132
28292,0.12151798799168315,0.1202804053202271,0.1227555706631392
28566,0.11826098034973251,0.1169368459237739,0.1195851147756911
28840,0.1222900377796031,0.115360776730813,0.1292192988283932
29114,0.11614090300165114,0.1128059641784057,0.1194758418248966
29388,0.1177739699464291,0.1145453491900116,0.1210025907028466
29662,0.1200644881557673,0.1106821685424074,0.1294468077691272
29936,0.11636583066312589,0.113642011322081,0.1190896500041708
30347,0.1136466738430317,0.113486121033784,0.1138072266522794
30621,0.1195664541306905,0.1193826126912608,0.1197502955701202
30895,0.11492201769724485,0.1131876652361825,0.1166563701583072
31169,0.12393333206651724,0.1237188336020335,0.124147830531001
31443,0.11601407062727956,0.1142399133509025,0.1177882279036566
31717,0.11546004738193,0.1116144778486341,0.1193056169152259
31991,0.1138185869669541,0.1131324745528399,0.1145046993810683
32265,0.1131465089984703,0.1129457807634025,0.1133472372335381
32676,0.11012103300308804,0.1087073173141107,0.1115347486920654
32950,0.11362587211420755,0.1076006641471758,0.1196510800812393
33224,0.1097286217275541,0.1073344936268404,0.1121227498282678
33498,0.10703135360614395,0.1056216526031494,0.1084410546091385
33772,0.10641713495831935,0.1029237256851047,0.109910544231534
34046,0.1182682200707495,0.1064629063429311,0.1300735337985679
34320,0.1102537906216457,0.1089090256625786,0.1115985555807128
34594,0.10780455103493289,0.1047765879076905,0.1108325141621753
35005,0.10880607500672335,0.1086065737204626,0.1090055762929841
35279,0.11058046035352159,0.1085052172117866,0.1126557034952566
35553,0.11403691226383665,0.1097485837619751,0.1183252407656982
35827,0.1042717067175544,0.1017462240625172,0.1067971893725916
36101,0.10835933316382576,0.1065900340816006,0.1101286322460509
36375,0.1059413455880712,0.1013281912938691,0.1105544998822733
36649,0.109714644778287,0.1029556876188144,0.1164736019377596
36923,0.10184490111772895,0.1013740116101689,0.102315790625289
37334,0.1041337064444087,0.1023973301565274,0.10587008273229
37608,0.1050573669758159,0.104365422357805,0.1057493115938268
37882,0.1032285211153794,0.1017488896450959,0.1047081525856629
38156,0.10392234546365214,0.1006205844786018,0.1072241064487025
38430,0.10873965250444595,0.108307787720114,0.1091715172887779
38704,0.10418961144983765,0.1032324428018182,0.1051467800978571
38978,0.10496339383302256,0.1034355331165716,0.1064912545494735
39252,0.1064124400541186,0.1014376078313216,0.1113872722769156
39663,0.1091100261453539,0.1082849088590592,0.1099351434316486
39937,0.10355923117138441,0.101538311666809,0.1055801506759598
40211,0.1005264968681149,0.0999964972399175,0.1010564964963123
40485,0.10419445721548976,0.1024832225381396,0.1059056918928399
40759,0.10270340664894315,0.1015245840325951,0.1038822292652912
41033,0.10407733262050889,0.1032246621185913,0.1049300031224265
41307,0.10460157961701039,0.1039282197109423,0.1052749395230785
41581,0.11441013438976365,0.1048567902017384,0.1239634785777889
41992,0.10134136138483875,0.1010023682098835,0.101680354559794
42266,0.10121113650151525,0.0967158188507892,0.1057064541522413
42540,0.100605270297965,0.0980409191176295,0.1031696214783005
42814,0.10182041264604774,0.0993909502378665,0.104249875054229
43088,0.1077849198307376,0.1065630608331412,0.109006778828334
43362,0.0986637655610684,0.0968228669906966,0.1005046641314402
43636,0.1029228074452839,0.1013266661996021,0.1045189486909657
43910,0.10070325047941875,0.0993062179232947,0.1021002830355428
44321,0.09801530199125405,0.0964705460052937,0.0995600579772144
44595,0.10120100078755055,0.0964983750833198,0.1059036264917813
44869,0.09978478210861791,0.0981667188229039,0.1014028453943319
45143,0.09866455634590235,0.0976607112889178,0.0996684014028869
45417,0.09773850463447156,0.095259380841162,0.1002176284277811
45691,0.10044608475989661,0.0984037998272106,0.1024883696925826
45965,0.10083984137279911,0.1004518646909855,0.1012278180546127
46239,0.09831552896299395,0.0982245903974399,0.098406467528548
46650,0.09859206063905726,0.0973637518822215,0.099820369395893
46924,0.09434547113603906,0.0940669780992902,0.0946239641727879
47198,0.09532588799716901,0.0925339748570695,0.0981178011372685
47472,0.10256919642793941,0.1012716003134846,0.1038667925423942
47746,0.095496541733155,0.0948162645101547,0.0961768189561553
48020,0.0989001436787657,0.0983760947082191,0.0994241926493123
48294,0.10158807141473511,0.1014517808076925,0.1017243620217777
48568,0.0969142265967093,0.0936805557948537,0.1001478973985649
48979,0.09824092656141145,0.0964656088128686,0.1000162443099543
49253,0.0963692640396766,0.0942048296472057,0.0985336984321475
49527,0.10007406889926634,0.0991278942115604,0.1010202435869723
49801,0.09818722194177096,0.0981447907257825,0.0982296531577594
50075,0.09865955622401085,0.0974898801767267,0.099829232271295
50349,0.09816009967820716,0.0968000292312353,0.099520170125179
50623,0.0961772993043996,0.094585428298451,0.0977691703103482
50897,0.0953301223542075,0.0914818073669448,0.0991784373414702
51308,0.09502839598455465,0.0923842392908409,0.0976725526782684
51582,0.0925423877104185,0.088857522108592,0.096227253312245
51856,0.0968803277402184,0.0940177184296771,0.0997429370507597
52130,0.09874977939180095,0.0983723339810967,0.0991272248025052
52404,0.09811768663814285,0.0975431446754373,0.0986922286008484
52678,0.09722515261033546,0.0937788864318281,0.1006714187888428
52952,0.09552122290246179,0.090859753768891,0.1001826920360326
53226,0.0954561512719374,0.0927170407702215,0.0981952617736533
53637,0.09474041861132709,0.0927827747561968,0.0966980624664574
53911,0.09691425319761035,0.0950599040626548,0.0987686023325659
54185,0.0965093830868136,0.0915515980729833,0.1014671681006439
54459,0.09416186404065224,0.090328227924183,0.0979955001571215
54733,0.0989557741268072,0.0967160387150943,0.1011955095385201
55007,0.09437291625072244,0.0871621403773315,0.1015836921241134
55281,0.0963176273810677,0.0960922090359963,0.0965430457261391
55555,0.09605470634531225,0.0949247587076388,0.0971846539829857
55966,0.0945465918490663,0.0921084293629974,0.0969847543351352
56240,0.09510522140888494,0.0934230512846261,0.0967873915331438
56514,0.09183561547775751,0.0909493710659444,0.0927218598895706
56788,0.09348684149095784,0.0910443515470251,0.0959293314348906
57062,0.0918080986512359,0.088952582036145,0.0946636152663268
57336,0.0931696031510364,0.0898818800598383,0.0964573262422345
57610,0.09075132183614185,0.0891398455784656,0.0923627980938181
57884,0.09445465448894536,0.0931348967179656,0.0957744122599251
58295,0.09316974949673745,0.0930679024499841,0.0932715965434908
58569,0.0902390118071343,0.0896514514507725,0.0908265721634961
58843,0.0921739767643157,0.0887012246344238,0.0956467288942076
59117,0.0930086075875442,0.0909818566939793,0.0950353584811091
59391,0.09674296607379801,0.0953787156124599,0.0981072165351361
59665,0.0937472845637239,0.0923932486749254,0.0951013204525224
59939,0.09166138152941125,0.0902335679926909,0.0930891950661316
60213,0.09150877928943366,0.0909276467561721,0.0920899118226952
60624,0.0881971419556066,0.0856376527738757,0.0907566311373375
60898,0.0900006892671808,0.0875863661547191,0.0924150123796425
61172,0.09079497163300401,0.0871061555086635,0.0944837877573445
61446,0.0885086309711914,0.0863036720780655,0.0907135898643173
61720,0.08889244504040106,0.0887038790970109,0.0890810109837912
61994,0.09186286579701115,0.0881502236635424,0.0955755079304799
62268,0.09086451044538985,0.0901143657602369,0.0916146551305428
62542,0.0919948451267555,0.090771265104413,0.093218425149098
62953,0.09036422651377504,0.086583968619816,0.0941444844077341
63227,0.09325941910385149,0.0923512117285281,0.0941676264791749
63501,0.0889206811634358,0.0849407995911315,0.0929005627357401
63775,0.0898637789301574,0.0876042108074762,0.0921233470528386
64049,0.0930289135163184,0.0923394230986014,0.0937184039340354
64323,0.08872373615275131,0.0855429681343957,0.0919045041711069
64597,0.0934288026054855,0.0883833235315978,0.0984742816793732
64871,0.09266085004899645,0.0880631722346879,0.097258527863305
65282,0.09208294859272426,0.0915188462217338,0.0926470509637147
65556,0.0901596958411391,0.0887976973783224,0.0915216943039558
65830,0.09257400799775495,0.0915562711469829,0.093591744848527
66104,0.09428601098828945,0.0925025786855258,0.0960694432910531
66378,0.0872326155507471,0.0849675547308288,0.0894976763706654
66652,0.0954879641649313,0.0890361373941414,0.1019397909357212
66926,0.08646732693887316,0.0862614415353164,0.0866732123424299
67200,0.08918837843113575,0.0844631113274954,0.0939136455347761
67611,0.0920153927104547,0.0900701143755577,0.0939606710453517
67885,0.0884397718182299,0.0851533875591121,0.0917261560773477
68159,0.09093150287633761,0.0873799234163016,0.0944830823363736
68433,0.08934584652190095,0.0888616987573914,0.0898299942864105
68707,0.0872596899257041,0.0843884199531748,0.0901309598982334
68981,0.08710640486911865,0.0846733007789589,0.0895395089592784
69255,0.08799508266500189,0.0866888901079073,0.0893012752220965
69529,0.0900226629362441,0.0847524923481978,0.0952928335242904
69940,0.08723367526195935,0.0848303379188291,0.0896370126050896
70214,0.0862484260462224,0.085347595999483,0.0871492560929618
70488,0.0898420577135402,0.0873372446233406,0.0923468708037398
70762,0.0872251181828323,0.086095120627433,0.0883551157382316
71036,0.08744725692784411,0.0871564366179518,0.0877380772377364
71310,0.08516078827320595,0.0848094192915596,0.0855121572548523
71584,0.08848134197643955,0.0867568700108677,0.0902058139420114
71858,0.0924567013431806,0.0862504091928713,0.0986629934934899
72269,0.08732436914579006,0.0853146636113524,0.0893340746802277
72543,0.08714846044080325,0.086639174837619,0.0876577460439875
72817,0.08888888226356355,0.0884817908448167,0.0892959736823104
73091,0.08695471027866,0.0848652689857408,0.0890441515715792
73365,0.08795329679502174,0.0871964249573648,0.0887101686326787
73639,0.0889598850277252,0.0884980001766234,0.089421769878827
73913,0.0897432134626433,0.0857850275770761,0.0937013993482105
74187,0.08795299064484419,0.0878626358881592,0.0880433454015292
74598,0.08386319718323645,0.0806884249532595,0.0870379694132134
74872,0.0848790516494773,0.0833969917264767,0.0863611115724779
75146,0.08452470761840225,0.0816237983806058,0.0874256168561987
75420,0.0855747871077619,0.0848766582435928,0.086272915971931
75694,0.08635551533778195,0.085827481362503,0.0868835493130609
75968,0.08718557328800669,0.0850137405586429,0.0893574060173705
76242,0.08788705220678815,0.0866852735052816,0.0890888309082947
76516,0.0867425760044716,0.0825249001779593,0.0909602518309839
76927,0.08797182265436275,0.0875748023809865,0.088368842927739
77201,0.08533039019908756,0.0843784807063639,0.0862822996918112
77475,0.08298274532426145,0.0820596756343729,0.08390581501415
77749,0.0847262838832102,0.0829769869986921,0.0864755807677283
78023,0.08811527898302296,0.0873284367541782,0.0889021212118677
78297,0.08589578081853685,0.0843256988213397,0.087465862815734
78571,0.08693950406275686,0.0856113159609958,0.0882676921645179
78845,0.0864993281359784,0.086489136419259,0.0865095198526978
79256,0.08819254348520185,0.085347326148767,0.0910377608216367
79530,0.08538406249484976,0.0846416212455369,0.0861265037441626
79804,0.08312527784379195,0.0819292819546535,0.0843212737329304
80078,0.08428046403685585,0.0829992485488765,0.0855616795248352
80352,0.0860190742334816,0.0857108756434172,0.086327272823546
80626,0.08662097626132889,0.0863505114079453,0.0868914411147125
80900,0.0854377245949581,0.0803716020379215,0.0905038471519947
81174,0.0861437600816134,0.0844114306755364,0.0878760894876904
81585,0.08535190965048964,0.0852819705265574,0.0854218487744219
81859,0.08247719480888915,0.0814713313966058,0.0834830582211725
82133,0.0836324056226294,0.0836281232768669,0.0836366879683919
82407,0.0855815321975387,0.0855815321975387,0.0855815321975387
82681,0.0849317976343445,0.0849317976343445,0.0849317976343445
82955,0.0848969626775942,0.0848969626775942,0.0848969626775942
83229,0.0817410957324318,0.0817410957324318,0.0817410957324318
83503,0.0830414675339125,0.0830414675339125,0.0830414675339125
83914,0.0849506583949551,0.0849506583949551,0.0849506583949551
84188,0.0852227431652136,0.0852227431652136,0.0852227431652136
84462,0.0804877209174446,0.0804877209174446,0.0804877209174446
84736,0.083132684873417,0.083132684873417,0.083132684873417
85010,0.0828428387013264,0.0828428387013264,0.0828428387013264
85284,0.0853517239307984,0.0853517239307984,0.0853517239307984
85558,0.0866762450616806,0.0866762450616806,0.0866762450616806
85832,0.0826822879398241,0.0826822879398241,0.0826822879398241
86243,0.0809790384862571,0.0809790384862571,0.0809790384862571
86517,0.0868116301205009,0.0868116301205009,0.0868116301205009
86791,0.0840654822508804,0.0840654822508804,0.0840654822508804
87065,0.0814077241742052,0.0814077241742052,0.0814077241742052
87339,0.0774197536986321,0.0774197536986321,0.0774197536986321
87613,0.0850905821542255,0.0850905821542255,0.0850905821542255
87887,0.0825680498452857,0.0825680498452857,0.0825680498452857
88161,0.0834670110419392,0.0834670110419392,0.0834670110419392
88572,0.077968564867042,0.077968564867042,0.077968564867042
88846,0.0811317651509307,0.0811317651509307,0.0811317651509307
89120,0.0852723316871561,0.0852723316871561,0.0852723316871561
89394,0.0792158142151311,0.0792158142151311,0.0792158142151311
89668,0.0846116464724764,0.0846116464724764,0.0846116464724764
89942,0.0793776543228887,0.0793776543228887,0.0793776543228887
90216,0.0769567532674409,0.0769567532674409,0.0769567532674409
90490,0.0798970356234349,0.0798970356234349,0.0798970356234349
90901,0.0772475733677856,0.0772475733677856,0.0772475733677856
91175,0.0825848206342197,0.0825848206342197,0.0825848206342197
91449,0.0815778919239528,0.0815778919239528,0.0815778919239528
91723,0.0831328455405309,0.0831328455405309,0.0831328455405309
91997,0.0769402122683823,0.0769402122683823,0.0769402122683823
92271,0.0838897161302156,0.0838897161302156,0.0838897161302156
92545,0.0808616498159244,0.0808616498159244,0.0808616498159244
92819,0.0802778913709335,0.0802778913709335,0.0802778913709335
93093,0.0825408320105634,0.0825408320105634,0.0825408320105634


==> results/AirfRANS/P3/fb200_cb0_pre2000_plot.csv <==
step,Mean,Min,Max
200,0.7942312118597329,0.6989134587347507,0.9939588944613934
1067,0.7671598274633289,0.687163638472557,0.9222261606156826
1934,0.715388441439718,0.5545984629541636,1.0012397485971452
2801,0.6308810514211655,0.48619823358953,0.7556153234839439
3668,0.48561602822039274,0.3662555933557451,0.6214252591878175
4535,0.39031363543588665,0.3229041935130954,0.5215362790226936
5402,0.34351817807182666,0.2830513771623373,0.3969044474512339
6269,0.32730746716493736,0.2492399355117231,0.495485450476408
7136,0.3802522660885006,0.2896926044672727,0.4883378430828452
8003,0.3795981755456887,0.2276348938513547,0.7212737246230244
8870,0.33026374703273176,0.2273981937952339,0.5115534654259681
9737,0.28568310161121185,0.2342206226754933,0.3808917752467096
10604,0.2606647373875603,0.2193909031432122,0.3338496607542038
11471,0.24657574472017582,0.1979062766768038,0.2894965209253132
12338,0.2721027268096804,0.1913325929455459,0.3798247061669826
13205,0.2109647348662838,0.1828683442994952,0.2447072288300842
14072,0.332126093795523,0.187184029314667,0.4997671016305685
14939,0.2671666338527575,0.1762573991529643,0.4837231840193272
15806,0.21098923133919015,0.1744122498016804,0.2847982407920063
16673,0.20877779076108705,0.1700887353252619,0.2717867806926369
17540,0.18589768812060353,0.1616072427667677,0.2261922339815646
18407,0.1819911718857474,0.1603246635291725,0.2199428936094045
19274,0.18644854498677885,0.1590209021465853,0.2109277669433504
20141,0.18317237043986095,0.160140271470882,0.2089498194400221
21008,0.1749028856190853,0.1546177872736007,0.2051428050082177
21875,0.17497123930486846,0.1538302836101502,0.1919801625423133
22742,0.1685015567205846,0.1510932955052703,0.1905684795603156
23609,0.1670871100143995,0.14848667236045,0.1954353287536651
24476,0.16161315484438088,0.1380053537990898,0.2010111892502755
25343,0.16492366777267303,0.1466809927346185,0.1864905774127692
26210,0.1657433054584544,0.1451831365423277,0.1848693628422916
27077,0.16156175631098446,0.1373250444792211,0.1910066048894077
27944,0.15505290441913527,0.13176630880218,0.1823666849546134
28811,0.15404925418668422,0.1358424759143963,0.1722311011422425
29678,0.15163877091486935,0.1356602794257924,0.1717702473327517
30545,0.15082437211880453,0.1371872491482645,0.1663275983743369
31412,0.14430546768708152,0.128721593352966,0.1544841978419572
32279,0.14473751426674422,0.1314882015669718,0.1575787849910557
33146,0.1378551510034594,0.1247993705328553,0.1569033820927143
34013,0.1413729410152882,0.1256068671541288,0.1605370210250839
34880,0.13728904325747857,0.1187921444885432,0.1527796931425109
35747,0.13978515283321027,0.1267474766029045,0.1540050005447119
36614,0.1396610250708181,0.1249434971809387,0.151114905308932
37481,0.12886911591398525,0.1184746843017637,0.1417580584529787
38348,0.1332863461587112,0.1207894735084846,0.1516241809166968
39215,0.13202395872096528,0.1211790868081152,0.1483040862297639
40082,0.13316017130156976,0.1215238167671486,0.1467659691534936
40949,0.13104846627218641,0.1169515622220933,0.1435036027943715
41816,0.1276502987358253,0.1130845195334404,0.1447926419368014
42683,0.12502917784033338,0.1140841249376535,0.1407822802383452
43550,0.12858371573733163,0.1191423202259466,0.1363105235155672
44417,0.12676940098637712,0.1186103931069374,0.1379927583318203
45284,0.12258268782694355,0.1080177172832191,0.1363607228081673
46151,0.12646962925791738,0.1136278312979266,0.1365644740639254
47018,0.13469193849479774,0.115996837769635,0.1856906154379248
47885,0.13243907982250672,0.1185489188460633,0.1548865543305874
48752,0.12666822260245678,0.1139187159296125,0.1348467823257669
49619,0.12199607337941412,0.1126254442427307,0.1300023358175531
50486,0.12220408640685487,0.1114493883727118,0.1362016414664685
51353,0.11858832436613735,0.1117616821080446,0.1281058170879259
52220,0.11962058596429412,0.1090088908653706,0.1416365581098944
53087,0.116086325434735,0.1095251188194379,0.1262819671537727
53954,0.12261365816113534,0.1151207514805719,0.1329430636949837
54821,0.1183235379506368,0.109331898195669,0.1285922759724781
55688,0.11935290793422605,0.1050830691074952,0.1302633236395195
56555,0.11995858634123574,0.1110266556357964,0.1285607238486409
57422,0.11338839251664462,0.1032470331154763,0.1279340642876923
58289,0.11520989330019799,0.1044623101782053,0.1295147420093417
59156,0.11165853774640708,0.1069001323590055,0.1188012250419706
60023,0.11561684075742953,0.1058582644769921,0.1309851543698459
60890,0.11239116433833253,0.100942042376846,0.1244550755666568
61757,0.11246893103700127,0.1032433971343562,0.1221108229644596
62624,0.11692631860962133,0.1100456528877839,0.1298611265467479
63491,0.11035562258388378,0.1011611259775236,0.1192880450934171
64358,0.11079844726831647,0.1002713473793119,0.1205079879704862
65225,0.11019404272956305,0.1063170424988493,0.1165136728296056
66092,0.11703411745897024,0.1067479829629883,0.1421697452757507
66959,0.11993784983331952,0.098574099917896,0.1501785043813288
67826,0.10927154056417439,0.1043257171707227,0.1150496877357363
68693,0.10731989775784306,0.09589165286161,0.1134434702480211
69560,0.1116867607273161,0.1116867607273161,0.1116867607273161


==> results/AirfRANS/P3/fb200_cb0_pre200_plot.csv <==
step,Mean,Min,Max
200,0.8566231003589928,0.716144397482276,1.0296640641987325
467,0.7072154587879778,0.6602216711267829,0.7600630081444979
734,0.7029104903060943,0.6485565088316798,0.7578788055479526
1001,0.6202946873474866,0.5009603439271451,0.6783401738852263
1535,0.5959751742053776,0.3997629299014806,0.7579357203096151
1802,0.5806162020610646,0.4302272543683648,0.699875896088779
2069,0.5354095745831728,0.3389895085990428,0.736013845577836
2336,0.5023448835872114,0.3728103600814939,0.622481278963387
2870,0.4745635158987716,0.4301301243156195,0.549424487259239
3137,0.4146886320458725,0.3063347820751369,0.511367850471288
3404,0.4109219532087445,0.3277187447808682,0.5046569779701531
3671,0.3922521699173376,0.2858041705936193,0.5054216335713864
4205,0.3623390883486718,0.2584056398272514,0.4792335271835327
4472,0.3890867581986822,0.3318145934585482,0.4114019081927836
4739,0.32913446943741287,0.2932173741981387,0.3709219115972519
5006,0.3136118624010123,0.2554426185134798,0.3604292011819779
5540,0.30050262043252585,0.2408480281196534,0.3543645399622619
5807,0.304959090729244,0.2284463294968009,0.3368471391312778
6074,0.3007339523499831,0.2385531381517648,0.3484955911524593
6341,0.28294955753022805,0.2128532290738076,0.3480125226266682
6875,0.2691170628392137,0.211626462386921,0.3327582877036184
7142,0.29422352530760687,0.1984136389568448,0.4265648501366377
7409,0.2777099391492084,0.2276772224903106,0.3207962837070227
7676,0.2617634722450748,0.2253713119961321,0.2988991438411176
8210,0.24836972388438874,0.2101390788797289,0.3034242296777665
8477,0.2299851845321245,0.2099105290416628,0.256698266910389
8744,0.23769338276004418,0.2053918024059385,0.255716699808836
9011,0.23240667675156146,0.1885257138684392,0.2899224958755076
9545,0.23223126944620154,0.181960132503882,0.3086921602021902
9812,0.23600361914141105,0.2021253364626318,0.2633920213393867
10079,0.22476008392404762,0.2027155961282551,0.2573178294673562
10346,0.2182468568230979,0.189367091357708,0.2511787089891731
10880,0.2030220276280306,0.1676056635472923,0.2312976513803005
11147,0.19788957173936067,0.1833978919778019,0.2163298135902732
11414,0.18640828417381267,0.1644870642665773,0.2030480227060616
11681,0.19364780453965064,0.1655413555540144,0.2161893733218312
12215,0.1885323645896278,0.1588019462395459,0.2120652327593416
12482,0.1777551272232085,0.1589168451633304,0.2121218503080308
12749,0.18198743546963667,0.1562731421552598,0.2188543675933033
13016,0.17447273088037032,0.1550788071239367,0.1928644929639995
13550,0.1705976972635835,0.1487890499271452,0.1935278761386871
13817,0.1715314889978617,0.1555663920845836,0.1933224951755255
14084,0.16981876675039528,0.1497571729356423,0.191158824050799
14351,0.16100304797291756,0.1423889425303787,0.1785887192748487
14885,0.1654944181605242,0.1483951955847442,0.1896108314860612
15152,0.16409983135992656,0.1426386475097388,0.182977471537888
15419,0.1691458473342936,0.1463358447095379,0.1963225093483925
15686,0.16626375785330308,0.1406262288801372,0.1997326322179287
16220,0.16120155229698863,0.1376713926484808,0.1953254877682775
16487,0.15562141405418511,0.1375350232329219,0.1826759298890829
16754,0.15304940503323444,0.1370349980983883,0.172074086847715
17021,0.15493512778659346,0.1377552058035507,0.1780805171374231
17555,0.15339982402627353,0.1360782377980649,0.1786271672835573
17822,0.15044722465914667,0.1308488629711791,0.171942057874985
18089,0.14802072827937077,0.1294113543257117,0.1694482939643785
18356,0.14840170724317428,0.1316873505758121,0.1706145011167973
18890,0.14503913949127306,0.1306996724568307,0.1596886905562132
19157,0.14431407269206825,0.1284464483847841,0.1643692376837134
19424,0.14619892048765903,0.1320236287266016,0.1740469152852893
19691,0.14418489968986248,0.1318254771409556,0.1681595929712057
20225,0.14069119677646083,0.1273316235560923,0.1616590729728341
20492,0.1415915566170588,0.1245371212856844,0.1652587264264002
20759,0.14340404988499353,0.1247349470946937,0.1621667007729411
21026,0.14109540277626362,0.1254103484144434,0.1642295286804437
21560,0.1405718416604213,0.124592891712673,0.1640135322790593
21827,0.13948761467356233,0.1259715878497809,0.1570738863106817
22094,0.13796631421544586,0.1219996117660775,0.1631232128757983
22361,0.1371903581463266,0.1227295864280313,0.151476845764555
22895,0.13702814188087356,0.1241837686300277,0.1511306042270735
23162,0.1355577672645449,0.1233141596103087,0.1477216178365051
23429,0.13341960669378744,0.1187179208453744,0.1543983166897669
23696,0.1328859116742387,0.1188997534150257,0.1518089133966714
24230,0.13312997402390458,0.1213346757786348,0.1528509161295369
24497,0.13616998665384014,0.1228615567134693,0.1584594622859731
24764,0.13429296293645163,0.1204353174846619,0.1517067035473883
25031,0.13318530566641126,0.1195448201149702,0.1532955896947533
25565,0.13267517698695877,0.1179482503049075,0.1460060181189328
25832,0.1335946384677663,0.1188454959355294,0.1556838600337505
26099,0.1314264890283811,0.1227692238101735,0.1496640345593914
26366,0.13060607784776945,0.1234035245329141,0.1493084336584434
26900,0.13130108692916104,0.1190330229420214,0.1566582174133509
27167,0.1286557207792066,0.1175128308823332,0.1392970914626494
27434,0.12594848078675563,0.1129454467631876,0.1452785251056775
27701,0.1279682203591801,0.1149572272179648,0.1470749417273327
28235,0.12565852590952994,0.1145046885870397,0.1457731008389964
28502,0.1268282893148716,0.1198001923039555,0.1433775360276922
28769,0.12461743367020964,0.1161999082984402,0.136558116832748
29036,0.13029686165857124,0.1144779090303927,0.1509059059992432
29570,0.1255883486755192,0.1167621640115976,0.1429081163741648
29837,0.1263925521774217,0.1179249185416847,0.1393519300920888
30104,0.12621127061778675,0.1146143049607053,0.1352661085873842
30371,0.1244690170930698,0.1136629934003576,0.139112191540189
30905,0.1260594939102884,0.108991718753241,0.1520367827545851
31172,0.12465722138644189,0.1180838888185098,0.139534504301846
31439,0.1254096932895481,0.1179999730177223,0.1398662814451381
31706,0.12308943436946715,0.1134695817762985,0.1411721246968954
32240,0.120422991834348,0.1105968832178041,0.1341636184556409
32507,0.12165373689727851,0.1090594983287155,0.1411124052060768
32774,0.12001391831901852,0.1100923613226041,0.1323539286153391
33041,0.1224267563002649,0.1138405355298891,0.1364250774588435
33575,0.12208436432760206,0.112023613997735,0.1364124478213489
33842,0.12010829726932562,0.1098751176008954,0.1339790233736857
34109,0.1178156364767346,0.1084409642918035,0.1323056241543963
34376,0.1184150807233527,0.1059075266588479,0.1283003362221643
34910,0.11590468874317592,0.1075201493129134,0.1267155136074871
35177,0.11657007714034988,0.1069266335852444,0.130166391832754
35444,0.11851305602001952,0.1095957975648343,0.1323937936080619
35711,0.11499209263361983,0.106683396147564,0.1254990598326548
36245,0.1197675019933376,0.1106274596741423,0.1355975639913231
36512,0.11554170499206518,0.1044662450440228,0.1312558867735788
36779,0.11775798974325878,0.1099311869172379,0.1312761232536286
37046,0.11627325845183803,0.108571782624349,0.1315859182970598
37580,0.11820958555210376,0.1072822141973301,0.1297385173849761
37847,0.11195138566661621,0.1025918728020042,0.1234765786584466
38114,0.11748004285152995,0.1062103946600109,0.1376650918554514
38381,0.11199027959723021,0.1063500374834984,0.124524216922
38915,0.1141218644985929,0.1056408046837896,0.1240495977224782
39182,0.11200671802042048,0.104796858523041,0.1236396097624674
39449,0.11596578524913634,0.1053353249421343,0.1343627153430134
39716,0.11251273078843947,0.1049406910268589,0.1251406210102141
40250,0.11216616090503517,0.1039753372827544,0.1222433606535196
40517,0.11321883904398418,0.1068555187806487,0.1210120510915294
40784,0.11030471397971263,0.104194487305358,0.1226053825160488
41051,0.11282608646433795,0.1073419936327263,0.1237376849493011
41585,0.1136302120116306,0.1021209462196566,0.1311949098156765
41852,0.11009463033464267,0.101211341547314,0.1238136605033651
42119,0.10944087424897583,0.0990350507060065,0.1234341044398024
42386,0.11258669100585388,0.1023283477732911,0.1289432375552132
42920,0.1080462552479002,0.0998546815896406,0.1138222218165174
43187,0.1084685792564414,0.1031545397033914,0.1172585227806121
43454,0.10995002272597044,0.1013529216195456,0.1204076817212626
43721,0.11130606470163908,0.1026375584863126,0.1235104101756587
44255,0.11366332757985215,0.1034274716256186,0.1318260014848783
44522,0.11241317559382875,0.1044978520553559,0.1260682765068486
44789,0.10899018387717654,0.1016119523230008,0.1205895234644413
45056,0.10745136896497565,0.1004938135435804,0.1211002143518999
45590,0.10776457171421494,0.1014893461251631,0.1167975481459871
45857,0.10967641953553535,0.0991820539697073,0.120695385178551
46124,0.10780865531414742,0.0996441360935568,0.1198502407548949
46391,0.10856501534348348,0.1004099009698256,0.1216939060902222
46925,0.10506928454851724,0.0980752114299684,0.1168160053482279
47192,0.10784085867926475,0.0997966640163213,0.1243774344073608
47459,0.10719112815393597,0.1003926230897195,0.1161410569865256
47726,0.10597839217050928,0.099643535586074,0.1164818270364776
48260,0.1044059772219043,0.0975403513666242,0.1133050924632698
48527,0.10617337523610328,0.1004791795136407,0.1160464985854923
48794,0.10574093746428839,0.0991045331256464,0.1168772400589659
49061,0.10273841529153283,0.0964421343011781,0.1115812768228352
49595,0.10434873827267435,0.0967274525668472,0.1121631629858165
49862,0.10495340594672595,0.0977254520356655,0.118755794884637
50129,0.10424121717689555,0.0963213280495256,0.1125686844531446
50396,0.10679699978325513,0.1014599642762914,0.1175397005304694
50930,0.10744013664196242,0.0969164056843146,0.1181833088537678
51197,0.10602341675432393,0.0938886677613481,0.1210018605273217
51464,0.10503050283470652,0.095895333297085,0.1156854858575388
51731,0.1036994335101917,0.0944500979268923,0.1159657246572896
52265,0.1038920404098462,0.0926051255781203,0.1182223688066005
52532,0.10200801500177473,0.0942310664150863,0.1177635860769078
52799,0.10256226226047142,0.0937345553352497,0.1144104768242686
53066,0.10466234697145405,0.0961243688035756,0.1195690679131075
53600,0.10438700094236987,0.0964264977443963,0.1185088687483221
53867,0.10386516904633022,0.0993242101208306,0.1126796664251014
54134,0.10336980746360493,0.0939470053929835,0.113961023860611
54401,0.10423936667444647,0.0949576547602191,0.1129170232731849
54935,0.09982871791347858,0.0948888450488448,0.1078453834308311
55202,0.10530637771822507,0.0989427058352157,0.1133087660651654
55469,0.10351789330365135,0.096609183230903,0.1107390151405707
55736,0.1027036574413068,0.0939602534472942,0.1130181444482877
56270,0.10097219174087507,0.0925130112213082,0.1081791210407391
56537,0.10177017056499602,0.0950731316627934,0.111585317319259
56804,0.10031127436028325,0.0934771732566878,0.1102523924410343
57071,0.1009010559058515,0.0949286957690492,0.1103633774071931
57605,0.10115465248527468,0.089458725193981,0.1140556392073631
57872,0.10285114329599304,0.0934068721439689,0.1161339915217831
58139,0.1048722705809632,0.0961419501621276,0.123581217341125
58406,0.10057901795778887,0.0887111159460619,0.1131015558168292
58940,0.10037285831407637,0.0914000870846211,0.1094251679908484
59207,0.10228874486463607,0.0964509435347281,0.1117004882264882
59474,0.10180636770499399,0.0965677565499208,0.1106880285590887
59741,0.09924154771841125,0.0916402227128855,0.1075839739339426
60275,0.09977370454755143,0.0948700444656424,0.1097945894673466
60542,0.10165527800272682,0.0944438108196482,0.1143899040017277
60809,0.09890461676579428,0.0915903951600193,0.1101354122348129
61076,0.09823006037331647,0.0922170902811922,0.1079094837605953
61610,0.09903469903569198,0.0910876005631871,0.1068805523915216
61877,0.09889704771456305,0.0927484552748501,0.1082603006111457
62144,0.09912092280166684,0.0923454868304543,0.1099231806676834
62411,0.09917047424416517,0.0926624799403362,0.1100761111918836
62945,0.09786878836981483,0.0899568613246083,0.1047211982356384
63212,0.09740295533905735,0.0908548084367066,0.1026255422551185
63479,0.1016064592666225,0.0936282894806936,0.1145572414016351
63746,0.10137806833488863,0.0947457424085587,0.1143325295811519
64280,0.09856065535102965,0.091215218801517,0.1085935081774368
64547,0.09891772874805607,0.0933229764783755,0.1079694043565541
64814,0.09718583102687257,0.0893865389283746,0.1059960396401584
65081,0.09725843410240483,0.0927477077860385,0.1054958665044978
65615,0.09677789568784642,0.0916512542171403,0.1052696536062285
65882,0.0963777407124871,0.0898879042454064,0.1093582515139132
66149,0.0951110032066935,0.0906649870518594,0.1002872426481917
66416,0.1002585791010642,0.095667242964264,0.1041425490938127
66950,0.09580533279862716,0.0894844987383112,0.1076372852129861
67217,0.09557616212754508,0.0855446262541227,0.1032745962310582
67484,0.09907151662511746,0.0957610571198165,0.1033268017601221
67751,0.09631703842780551,0.0886605257471092,0.1015698586637154
68285,0.09691891531576398,0.0915080371103249,0.1062470434792339
68552,0.0969491326040588,0.086030984618701,0.1065982547868043
68819,0.09578779947420113,0.0900226347800344,0.102940039881505
69086,0.0946864327602088,0.0886611523386091,0.1010440802434459
69620,0.09685402701608832,0.0912215175712481,0.1072114295093342
69887,0.09285923561081284,0.0901398054463788,0.098425977434963
70154,0.09245531893975563,0.0882572605810128,0.0979372943704947
70421,0.0961190555483335,0.0889120286889374,0.1109612857969477
70955,0.09610202926211057,0.0903912610094994,0.1024324218602851
71222,0.09309542529634196,0.0873194504273124,0.0997395853325724
71489,0.09556258598226117,0.0916205547377467,0.1022711273701861
71756,0.09377210507576815,0.0895950195728801,0.0993259153282269
72290,0.09418173687939993,0.0860162312514148,0.108087787409313
72557,0.09382666634686752,0.0859284249600023,0.1017181936372071
72824,0.09242353509936946,0.0871572142257355,0.0992567336373031
73091,0.0958637505030492,0.0892897450737655,0.1041668604454025
73625,0.09335965892125384,0.0892579784058034,0.0967788415495306
73892,0.09306776392215393,0.0887914989446289,0.0988393938611261
74159,0.0912238574138609,0.088342004509177,0.097814588677138
74426,0.09241935739468313,0.0874559872527606,0.0993027650658041
74960,0.09538475921144705,0.0913571757334284,0.1030181148461997
75227,0.0933309603243833,0.0878629903728142,0.1028326543467119
75494,0.09306367425655478,0.087897605181206,0.1019222065946087
75761,0.09328487353865053,0.0885499397991225,0.1002186959749087
76295,0.09276144102332178,0.0901788141811266,0.0980907873250544
76562,0.09502374535426494,0.0900166337424889,0.1043851619027555
76829,0.09322196726978288,0.0866852869163267,0.1030975524848327
77096,0.0941789890301879,0.0877173738135024,0.1040828479919582
77630,0.0933431508840294,0.0871458368818275,0.10316382559482
77897,0.09073324984638015,0.0873421283718198,0.0935938998893834
78164,0.08973166164651042,0.0860553879314102,0.0951908704126253
78431,0.09081234191602561,0.0872419534344226,0.096753376503475
78965,0.09261101512529417,0.0867435394017957,0.1011838416545651
79232,0.08974219831055957,0.0872179457894526,0.0929366313945502
79499,0.09491134710609911,0.0900327115622349,0.0990029925620183
79766,0.09387837715563357,0.088743877923116,0.099166677230969
80300,0.09014295550994572,0.0864472254249267,0.0956514805369079
80567,0.0911968382436316,0.0879444056306965,0.0950755458255298
80834,0.0921539500437211,0.087510305440519,0.0999107434111647
81101,0.09064413151703772,0.0862898367806337,0.098652930741664
81635,0.08978549432940777,0.085833622762002,0.0948437284259125
81902,0.09329105696815528,0.0860742899472825,0.1032181782787665
82169,0.0892975869402289,0.0853761102701537,0.096947260661982
82436,0.09346121463458984,0.0888486772798933,0.1049394564703107
82970,0.08996118341456165,0.082790661228355,0.0996650200290605
83237,0.09049288411857555,0.088089121968951,0.0955567966634407
83504,0.09293209156719966,0.0863561518723145,0.1016112017491832
83771,0.09327066801080941,0.0907061627553775,0.0995173200848512
84305,0.09155196945182975,0.0872685692855157,0.0954657918168231
84572,0.09365249791764649,0.0877463039569556,0.1020921411830931
84839,0.08987401657213917,0.0848126385034993,0.0975879624555818
85106,0.09189119042130182,0.0888659739843569,0.0994975835410878
85640,0.0905510962865082,0.088170630838722,0.0953234985820017
85907,0.09083569314563646,0.0860143913514912,0.0960004593199119
86174,0.0911010813823668,0.0882853081193752,0.0937259202217683
86441,0.0915285336959641,0.0872577463253401,0.0987751292716711
86975,0.08845549698628015,0.0850343005941249,0.0922217166423797
87242,0.08969236149336207,0.0854348585219122,0.097837641951628
87509,0.091174082426005,0.0873776906821876,0.0974256093846634
87776,0.08827447978022973,0.0845382541581057,0.0959897160786204
88310,0.0878241505642654,0.0835413281922228,0.0951774325664155
88577,0.08864451356581406,0.0858055225363932,0.0927169018844142
88844,0.08731818420521442,0.0841002420522272,0.0920703080343082
89111,0.08889656346465923,0.082019750229083,0.0972390223038382
89645,0.09277954694931392,0.0896440685051493,0.0958861915953457
89912,0.08998270944226527,0.085275277015753,0.0984851847263053
90179,0.08962913344439577,0.0869347769604064,0.0918699348578229
90446,0.08868714602896938,0.0839302794658578,0.0958566630794666
90980,0.08703932963660913,0.0842000800254754,0.0907419974333606
91247,0.08759801141044588,0.0800674014003016,0.0927309697982855
91514,0.08852246724534774,0.0823061078763566,0.0974027738068252
91781,0.09185825330088843,0.0889215937093831,0.0976909795380197
92315,0.08701034892641467,0.0825057829683646,0.0925137563445605
92582,0.08671340222412252,0.0785343989334069,0.093034785578493
92849,0.08884196405997498,0.0841425597341731,0.0944747361820191
93116,0.08890435899607832,0.0807425216841511,0.0998468714160844
93650,0.0879492421163013,0.0840735788620077,0.0963240534812212
93917,0.08952180094434875,0.0854960949439555,0.0968244553636759
94184,0.08870665226189882,0.0833406321122311,0.0925115424022078
94451,0.0918710357730742,0.0850781554286368,0.101197752431035
94985,0.08970947742927815,0.0823262318829074,0.0977278817654587
95252,0.08745597150293175,0.0832589784590527,0.092644286872819
95519,0.08991745676903515,0.0859161836188286,0.0941148515581153
95786,0.089446584986872,0.0836181961698457,0.0937872974015772
96320,0.08794062353845217,0.0855708131450228,0.0923212812002748
96587,0.08581850939546708,0.0810218469845131,0.0900061288895085
96854,0.08700632477062753,0.079325412500184,0.0901201241579838
97121,0.08694951251614838,0.0800226934952661,0.095669080237858
97655,0.08627791516308206,0.0822532059974037,0.0902440950646996
97922,0.08732322222029322,0.0827971100318245,0.0948002276243642
98189,0.08738555813790293,0.0822161853150464,0.0902059036656282
98456,0.08696668198157563,0.0838947512488812,0.0918866861145943
98990,0.08595951894822057,0.0787958141579292,0.0961603054357692
99257,0.08364824432122983,0.0804205983458086,0.0880042292992584
99524,0.0879982255439972,0.0818975858879275,0.0917387402360327
99791,0.0836856259545311,0.0787327789259143,0.0877950844774022
100325,0.08405973190674555,0.0765374507615342,0.0905416999477893
100592,0.08649775175726968,0.0812139210058376,0.091547861425206
100859,0.08568237871571904,0.0796307996031828,0.0942297929176129
101126,0.0863145291584078,0.0789273655088618,0.0900951336324215
101660,0.08612235354143187,0.080671496624127,0.0916037615411914
101927,0.08609107584808948,0.0808756589377299,0.0914293860108591
102194,0.08958775797626,0.0866525929537601,0.0932388737355359
102461,0.08420020945603023,0.0792675918294116,0.0886912293406203
102995,0.08755756418220695,0.077189087648876,0.0946434009238146
103262,0.08632113858184307,0.0784609523694962,0.0917397859320044
103529,0.08347263812262096,0.0770173576078377,0.0880991170881316
103796,0.08455508038401598,0.0832506234920583,0.0879934717039577
104330,0.085058928685612,0.0764564586989581,0.0897874456294812
104597,0.08411049840447955,0.0788425465556793,0.0900154491094872
104864,0.0871110951044829,0.0809343822230584,0.0936459261504933
105131,0.08623165087425147,0.0794877263344824,0.0905422931164503
105665,0.08492809518676946,0.0835296384012326,0.0864889124920591
105932,0.0853694490942871,0.0787238190253265,0.0915494726132601
106199,0.08790402312646613,0.0777712763962335,0.0998039175500161
106466,0.0860421635926468,0.0816686149011366,0.089599005295895
106733,0.08391506566316814,0.0797637378587387,0.0881525579886511


==> results/AirfRANS/P5/fb0_cb100_cl1_cr05_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0935622670687735,1.0900693369656802,1.0996224322915078
180,1.6567248096689582,0.9779595078527928,3.394036917686462
360,2.080589044895023,1.0012758462131024,4.772299097776413
630,1.0604666661284863,0.7386035294085741,1.3050596882402896
810,12.851648728344589,0.8897119425237179,48.45838794708252
1080,0.8320497099123896,0.7047509895265103,0.953706974759698
1260,0.9004184341244399,0.6583395802229642,1.4735742327570915
1440,2.366261101476848,0.6486245769634843,7.393697140216827
1710,0.6866790007799863,0.5427276556938887,0.8038085830956697
1890,0.7183057650877163,0.4948860730044543,0.9130219468474388
2160,0.5669043692620471,0.4974485371634364,0.623351919464767
2340,0.5144041857821866,0.4757727833651006,0.5398224782198667
2520,0.5597241470497102,0.492989210113883,0.6217580282688141
2790,0.5932132695941255,0.4154360992088914,0.9355238637328148
2970,0.4972523430082947,0.4615305166505277,0.5472218172252178
3240,0.48538656631018967,0.4453800539113581,0.541654401384294
3420,0.43688273745588957,0.404687026552856,0.4687613360024988
3690,0.43339388081803915,0.3797645426541567,0.4987406460195779
3870,0.40891085046809167,0.3718192978017032,0.4381486977636814
4050,0.40082408825401217,0.3418184294365346,0.4369487128965557
4320,0.392330802087672,0.3319425317458808,0.4475819729268551
4500,0.37844070611521596,0.3410738132707774,0.4040631066821515
4770,0.37213654918596145,0.335613561719656,0.395234317369759
4950,0.3737382185831666,0.3330379037000239,0.4066034817136824
5130,0.3567910675960593,0.3090377636905759,0.3832488974183798
5400,0.34980961200548333,0.3189526517596096,0.3725914121046662
5580,0.3573943623108789,0.3149084651656448,0.3994660015031695
5850,0.3343271948583424,0.294930272847414,0.356686467193067
6030,0.3330575745576061,0.2858090226724744,0.3721099380776286
6210,0.3328949703788385,0.298569034282118,0.373550024908036
6480,0.32076336023164914,0.2765257452055812,0.3562795677036047
6660,0.3194317502574995,0.2796556721627712,0.355311678443104
6930,0.3650812297873199,0.314158054580912,0.5035826614312827
7110,0.32734325601719316,0.3036933295428753,0.3479674864001572
7380,1.5064434538315983,0.2670253009349108,5.075418250560761
7560,0.31115129799349234,0.2644096818380058,0.3397983423899859
7740,0.31228626592317593,0.2656036500725895,0.3399945940263569
8010,0.29951023536734284,0.2557899141404778,0.3157298449799418
8190,0.423300076466985,0.295239316560328,0.7353409814834595
8460,0.31527835986576974,0.2836478650849312,0.3752079055458307
8640,0.3029324240167625,0.2996195899602025,0.3060212086234242
8820,0.27935926779871806,0.270076755201444,0.2885709897242486
9090,0.2765188737399876,0.2567073016986251,0.2902193757519126
9270,0.27930819401517504,0.2546703803446143,0.3028204246889799
9540,0.27943095208145674,0.2574762702453881,0.298087494391948
9720,0.2729592167772352,0.2486935835052281,0.3000065199378878
9900,0.2740656705386937,0.2406381328869611,0.3050257883127779
10170,0.2679099503485486,0.2393719709850847,0.2846535534784198
10350,0.26320405339123676,0.2398911872785538,0.2828294876683503
10620,0.26295144191943104,0.2271892681717872,0.306902771666646
10800,0.2637987186363898,0.2351020478550344,0.2821678046975285
11070,0.2632696802634745,0.2310130603332072,0.293342191055417
11250,0.25403715830063445,0.2258211912680417,0.2795094183366746
11430,0.25755991333862766,0.2214361497573554,0.291972645772621
11700,0.25650754067813974,0.2201611512154341,0.2843601778056472
11880,0.24514289837796238,0.2232774818781763,0.2643769918940961
12150,0.2464628070639446,0.2172057519759982,0.2679013666696846
12330,0.25147736128885295,0.2298485716246068,0.2764448615815491
12510,0.24833324647042895,0.2295875366404652,0.2612407477758824
12780,0.24488898346666244,0.2213571679592132,0.2555794912297278
12960,0.24720850792946292,0.2229131545498967,0.2791378183476627
13230,0.24927493027644226,0.2216794369462877,0.2652625310048461
13410,0.24070547605399037,0.2130403650924563,0.2536203035432845
13590,0.23163307459792118,0.207055331133306,0.2441768928803503
13860,0.24015319882892067,0.208814681302756,0.2607893281988799
14040,0.2387358358921483,0.2132616496738046,0.25916957475245
14310,0.24026686734752725,0.2074660496041178,0.2741014215257019
14490,0.2385643607983365,0.2075605461373925,0.2583089783415198
14760,2.3150077166757543,0.2061247478798031,8.56181984424591
14940,0.24879041054984552,0.2036705421842634,0.3204624954611063
15120,0.24119573973352088,0.1994181171245873,0.2830927660688758
15390,0.24676762626739215,0.2334533995203674,0.2653681364655494
15570,0.2357087359635625,0.2078659154381603,0.249829239891842
15840,0.25275245969998644,0.1961703870724886,0.345390097554773
16020,0.27465813646907916,0.2023329279012978,0.3996071398817002
16200,0.24002931598108257,0.203850961709395,0.2808264639228582
16470,0.2357445121533237,0.2081094107124954,0.2564204405806958
16650,0.24047638750635086,0.1984005442354828,0.2641998718027025
16920,0.22147006122861052,0.1888095988519489,0.2347669220156967
17100,0.23458204011432826,0.1918762970902025,0.2563985029608011
17370,0.2232344169309362,0.1909296894725412,0.2445766022242605
17550,0.21914531860966233,0.1995349721424281,0.2305753317847848
17730,0.21633741619647476,0.1971840493474155,0.2259198001120239
18000,0.21848465134389694,0.1962774800322949,0.2346144545543939
18180,0.21658382818102834,0.1894540112093091,0.2344609494507313
18450,0.2203737546282354,0.1852088795602321,0.2450955141335725
18630,0.2213683614414185,0.1953500343952328,0.2315304946806281
18810,0.22511526943417265,0.1919668203219771,0.269019532809034
19080,0.21197481531184162,0.1839243433251977,0.2245093623548746
19260,0.21816402864409606,0.1873474814463406,0.2399919070489704
19530,0.21265987741295242,0.1846885706484317,0.2250038657430559
19710,0.20721778290695508,0.1798537203669548,0.2236631550220772
19890,0.20944698967738073,0.1838822481688112,0.2255802118778228
20160,0.21452406047144898,0.1845644278172403,0.2277461490314453
20340,0.2149970699031837,0.1963293913472444,0.2340031384024769
20610,0.21138117863098155,0.1896561560966074,0.2271314932126552
20790,0.21142747433157635,0.1824770722351968,0.228181999316439
21060,0.20486427930649367,0.1860982133820653,0.2213081414438784
21240,0.2107528684963472,0.1765740237478167,0.2247103042900562
21420,0.21288983161794017,0.1876524538174271,0.2366956692002713
21690,0.20995943402172995,0.1848280519992113,0.2305492969788611
21870,0.19997063974849874,0.1757244105357676,0.2155115635879337
22140,0.20367533433600324,0.1843310548458248,0.2140621459390968
22320,0.2003229367814492,0.1813088316563517,0.2181747099477797
22500,0.20268935525324192,0.1761195473093539,0.218675061063841
22770,0.20247964618611147,0.1775625486671924,0.2232242364482954
22950,0.20020112694706763,0.1771413167379796,0.2094268440734595
23220,0.20101099118939597,0.1752480085100978,0.2246272223489359
23400,0.1972887398744933,0.1722842071577906,0.209174930062145
23580,0.20020299221854654,0.1741201285552233,0.2188203887362033
23850,0.20189267702400682,0.1897042312007397,0.2144722712598741
24030,0.20021688646869729,0.1777780681941658,0.2189700581133365
24300,0.19283971609314904,0.1692781990300864,0.2085959108825773
24480,0.19509267260204063,0.1753693285398185,0.2060394556494429
24750,0.19252388541004617,0.1691316755115985,0.2031920631835237
24930,0.19257672323030414,0.1717553037591278,0.2009750088956207
25110,0.19550738202058707,0.1735597391799092,0.2113477603625506
25380,0.19789249265100806,0.1771902429126203,0.2100717165507376
25560,0.19489967662375418,0.1676228210702538,0.2098888745252043
25830,0.1919136557821184,0.1670720600709319,0.2037021461687982
26010,0.19143915709224527,0.173447477594018,0.2016425700811669
26190,0.19429736808291637,0.1735171530675143,0.2109862354956567
26460,0.19197587709757497,0.1646580340433865,0.2057077946607023
26640,0.19169503504759627,0.1662022824119776,0.2141820390848443
26910,0.1861199163086712,0.1597808892745524,0.1971530011389404
27090,0.192705455282703,0.1707285819668322,0.2051344286371022
27270,0.1846073877171147,0.1649143142625689,0.1949023348279297
27540,0.18922865263069974,0.1682936134934425,0.2039403583295643
27720,0.19253907791106026,0.1681584911234676,0.2144192063529044
27990,0.18717401641188186,0.1636507308483124,0.202735691005364
28170,0.1876341118162963,0.1615085582621395,0.2090773568861186
28440,0.1915119815454818,0.1708557513542473,0.2057462807418778
28620,0.18684562759473916,0.166705867620185,0.1954398321965709
28800,0.19507736295694483,0.1799354896601289,0.2039746699016541
29070,0.189633215223439,0.1707273379806429,0.2042879999522119
29250,0.188820778732188,0.1675753661245107,0.1987674001790583
29520,0.18552716448437417,0.1633711783867329,0.1975413581263274
29700,0.18466629966394973,0.1584586871555075,0.2005918746814131
29880,0.18669533257372675,0.1626507169008255,0.2051391895022243
30150,0.18806576229166236,0.1604731158772483,0.2068199768150225
30330,0.18568436692352405,0.1624933295790106,0.2025874017179012
30600,0.18443857071106323,0.156860356265679,0.2025770569033921
30780,0.18602020338992586,0.1598292087484151,0.1962895053625107
30960,0.18459226717241106,0.1627179910987615,0.1961706990003585
31230,0.18678780589019878,0.1606532706087455,0.2113182242820039
31410,0.18378379782079718,0.1646798556670546,0.200451093041338
31680,0.18245121793472205,0.156646750960499,0.1959327762480825
31860,0.1812950949708465,0.1532228562328964,0.1907945246435702
32130,0.18446758894016965,0.1603336162585765,0.2024100679485127
32310,0.18261641627876085,0.159797452124767,0.1950166793307289
32490,0.17705628960859027,0.1570987120922654,0.1885868573654443
32760,0.18401194627396758,0.1590912332991138,0.1930481244809925
32940,0.1809390731703024,0.1585266452329233,0.1958197162859141
33210,0.18359546661493364,0.1750994041422382,0.1901119401957839
33390,0.17984953364008105,0.1665941932611167,0.1889758941810578
33570,0.18154518572380765,0.160312517080456,0.2020412299502641
33840,0.181582373001147,0.1558813502918928,0.2031898825522512
34020,0.18066057164804078,0.1547020489675924,0.1973630936164409
34290,0.18032951238565142,0.1557316394243389,0.1910973173659295
34470,0.17865600665798403,0.1572981658065691,0.1890350974723696
34740,0.1759131524490658,0.1557403408642858,0.1888186268368736
34920,0.18031153406132938,0.1550376361235976,0.2008828070946037
35100,0.17759210836025882,0.152769970507361,0.1897535469848662
35370,0.17793270451365964,0.1531622401531785,0.193662393935956
35550,0.17619536500656974,0.1515425790101289,0.1872240790817886
35820,0.17788042209926055,0.1579284199466928,0.1901304679224267
36000,0.18014155182521788,0.1522870227508247,0.1946952412929385
36180,0.17758147389162326,0.161014323560521,0.19025868460536
36450,0.17719433719874356,0.1547845298796892,0.1927843009866774
36630,0.17631253052037207,0.1525142584182322,0.1958397338818758
36900,0.17762933887541293,0.1519518266478553,0.1942793370177969
37080,0.18062776280916293,0.1544343534763902,0.1979828154761344
37260,0.17988495882018468,0.1573387182410806,0.1938866881281137
37530,0.1767744422703981,0.1518041557958349,0.1884645756054669
37710,0.17373189007281323,0.1516670336527749,0.1874877148261294
37980,0.176348985399818,0.1523549324041232,0.1883388534979894
38160,0.17900493101100434,0.1519038765225559,0.191875948975794
38430,0.1739945569983683,0.1537118290457874,0.1865570950089022
38610,0.17826949589652938,0.1539680862985551,0.1919609344378113
38790,0.17612261459231376,0.1563240990415215,0.1880199847696349
39060,0.1735820525884628,0.1478749368805438,0.1877464160462841
39240,0.17181980110937725,0.1473042638832703,0.1835935048805549
39510,0.17585535532562063,0.149924633144401,0.1893733186693862
39690,0.1752459670905955,0.1470250755548477,0.1884919226448983
39870,0.1759120515210088,0.1477035296708345,0.1888122480316087
40140,0.17147296927403655,0.1470339372847229,0.187865852615796
40320,0.1718256214028224,0.1524967075325548,0.1832655446464196
40590,0.17701688914094116,0.1498976378468796,0.1909071645559743
40770,0.17304048561723898,0.1535408526053652,0.1862027731724083
40950,0.17119299923186188,0.1477363197458908,0.1826586377294734
41220,0.16790078978985543,0.1471025088988244,0.1798194408975541
41400,0.17432494139298793,0.1454400279326364,0.1933493993617594
41670,0.17457678369130009,0.144189553335309,0.1922324931016192
41850,0.17350937209092077,0.1488060220284387,0.1841647126339376
42120,0.16943098046467636,0.1440969193680212,0.1799806843418628
42300,0.17248489437275563,0.1496250038221478,0.1853715511178597
42480,0.17297748807584862,0.146802005120553,0.1903681435342878
42750,0.17060348207829515,0.1471175373112782,0.1848089923243969
42930,0.17187663418124427,0.1501309198327362,0.1835265567107126
43200,0.17060541593586093,0.1461210134299472,0.1883195310644805
43380,0.1680461819155607,0.1428122099721804,0.1830488414131105
43560,0.1698499758262187,0.1481476377183571,0.1802039270056411
43830,0.19056661867070943,0.1521866700891405,0.2580427028052509
44010,0.17291846841573713,0.1479824558645487,0.1894041244871914
44280,0.17274715734529306,0.1487194135505706,0.1871097668074071
44460,0.1672452525631524,0.1461010413989424,0.1808436796581372
44640,0.16949192070518618,0.1414727198658511,0.1909323963522911
44910,0.17080992007628076,0.1444195521390065,0.1821139202313497
45090,0.16897755175945345,0.1443009638786316,0.1837173349689692
45360,0.17044442547252397,0.1478718194691464,0.1808014756115153
45540,0.1715392010530922,0.148224173807539,0.1853114325599744
45810,0.16818862064508716,0.1440549821266904,0.1901140153827145
45990,0.16659276479505933,0.1418422810314223,0.1785304862447083
46170,0.17241601926973085,0.1482120445277542,0.1862940392736345
46440,0.1683892405359074,0.1445237781060859,0.1806793531635776
46620,0.16682908477610903,0.1433696857001632,0.1850110701983794
46890,0.1685934325563721,0.1432639305060729,0.1820612899167463
47070,0.16460971834720106,0.1419231392350047,0.1774453507736325
47250,0.16875863280030895,0.1412053410941735,0.1829572291020303
47520,0.17029718296835197,0.1480435029277578,0.1829045066563412
47700,0.16975490055279802,0.1428609297564253,0.1812423074385151
47970,0.170107501988532,0.1444110105140134,0.1837958402605727
48150,0.16485891136573622,0.1401985471555963,0.177470550937578
48330,0.17734455054043788,0.1382300957199186,0.2141478743590414
48600,0.16964487025164993,0.1438385893777012,0.1837115501752123
48780,0.16689391526160757,0.1422498341836035,0.1818253544578328
49050,0.16692366436356673,0.1417517191031947,0.1793477513873949
49230,0.16660450819879769,0.1406415298348292,0.1826173060480505
49500,0.16410216965246943,0.143322437852621,0.1799841570947319
49680,0.16459987435373472,0.1410847860621288,0.1772615234134718
49860,0.1657361101696733,0.1387870669411495,0.1824268557829782
50130,0.16627211947808973,0.1455017485655844,0.1798001346318051
50310,0.16362097926437852,0.1434503277856856,0.1823560540797189
50580,0.16504605746595186,0.1449102736823261,0.1814996387902647
50760,0.1660185397835448,0.1373494597245007,0.1862486163433641
50940,0.16223016548901792,0.1394655733415856,0.1756432370562106
51210,0.1643133013474289,0.1448529896186664,0.1752050728630274
51390,0.16374968429212455,0.1439032178651541,0.1804406446591019
51660,0.16349484911072062,0.1404954748926684,0.1870872063795104
51840,0.16284981798729856,0.1400191034190356,0.1793537593074143
52110,0.1646610375656746,0.1453876614151522,0.1808886591764167
52290,0.16409858753206205,0.1407593785785138,0.1751711759390309
52470,0.1669140990951564,0.1459961440367624,0.1824916043272242
52740,0.16385649697971524,0.1390379767259583,0.1833288657292723
52920,0.16322380244382653,0.1406643692683428,0.1740659249247983
53190,0.16307712370646182,0.139272723053582,0.1801407535793259
53370,0.16427787407767025,0.1446453728433698,0.1804952957481146
53550,0.16421151658636515,0.1387727834982797,0.1842510216264054
53820,0.1626158126094378,0.142033467865549,0.1761373088601976
54000,0.1641739623970352,0.1435921800462529,0.1828754169587046
54270,0.16398808326572173,0.1427101203426718,0.1816738863103091
54450,0.16200775327743025,0.1402480483055114,0.1769640511088073
54630,0.16414236665936183,0.1431387190101668,0.1798874502489343
54900,0.1618253063911106,0.1394190236879512,0.1782052833866328
55080,0.16790807831566776,0.140512059116736,0.1881091483170166
55350,0.16390822349581866,0.1426344224344939,0.1774329203367233
55530,0.1645163410960231,0.1440707372082397,0.1775692992378026
55800,0.16284415537840682,0.1416431092144921,0.1728747247625142
55980,0.16064827120630065,0.1363223475357517,0.1774430393800139
56160,0.16511211377917787,0.1386335875047371,0.1811767073674127
56430,0.1668685891514178,0.1402118011889979,0.1870128010120242
56610,0.1627353126124944,0.1371725755091756,0.179416482290253
56880,0.16309569759177972,0.1377852105954662,0.1777636934118345
57060,0.1628297698392998,0.1358474285108968,0.1758357813814655
57240,0.16210484336130318,0.1383171662315726,0.1756354707805439
57510,0.16015882189036346,0.1415027224645018,0.1725498388847336
57690,0.16353487523272633,0.1425257906364277,0.1801460078731179
57960,0.16469723401591177,0.141858258312568,0.1798387704603374
58140,0.16463366307434624,0.1467280109692365,0.1779143481375649
58320,0.1636228448862675,0.1400576861249283,0.1769448389252647
58590,0.1632629550003912,0.1418776174122467,0.1735519496165216
58770,0.1623642899328842,0.13932245017495,0.1789657521434128
59040,0.1604122598120011,0.1331105394568294,0.1756201407173648
59220,0.15983448713319373,0.142340568290092,0.1721167092490941
59490,0.15888056208495976,0.1392422724235802,0.1776244426332414
59670,0.16124588115024377,0.1353354353876784,0.1817053948808461
59850,0.16492423151852562,0.139685122910887,0.1806238930625841
60120,0.158425681683002,0.1362398427864536,0.1738179930811748
60300,0.16302733544260256,0.1479327046638354,0.1769873896008357
60570,0.16076265540556048,0.1375744986580684,0.1732857753429562
60750,0.1613887105206958,0.1415527983941137,0.1787812904827296
60930,0.16154743439168665,0.1372478867229074,0.1750925286998972
61200,0.1606893185328226,0.138627119064331,0.1689023335464298
61380,0.15974540279712526,0.1366100078076124,0.178323453143239
61650,0.1547674707206897,0.13393085854128,0.1695849581714719
61830,0.16377073816605836,0.1385284106433391,0.1818149946117773
62010,0.157069538468495,0.141144717624411,0.1710864734370261
62280,0.15783581299241628,0.1396160237025469,0.174805065440014
62460,0.1579243925819173,0.1377676432440057,0.1670232300925999
62730,0.15933438180829393,0.1386018417682498,0.1725420190999284
62910,0.15792519430629903,0.1371179894311353,0.1709187691798433
63180,0.15740939224604517,0.1393666851799935,0.1674240909097716
63360,0.15906993547454473,0.1363718044990673,0.174318833341822
63540,0.1598721314151771,0.1341798084136098,0.1786897935997694
63810,0.15981737885391337,0.1357842078572139,0.1695569664193317
63990,0.15694468006258827,0.1388216072088107,0.1671808409830555
64260,0.15791184573783534,0.1341504663461819,0.1740790601819753
64440,0.16053649197099729,0.1422980899922549,0.1760437222244218
64620,0.1593218298535794,0.1380928856600076,0.1763793625449762
64890,0.1565847188327461,0.1347370614251122,0.1723358215019106
65070,0.16073731338139619,0.1351644426072016,0.1788896331749856
65340,0.16380618348950518,0.145238931979984,0.1765343594457954
65520,0.15908462987630628,0.1389968255860731,0.1735976816434413
65700,0.1619656059693079,0.138445152696222,0.1741984786465764
65970,0.15761636498849835,0.1358122595865279,0.1778428181074559
66150,0.15803259802283717,0.1396714548720047,0.1695920786168426
66420,0.16424299080506893,0.1363838244462386,0.1878111652517691
66600,0.15707815237110478,0.1368330775434151,0.1765328060090542
66870,0.15621903780032878,0.137670543147251,0.1680344661697745
67050,0.15534232869627884,0.137789077241905,0.164787029447034
67230,0.15704125268734054,0.1352859452879056,0.1721103608375415
67500,0.15763502277317454,0.1364567255740985,0.1725078244227916
67680,0.15712306339992207,0.1334667987236753,0.1731861545005813
67950,0.15559925406239922,0.1374087117379531,0.1675175485527142
68130,0.16081862374790942,0.1411851197853684,0.1756618379568681
68310,0.15509677670546806,0.1312052496196702,0.166962285367772
68580,0.15791902809636665,0.1416115351812914,0.1768655417812988
68760,0.15418484640656968,0.1358936932263895,0.1654492608131841
68850,0.154334861934185,0.13608415403869,0.166517179114744
69030,0.15761370896672208,0.1398036512220278,0.175715398886241
69210,0.1674800264043733,0.1674800264043733,0.1674800264043733
69390,0.1718904963415116,0.1718904963415116,0.1718904963415116


==> results/AirfRANS/P5/fb0_cb200_cl1_cr05_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0935622665286064,1.0900693359225988,1.0996224291622638
140,2.9559552391245965,1.1046183201670647,8.188857407569886
420,3.001827219426632,0.8082316398620606,8.924250580072403
700,2.564828995158896,0.7108607628941536,7.654758699536323
980,5.189253383930773,0.7331092932075262,18.226781244277955
1120,1.19843005027622,0.8657423544675111,2.08195743367076
1400,0.931285324189812,0.6775251196324825,1.137269762605429
1680,0.7523632286069915,0.513850163910538,1.050495948791504
1960,1.6979274228680878,0.5635466412827372,4.493567773103714
2100,1.684682874912396,0.5520600356534123,4.099132517576217
2380,1.169585391706787,0.5108575696311891,2.4847295540571213
2660,0.6487376358453184,0.471850262209773,0.8425871719419956
2940,0.6908658247813583,0.4720482676103711,0.8924764542654157
3080,3.004935953896492,0.4379849916324019,10.334907954335211
3360,0.5475809055007994,0.4640630977787077,0.7280716919898986
3640,0.4475094862701371,0.4194100117310881,0.4755018198676407
3920,0.42088861148338763,0.4000680308230221,0.4493503493256867
4060,0.3995599481090903,0.3715980729274452,0.4113027961924672
4340,0.40158362319692964,0.3699583274126052,0.4311612565815448
4620,0.3936213246174156,0.3591819014213979,0.4342914386838674
4900,0.5054664948256686,0.3652465775981545,0.8794335521012545
5040,0.38467642782256006,0.3673837000131607,0.4188526638783514
5320,0.3945027299132198,0.372840023022145,0.4544250221550465
5600,0.3535369871556759,0.3414797175303101,0.3647937016561627
5880,0.3565036884322762,0.3504792772978544,0.3670707472413778
6020,1.9874353047460318,0.3679629506915807,6.830460939407349
6300,0.4701066785911098,0.3362695738486945,0.5995155914127827
6580,1.0081800168706103,0.3296594008058309,2.563599371314049
6860,0.4080509311472997,0.3202304442599415,0.5814913204684854
7000,0.369127600309439,0.3313121349737048,0.4432687201350927
7280,0.4645544433919713,0.3462490112148225,0.732137940376997
7560,0.4516019278019666,0.3355202695168555,0.7439958800375461
7840,0.3226409011194482,0.2906999795883894,0.3711337612755596
7980,0.36557498032459984,0.3057415649015456,0.4564086745306849
8260,0.31458428310230374,0.2993474020808935,0.343960610833019
8540,0.3053614800889045,0.2821020887698978,0.3399486729502678
8820,0.29413567351410164,0.276091773007065,0.3298207110352814
8960,0.28759321981109676,0.2731796451751143,0.3110256138816475
9240,0.2924915010575205,0.271836617141962,0.3233112480677664
9520,0.3118477936089038,0.2531712228059768,0.3918353361077606
9800,0.2783172087324783,0.2616317004524171,0.3006518101226538
9940,0.2822603944013827,0.2590165858995169,0.3096921110805124
10220,0.35713749102782455,0.2426062606833875,0.6237061373144388
10500,0.2631740841874852,0.2349671749398112,0.3151116998121142
10780,0.26874506945256144,0.2472543277870863,0.2958285355847329
10920,0.7139178708195686,0.2408147016353905,2.0429994624853136
11200,3.2171945164888167,0.2509315086621791,12.059041929244994
11480,0.3666591647546738,0.2542936607729643,0.6666147309541702
11760,0.28809453605907037,0.2281284590344876,0.3861541103571653
11900,0.2819849570491351,0.2393911825306713,0.3577977945655584
12180,0.30639733437914396,0.2363085247762501,0.4476672078669071
12460,0.3707022521039471,0.2541834537498653,0.5174159167706966
12740,0.27269645557506006,0.2199765947461128,0.3589240061491728
12880,5.537632512585261,0.2394306237623095,19.904248929023744
13160,0.3005975996400229,0.2418500274047255,0.3445229057967662
13440,0.34717656851978973,0.2273467493988573,0.5235722486674785
13720,0.2882343975338153,0.2408035829570144,0.3273846813756972
13860,0.2833910799305886,0.2431305602565407,0.3216872231476009
14140,0.30693064938532183,0.2461328112799674,0.4173822985682636
14420,0.26113849742570894,0.212425406370312,0.2783256407827139
14700,0.2678661287925206,0.2238608926348388,0.2972426333278417
14840,0.2662537050829269,0.2243798308353871,0.2941607010737062
15120,0.2664182723034173,0.2377077812887728,0.2864574106037617
15400,0.25596626922488214,0.2299989271443337,0.2797094376012683
15680,0.24051537770777937,0.2131424571387469,0.2517560243047774
15820,0.24862372854258863,0.2274959754571318,0.2608235515840351
16100,0.23142450259532776,0.2076879270095378,0.242333022551611
16380,0.23055762349627906,0.2095273629948496,0.2465892155561596
16660,0.24424122248543426,0.2308309646695852,0.253886270551011
16800,0.23348121646558861,0.2136986470129341,0.2598380182962864
17080,0.23939823064953084,0.2112163721956312,0.2676275694277137
17360,0.2261837123637087,0.2150871795974671,0.2435046399850398
17640,0.22613705766852943,0.212986321458593,0.2463853938505053
17780,0.22966254423139615,0.2106394608132541,0.2474633562378585
18060,0.2302967843832448,0.1982681223936379,0.2710496411193162
18340,0.2296799097023904,0.2060000772681087,0.2500724747683853
18620,0.225940988168586,0.2144798278063535,0.2301618495676666
18760,0.22302115984843107,0.2033364840596914,0.2422859936766326
19040,0.21744961360469456,0.2006691274046897,0.2437269981019199
19320,0.21642320683924476,0.1984185915067792,0.2415366862062364
19600,0.21546418444486332,0.1865948062390089,0.2377952879015356
19740,0.2171195099735632,0.2011361814476549,0.2328501657675951
20020,0.21438843962037932,0.1839788196329027,0.2526838545687496
20300,0.21507372521329668,0.1924396539293229,0.2364172221999615
20580,0.21163855053251607,0.1904018978774547,0.2354212373401969
20720,0.21384240363724527,0.2015285456366837,0.2283134739100933
21000,0.2173533755308017,0.1876875260751694,0.2440623667370528
21280,0.2110239900532178,0.185293301558122,0.234349806504324
21560,0.21129366497276347,0.1876073563192039,0.237567040855065
21700,0.2077368463296443,0.1887436120957136,0.2291606163140386
21980,0.2054280477482825,0.1843100215028971,0.225041069407016
22260,0.21354682281846177,0.186437476798892,0.2402999520394951
22540,0.2098132133414037,0.1988471393194049,0.2263506484031677
22680,0.2126997705735266,0.1877702329400926,0.2418986271135509
22960,0.20220049855532118,0.1825745133962482,0.2344457229599356
23240,0.20367766209878024,0.1798057749215513,0.2220774785336107
23520,0.20304357605637047,0.1785105364676565,0.2229329553060233
23660,0.20351291543804104,0.1791819268092513,0.2259626786597073
23940,0.2017293750518001,0.1857462177239358,0.2205789534095674
24220,0.21246980584459374,0.1789869540743529,0.2448879442922771
24500,0.20541655907290984,0.1806413066247478,0.2249904846772551
24640,0.1931445280066691,0.1739131567813456,0.2263403328321874
24920,0.2003101991373114,0.179302480937913,0.2265969031956047
25200,0.1979967746976763,0.1722111872397363,0.2336760608013719
25480,0.19239030896802428,0.1698298910167068,0.2238884042203426
25620,0.19792978642624798,0.1739237166475504,0.2285059269983321
25900,0.20028784890542736,0.1751902374671772,0.2214122267253697
26180,0.19421201079268935,0.1723488547839224,0.2131893912144005
26460,0.1930114360596053,0.1727747212536633,0.2206650870386511
26600,0.1996099267946556,0.1729103467799723,0.2364835818484425
26880,0.19551027499022888,0.170203696754761,0.2181483644247055
27160,0.1879794042871799,0.1660079563129693,0.2096323659177869
27440,0.1880414905317593,0.1679228934645652,0.222919085836038
27580,0.19578413182287474,0.1680272261565551,0.2277547811716795
27860,0.19681237548356872,0.170081080221571,0.2198760228045284
28140,0.1915955066448077,0.1667985417135059,0.2180692689586431
28420,0.19515575033379715,0.1632378513272851,0.2251044298987835
28560,0.19560121008660641,0.164090412906371,0.2240426015248522
28840,0.1898848860710859,0.1648486138228327,0.2168426265195012
29120,0.185545860924758,0.1634941130131483,0.2155516394972801
29400,0.18952397950924926,0.1603092418564483,0.2193418691959232
29540,0.1940627204126212,0.1623478382173925,0.2103822174388915
29820,0.1859330462117213,0.1586353705916553,0.2073084166646003
30100,0.1880942556459922,0.1604968639696017,0.2120394839160144
30380,0.18471101179020477,0.1625143888033926,0.2080352208763361
30520,0.1945791946549434,0.1626635054592043,0.2332114358665421
30800,0.18802785337786185,0.1591740822931751,0.2132625759998336
31080,0.18319984213216228,0.1621742476569488,0.209491057228297
31360,0.17984013841720292,0.1568954799743369,0.2044290970033034
31500,0.1872679875732865,0.1561218903167173,0.2192268167808652
31780,0.18818286455236372,0.1608156423363834,0.213933377712965
32060,0.18224085702444426,0.155788164595142,0.206572445044294
32340,0.18902123693609604,0.1546082662558183,0.2187529732612892
32480,0.1889019101823214,0.1503717457177117,0.2193163817701861
32760,0.18189315515919585,0.1531554331397637,0.2030625454895198
33040,0.18155459221918135,0.158680618442595,0.1981030622310936
33320,0.18814116942812686,0.1546863677352666,0.2119981748657301
33460,0.18074640179169363,0.1526998670818284,0.2099979345500469
33740,0.18299274847726335,0.1502722017746418,0.2144910662900656
34020,0.1872624480887316,0.1531739982170984,0.2174484791327268
34300,0.1860083448560908,0.1551257187267765,0.213895609434694
34440,0.18328663629945363,0.1537770886067301,0.2079373598471283
34720,0.1791278102016076,0.1471410860260948,0.2093804008234292
35000,0.18494394164183173,0.1543041867483407,0.212568444693461
35280,0.176797071902547,0.1512102014338597,0.197093215174973
35420,0.17647163213463496,0.148762585055083,0.1915474691335111
35700,0.18353797203279099,0.1518096776027232,0.2004463087534532
35980,0.17513187459204343,0.1578501409292221,0.1995946995774284
36260,0.1740910888649523,0.1478439029725268,0.208945970274508
36400,0.17652043338632212,0.14575015691109,0.2029727978724986
36680,0.17613733146223234,0.144207456940785,0.198530498817563
36960,0.20933484695153304,0.143275974728167,0.3244737532548606
37240,0.17358889503637326,0.1438374979048967,0.2004570858227089
37380,0.1823004382359795,0.1454616091167554,0.2052912856964394
37660,0.1768471627042163,0.1429331671912223,0.2054143336880952
37940,0.17646665702224704,0.1479253419535234,0.1917052608169615
38220,0.1773958680045325,0.1451799910329282,0.2119729935470968
38360,0.17120767821092156,0.1422875102329999,0.195669255098328
38640,0.2052310413913801,0.1728111945325508,0.2255948151182383
38920,0.18314906151732424,0.1584538878221064,0.2106331721693277
39200,0.17065152334398587,0.1454923652857542,0.205338863665238
39340,0.17775882285903205,0.1489526045648381,0.2076673102006316
39620,0.17665370249073017,0.1438028752151876,0.199352837158367
39900,0.17435006959829474,0.1480238950625062,0.1935714272921904
40180,0.17805109138833355,0.147224603430368,0.2033917817054316
40320,0.17020760748069733,0.1414848834602162,0.1937260265555233
40600,0.17777973696356636,0.1485551950428635,0.1936996622150764
40880,0.17677961509325538,0.1477096855547279,0.1968236704962328
41160,0.18054793294635596,0.1488862132420763,0.2173754010023549
41300,0.16971193028730336,0.1490705711022019,0.1908213343657553
41580,0.17394487751647827,0.1422626446839422,0.1987373929377645
41860,0.16988141868845558,0.1445145343197509,0.1919405161729082
42140,0.16666389359859746,0.1408605135092512,0.1901778864953666
42280,0.17612271583057004,0.1449962019408121,0.190363509086892
42560,0.17650258199078958,0.1413525568461045,0.2069346656743437
42840,0.17089225780684494,0.1495119822211563,0.1951838016835972
43120,0.1707258996122982,0.1436312630726024,0.1986056303139776
43260,0.1732739123876672,0.1461408460559323,0.1941222784668207
43540,0.17590804610750632,0.14097381869331,0.2156288681412115
43820,0.17151977224508294,0.1389985828660428,0.189716022578068
44100,0.16781528760329817,0.1398087810724973,0.1924432930862531
44240,0.16908737240009938,0.1367730858502909,0.1948711487976834
44520,0.17158567700069396,0.134529846846126,0.1993284039245918
44800,0.16988995832740325,0.1403723805397748,0.2000178899243474
45080,0.16826938806800168,0.1344685227144509,0.1870660267397761
45220,0.17710338052595032,0.1386950427480042,0.2045536815747618
45500,0.17109672003425655,0.1403799467673525,0.1939761893916875
45780,0.16872444469714531,0.1393665722571313,0.1916901265317574
46060,0.1795007499109488,0.1378318970836699,0.2189517097873613
46200,0.17049565577763126,0.1369060631934553,0.1983778569148853
46480,0.17616717333788984,0.1383514878898859,0.2105939426505938
46760,0.17022230299888172,0.138552114428021,0.1938904010737314
47040,0.17006704337312833,0.1413658305862918,0.1900226916093379
47180,0.170693171666935,0.1385830507054924,0.1871993976365774
47460,0.17309031634009442,0.1393310907157138,0.2022483746567741
47740,0.17152652248390945,0.1414202071959152,0.1975206262804567
48020,0.17227151820436115,0.1438554085651412,0.1927260515047237
48160,0.17002688792650583,0.1391486886655911,0.1942491453653201
48440,0.1686855120002292,0.1381044007884338,0.1902507615322247
48720,0.1668834020476788,0.1384148251870647,0.1834805923234671
49000,0.1711933977226726,0.1386057890905067,0.1891922903340309
49140,0.1746646601008251,0.1405415314761921,0.1970300425449386
49420,0.1725978605134878,0.1393034703377634,0.197392164086923
49700,0.16714345920714546,0.1467409076308831,0.1914266841765493
49980,0.17274259053287092,0.1405273405835032,0.1951942522637546
50120,0.1702436070621479,0.1385943256318569,0.1943214075826108
50400,0.16743868347490204,0.1365285391639918,0.1878391839191317
50680,0.16667488130507987,0.1328223582729697,0.1888417200464755
50960,0.16526903112069696,0.1408929546410217,0.1858567885728552
51100,0.1641303379135206,0.1327131461026147,0.1874387564789504
51380,0.17093663577456022,0.1338205811241641,0.1914076091255992
51660,0.17338435172103342,0.142232355074957,0.1942540336819365
51940,0.1650691310188267,0.1338142955396324,0.1863988687796518
52080,0.17227468121913259,0.1415710897324607,0.2023303648736328
52360,0.17038878757390188,0.1359811472520232,0.1957310176221653
52640,0.16558026736835013,0.1348501859372481,0.1848873536847531
52920,0.1644636124593671,0.1398376679932698,0.1840976522862911
53060,0.17448926907847628,0.1377675780281424,0.1990004266658797
53340,0.1671346430224366,0.1350090777082368,0.1865118141658604
53620,0.1632340267882682,0.1352043367736041,0.1849375781603157
53900,0.16437093641608952,0.135820532599464,0.1795027311751619
54040,0.16659987735794857,0.1388553330907598,0.1852227974357083
54320,0.16123571175034154,0.1366554428543895,0.1759555592294782
54600,0.17309770962339824,0.1342438889015466,0.215887534902431
54880,0.16690678113489407,0.1388596037169918,0.1864608719618991
55020,0.1724833917152136,0.1406669344380497,0.2014277889952063
55300,0.16514387852395881,0.1389078935282305,0.1807596920849755
55580,0.171963972360827,0.1311304966080934,0.1939799891412258
55860,0.1655509490764234,0.137516251062043,0.1858097154647112
56000,0.16949366214685138,0.1361485997121781,0.1889209362631663
56280,0.16529740838217544,0.1338054782571271,0.1879253121465444
56560,0.1700278119463473,0.1362641192739829,0.1945966117130592
56840,0.16771739706746297,0.1364111716905608,0.1962135951733216
56980,0.16495188827160742,0.1391170570021495,0.1878213861677795
57260,0.16065281025250439,0.1359319775458425,0.1781284844735637
57540,0.16189753182232378,0.128488063570112,0.1838262599706649
57820,0.1635871806624345,0.1334858034364879,0.1878419864503666
57960,0.16622931486112064,0.1345999993756413,0.1870093887951225
58240,0.1702382485917769,0.136272710263729,0.2115933376736939
58520,0.1680425423220731,0.1312148514203727,0.1950831779744476
58800,0.1728273029881529,0.1337155684176832,0.2117847391031682
58940,0.16597111647948617,0.1343988695181906,0.194042858663015
59220,0.16031344725866797,0.1363010782049968,0.175812149005942
59500,0.24681696967454625,0.136546330563724,0.4857996075972914
59780,0.18947422961820845,0.1375618429342285,0.2605890872236341
59920,0.25699327169568276,0.1332878746511414,0.5505662344023585
60200,0.17362300109700296,0.1372641636943444,0.2110773897543549
60480,0.1701562637998722,0.1364704159647226,0.19439113012515
60760,0.17571199573867485,0.1399380159587599,0.1943982845265418
60900,0.17446524982398834,0.1358358621201477,0.1963351153349503
61180,0.1698057235626038,0.1327171220676973,0.1896623936621472
61460,0.17065359561704097,0.1323868937976658,0.2033840868575498
61740,0.16890446827746922,0.1371824069786816,0.1836875436082482
61880,0.16421501148608508,0.1302531417505815,0.1799167692288756
62160,0.1682380054448731,0.1353462943993509,0.1865934561006725
62440,0.16712246908457015,0.1341260760137811,0.1801404032064602
62720,0.16593188632163214,0.1312571237934753,0.1952178716892376
62860,0.1655121987336315,0.1331561662675812,0.1861462770635262
63140,0.16686933988588856,0.1369980729743838,0.1850612797401845
63420,0.44350298023433427,0.1600298268115147,1.2600751292705537
63700,0.177672516683815,0.1745490669598803,0.180710391481407
63840,0.17393671282683495,0.1610044027213007,0.1885226256307214
64120,0.1696481273474637,0.1474936731299385,0.1993810826167464
64400,0.35644126027473244,0.1478785820445045,0.9213060764223338
64680,0.24398750419728454,0.1424393494566902,0.470272137094289
64820,0.17197459364775564,0.1431996360095218,0.2086598383169621
65100,0.17170742405229245,0.1484793480159714,0.1842542102467268
65380,0.17075451449840323,0.1397196610923856,0.1873207142623141
65660,0.17374733685865063,0.1422829487454146,0.201285801497288
65800,0.16074545698240397,0.1385764010716229,0.1710811719717458
66080,0.1659274122305214,0.1414200061233714,0.1754926544148475
66360,0.17324245834141033,0.1440570554835721,0.1934418460726737
66640,0.16242806771537288,0.1339274768345058,0.1899721575574949
66780,0.1620195051084738,0.1371528385998681,0.1880341959185898
67060,0.16891389130847526,0.1648951901402324,0.1748036696249619
67340,0.1652371143538039,0.1431289774458855,0.1807539084646851
67620,0.16959749893518164,0.1628024838725105,0.17797049398534
67760,0.1628054472687654,0.1387343675270676,0.180926677538082
68040,0.16745796431670892,0.1396365859592333,0.1904546598624438
68320,0.1655930672725662,0.1395821611583232,0.1781831868877634
68600,0.16059612034354354,0.1402517544291913,0.1747906729299575
68740,0.17988746700226327,0.1285727834329009,0.2339923443365842
69020,0.16126163877779615,0.1370013046870008,0.1868756794603541
69300,0.15826181297656144,0.137560540959239,0.1729536945233121
69580,0.15837487109587525,0.1326227149972692,0.1816136638913303
69720,0.16437817214871753,0.1411473969416692,0.2010960991354659
70000,0.4208220702514517,0.1581110890908166,1.1885702391713855
70280,0.1630310311261564,0.1440601849509403,0.1778229607548564
70560,0.15798786661471237,0.1398548106057569,0.1760490507259965
70700,0.15615008700173344,0.141878864034079,0.1692253834707662
70980,0.1624123821535613,0.1441295497305691,0.1790339991869405
71260,0.17021513814455827,0.1394243890466168,0.2020445516658947
71540,0.16409939340199342,0.1417827876191586,0.1844251344725489
71680,0.1567783046374097,0.1429666181048378,0.1686260854778811
71960,0.1612102384481113,0.1421326761972159,0.175537204821594
72240,0.1581926186487544,0.134716842980124,0.1794522355403751
72520,0.1623069181363098,0.1326517111714929,0.1756440797587856
72660,0.1700820456107612,0.1367054388765245,0.1986660702712833
72940,0.16156166822416707,0.1342982252547517,0.1982892892183736
73220,0.16388728016638196,0.1376664489787072,0.1841022646659985
73500,0.1643967958015855,0.1341860072035342,0.1803504491783678
73640,0.16178315565106455,0.1396321199694648,0.1821840553637594
73920,0.16204309351858678,0.1350475439196452,0.1775280279433354
74200,0.15727776271407493,0.1374719994142651,0.1693860962893814
74480,0.16379704924882385,0.1413268111739307,0.1900710308458656
74620,0.15764233196969138,0.1331089871190488,0.1712242459272965
74900,0.15711351660080253,0.1393157480284571,0.1725586027931422
75180,0.16220156930852675,0.1419772621430456,0.1758891770849004
75460,0.16310112972045315,0.134372623199597,0.1773754095379263
75600,0.15808366967597973,0.1334229420684278,0.1781178352888673
75740,0.15763100970885713,0.1314488040795549,0.1748079945379868
75880,0.17413652074523267,0.1602970344526693,0.1855964971240609
76160,0.16881866511578356,0.1583351745363325,0.1752732600178569
76440,0.1668267646882062,0.1515941100846976,0.1811963375471532
76580,0.17114654504849258,0.1612187393661588,0.1855529851093888
76860,0.284575363327749,0.1778154964745044,0.4965372096374631
77000,0.16733842439794286,0.1602886361489072,0.1759602178446948
77140,0.1692149643506854,0.1538163045374676,0.1846136241639032
77280,0.16520445634843778,0.1518591227615252,0.1785497899353504
77420,0.161828236808069,0.161828236808069,0.161828236808069
77560,0.1528970893099904,0.1528970893099904,0.1528970893099904
77840,0.155919385892339,0.155919385892339,0.155919385892339
78120,0.1443289030622691,0.1443289030622691,0.1443289030622691
78260,0.1591384807322174,0.1591384807322174,0.1591384807322174


==> results/AirfRANS/P5/fb0_cb400_cl1_cr05_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0955408209003508,1.0883431427925825,1.108515807315707
240,2.977253604605794,1.0372369132190942,8.362795701026917
480,1.5430351499840618,0.9022151045501232,2.9138898012042045
720,3.984441459560767,0.8017667530849576,13.346023063659668
960,1.4491793986503034,0.592829335667193,3.1252581655979155
1440,0.9251277526654302,0.6321170687675476,1.6551967266201972
1680,1.7231361505761742,1.0830746903270485,3.009388979673385
1920,0.855881349882111,0.6166985469684004,1.0247894641757012
2160,8.767585026668385,0.7409930668026209,31.957091445922853
2400,0.9927775710541755,0.4955705545470119,2.292952388525009
2880,0.8176065592747181,0.485936049260199,1.364314774721861
3120,1.6558008998865263,0.4789333514310419,4.993723430633545
3360,0.9116433572769165,0.467591476291418,2.040741629302502
3600,1.040242725596763,0.5046189059130848,2.302410996258258
4080,1.0397685349360108,0.4149455977231264,2.329347489252686
4320,0.6519255290180445,0.4133715840615332,1.2192479552328586
4560,0.47816429489757867,0.3956150002963841,0.5651075784862042
4800,1.246370083214715,0.4116045453026891,3.419589465856552
5040,0.4788825098890811,0.3768175961636006,0.5477607980370521
5520,0.8991255550645292,0.7328591968119145,0.989723946005106
5760,0.5808926645945758,0.3682759114727378,0.6952494506165385
6000,0.6255791298951954,0.3388085827790201,1.0132768584787846
6240,2.0778467599488795,0.3421468273550272,5.628783420324326
6480,0.8052180901262909,0.3359181844070554,1.7371660837531089
6960,0.6969279346615076,0.2962059490010142,1.6686748945713044
7200,0.45787293028552084,0.3362413653731346,0.6204867369309067
7440,1.1293800996104255,0.3060348228551447,3.419274896979332
7680,0.3662433449085801,0.2866245645470917,0.44142409324646
8160,0.5688125618454068,0.2518288474529981,1.151416052132845
8400,0.33962735769804564,0.2869728931039572,0.4181774438545108
8640,0.3087899493798613,0.2515559409093111,0.3668358232080936
8880,0.33864098569843915,0.2854050969332456,0.3902287580445409
9120,0.3106523356819525,0.2664342355169355,0.3982320659980178
9600,0.30117774815065784,0.2555022550560534,0.3712418538331985
9840,0.28365254576317966,0.2327272634208202,0.3346265527047217
10080,0.2795680783991702,0.2424703790713101,0.3164065541513264
10320,0.27350759420311077,0.2441859973128885,0.3108312270510941
10560,0.27961460512829944,0.2597880896553397,0.3035938859917223
11040,0.27775064517743886,0.2464927256759256,0.340128862876445
11280,0.4137471027462743,0.2226752677559852,0.927752824164927
11520,0.6574703043233602,0.223859205301851,1.8890465360879896
11760,1.1874647178361188,0.2281594028044492,3.9561136305332174
12240,0.26002229674719274,0.2143302507139742,0.3215214387141168
12480,0.2814841336221434,0.2202370143681764,0.3331159889698029
12720,0.25640470542944965,0.2114838561974465,0.3318630573060364
12960,0.2600544280442409,0.211433335179463,0.3399205538909882
13200,0.2513939232123084,0.2161929410602897,0.3120103196147829
13680,0.24812117502093312,0.2152915311884135,0.3081569080799818
13920,0.24733917657053095,0.2180159806739539,0.3111412139423191
14160,0.24213072342332448,0.2159388994984328,0.2817080526705831
14400,0.2392758903186768,0.2130252353101968,0.2878407174069434
14640,0.2405324042239226,0.2110204804781824,0.2779661590699106
15120,0.23552476014010604,0.2136810344178229,0.2819647706393152
15360,0.24003574446309356,0.2168702996429056,0.2920091706328094
15600,0.2611588436341844,0.218233026927337,0.3243246910907328
15840,0.22806922951480368,0.2066084446012973,0.2740644355677068
16320,0.22990923009114336,0.2028153123054653,0.2676974249538034
16560,0.2243896519206464,0.207071781354025,0.2708604858908802
16800,0.2283917537797242,0.1987878733407706,0.2736219361051917
17040,0.22345559689216313,0.205414119688794,0.2610700708441436
17280,0.22482200085185464,0.1958719903882592,0.2759797809366137
17760,0.22235298665938896,0.1999239658936858,0.244015288464725
18000,0.2165356961265206,0.1987795580271631,0.2533404848072678
18240,0.21800944444723425,0.2013361753057688,0.2513851286377758
18480,0.21564439476002006,0.1960737270209938,0.2561479594465345
18960,0.2170349857839756,0.1908772638440132,0.2570922678988427
19200,0.21442205197177824,0.1886496299691498,0.250371784362942
19440,0.21459692852571602,0.197460105177015,0.2435575813893228
19680,0.21121600001351906,0.1947351075336337,0.2474460497032851
19920,0.21054068237543103,0.1925235569942742,0.2332723252382129
20400,0.21438954914221536,0.1922207278851419,0.2385866578295827
20640,0.21232174439122897,0.18295394603163,0.2443713503610342
20880,0.20766970241907978,0.1906549699604511,0.2307433831039816
21120,0.20832922895438966,0.1917571944370865,0.2371233196463436
21360,0.204712789717596,0.1938521810062229,0.2251136781089008
21840,0.2128877715812995,0.1957021880336105,0.2391110847797244
22080,0.20254127030493688,0.1893049415946006,0.2268845682311803
22320,0.2011112411273643,0.1819945342559367,0.2256153048574924
22560,0.20051646846812216,0.1844481586758047,0.2196367094945162
23040,0.20281364552443842,0.1843914987426251,0.218764552520588
23280,0.20261142181698227,0.1819896488450467,0.2202712127007544
23520,0.1991744315414689,0.1811089993454516,0.218229612391442
23760,0.20406533412868152,0.1890369247645139,0.2250064785778522
24000,0.20572063353843983,0.1904272245056927,0.2295874805003404
24480,0.1955461037182249,0.1811713014449924,0.2106104137469083
24720,0.19877615051576863,0.1845785371121019,0.2258780642691999
24960,0.1943681355449371,0.1830559108313173,0.2137941029667854
25200,0.1976806354499422,0.1835335984360426,0.2120578301697969
25440,0.1956776341842487,0.1779177264682948,0.2146486515458673
25920,0.1934235975029878,0.1785401167254895,0.2193152874242514
26160,0.19632949728984384,0.1793575797881931,0.2137350998725742
26400,0.2002083603921346,0.1833813002519309,0.2239272014144808
26640,0.19399997543543576,0.1798270271345973,0.2124526214785874
27120,0.19536241675727067,0.179234950505197,0.21321288860403
27360,0.19259649704676116,0.1835148737672716,0.2052478985860943
27600,0.19421279507689174,0.181176090594381,0.2066285380069166
27840,0.19653214203892272,0.1844024517573416,0.2082272420916706
28080,0.18892292307922615,0.1725704531278461,0.2010427567269653
28560,0.19161160006187852,0.1750848735403269,0.2059652214683592
28800,0.19246989728882904,0.1830091772973537,0.2057758817169815
29040,0.19373460732167583,0.1806671208888292,0.2095544017199427
29280,0.18786262596957382,0.1725889819581061,0.2065295865852385
29520,0.1929671317199245,0.1767774923890829,0.2060470507387072
30000,0.19046723870793353,0.1795657838415354,0.2044869073107838
30240,0.1925042504724115,0.1807537697721272,0.2181202525179833
30480,0.19174941484816366,0.1778369057644158,0.2071247337944805
30720,0.18681384775089097,0.1704080561921,0.1947929401136934
31200,0.1884306842111982,0.1740454213693738,0.2013756067492068
31440,0.18757889611879358,0.1729387518949806,0.2036146787274629
31680,0.18623205335810777,0.175131961973384,0.1954853522032499
31920,0.1889660332072526,0.169075614688918,0.2013817175198346
32160,0.18902637428021987,0.1773582116141915,0.1985372711997479
32640,0.18757220303174105,0.1710693262983113,0.200210218783468
32880,0.1863040476688183,0.1691996797639876,0.2045021281950175
33120,0.18893236100673672,0.1782915537338704,0.210076633458957
33360,0.19082464546896513,0.1785577788483351,0.2039635347947478
33840,0.1848205788596533,0.167234040889889,0.1975481276493519
34080,0.18683818296762178,0.1716064191143959,0.2006226351298392
34320,0.1845389916398562,0.1737872593197971,0.1957582079432904
34560,0.18276094173081214,0.1725275435112416,0.1954431113228202
34800,0.1852902332297526,0.1724452228378504,0.1983270856644958
35280,0.18460081802331837,0.1703701121313497,0.2021428389847278
35520,0.1859170729317702,0.1717783448565751,0.2001143968850374
35760,0.18309245250071396,0.168787979716435,0.1940874893311411
36000,0.18331313372822472,0.1745818859990686,0.1918058408331125
36240,0.18131881256820628,0.1646553582744672,0.195752180321142
36720,0.18092256022151554,0.1719586932752281,0.192658250844106
36960,0.18683530947426333,0.1797493271064013,0.1942234262637794
37200,0.18080789939733216,0.1679862005915492,0.1899284625519067
37440,0.18116027138195928,0.1730113248806447,0.1944749997835606
37920,0.18367356212576846,0.1743952126428485,0.1994198400061577
38160,0.18113960489979938,0.1690371083188802,0.1965614737197756
38400,0.18408311551087533,0.1702300687599927,0.1965927223023027
38640,0.1810619911376852,0.1670965086203068,0.1934710142947733
38880,0.17924126165919002,0.1675861421599984,0.1972897392511367
39360,0.17855098777683448,0.1689382077660411,0.1861859775846824
39600,0.17861855598515827,0.1660098424041644,0.1950511652883142
39840,0.18137839032337066,0.1698536963341757,0.1986081430595368
40080,0.18118217689916488,0.1694136442802846,0.1962597519345581
40320,0.17835444200551134,0.1658531254949048,0.1922857894841581
40800,0.1814653558260761,0.1697785353148356,0.1987292293272912
41040,0.17405905193998475,0.1641560493037104,0.1849082539835944
41280,0.17756847741664383,0.1676671126345172,0.1911728942207992
41520,0.177105793619994,0.160399508671835,0.1968916955403983
42000,0.17704604814643968,0.1694812378846109,0.1833675925992429
42240,0.1817387083068024,0.1665715792914852,0.2005733011104166
42480,0.17641726840287444,0.1664619045332074,0.1869222990516573
42720,0.17573952398728576,0.1617947766184806,0.1930712040886283
42960,0.18018091923207974,0.173592891707085,0.190003321589902
43440,0.17747746437555173,0.1691849578917026,0.1918071882054209
43680,0.17671841266448607,0.1605859927786514,0.1978040948975831
43920,0.17527748993830752,0.1638639405835419,0.189336106358096
44160,0.18067315834457984,0.1662522883387282,0.2052984695276245
44400,0.17775719551718788,0.1662288559414446,0.1946872290922328
44880,0.17615255342912856,0.1603564494429156,0.193515468146652
45120,0.17554797719465562,0.1600425729108974,0.1983727433299645
45360,0.17123480756999923,0.1604190021008253,0.1841502454970032
45600,0.1775665259035304,0.1662569218687713,0.1990195477381348
46080,0.177445775992237,0.1638680420350283,0.1952211061678826
46320,0.18034995131776665,0.1644095204304903,0.1942162630194798
46560,0.18042887557647186,0.1583331122249364,0.1999890625290572
46800,0.17698347970028405,0.1640461376821622,0.1970556131191551
47040,0.17884294722694896,0.161185336606577,0.2034685088740661
47520,0.1763359090313315,0.166137881455943,0.1944767660275101
47760,0.17286188376951028,0.1599145478568971,0.1853379831276834
48000,0.1759858094155788,0.1596766737569123,0.2001184374000877
48240,0.172029047064716,0.1562671068776399,0.1843267566151917
48720,0.17168778823106545,0.1592928182287141,0.1868668422847986
48960,0.17234048905549568,0.161467388686724,0.1855522510688751
49200,0.1727378509112168,0.1574639978678897,0.1934675276931375
49440,0.17624047828838224,0.166209883634001,0.1883305708225816
49680,0.17369096619659097,0.1623116132523864,0.1914907171297818
50160,0.17730715116020287,0.1595525791496038,0.1957128062564879
50400,0.1753498930239584,0.1659119245316833,0.1935999219119548
50640,0.17585307089495467,0.1615990396169945,0.1931421102723106
50880,0.17583104534191074,0.1626811055419966,0.1997949917707592
51120,0.17493239874136632,0.165705034523271,0.191879530348815
51600,0.17485055259894577,0.161067135031335,0.1901693624258041
51840,0.1727694113773759,0.1643852253258228,0.1918142723804339
52080,0.17060422798036592,0.1596536326874047,0.1849450858868658
52320,0.3878224714717362,0.1603961897501722,1.0257808589935302
52800,0.17493710571900006,0.1630886358488351,0.2002188133820891
53040,0.17197608388261865,0.1575179312098771,0.1949474896071478
53280,0.1777455989900045,0.1584137576911598,0.1941948140738532
53520,0.16837840742315163,0.1587142102001235,0.1849546632962301
53760,0.1734202481806278,0.1608165283035487,0.1966557425726205
54240,0.17269559197127815,0.1574972656182944,0.1832429393194616
54480,0.172019176314352,0.1620295842643827,0.1865335974004119
54720,0.16963820386910808,0.158759848671034,0.1979009053204208
54960,0.17124896463472392,0.1583707810519263,0.19169947814662
55200,0.17408248469582752,0.1600974878156557,0.2010598146775737
55680,0.1711173423414584,0.1596145810605958,0.1853803614480421
55920,0.16854181493050413,0.1573912783619016,0.1918574015703052
56160,0.16775994501193048,0.1547995874099433,0.1837403658265247
56400,0.17151703583658667,0.1592429386498406,0.190887063681148
56880,0.17189574265270494,0.1563509467476979,0.188522382597439
57120,0.16792614031583067,0.1573962101433426,0.1909024558775127
57360,0.1693710728816222,0.1588002392742782,0.1897916930215433
57600,0.16766401914646845,0.1527236271090805,0.1857215128978714
57840,0.1725325663760304,0.1563322812877595,0.1894206717982888
58320,0.17286293193697927,0.163986153434962,0.1914952870458364
58560,0.16979584887274538,0.1608035864215344,0.1825220137601718
58800,0.17023832319653587,0.1596717988001182,0.183350412286818
59040,0.17122839630814268,0.1579905790369957,0.2026902466826141
59280,0.16885169161367225,0.160386742898263,0.1849727412406355
59760,0.17695147128193633,0.1592278703860938,0.1892058411892503
60000,0.16885083344415758,0.1624765595607459,0.1776371089741587
60240,0.17014288672246033,0.1584677924821153,0.1854873938346281
60480,0.16735415052855385,0.1550257842801511,0.1906405202904716
60960,0.17006926089641633,0.1602611320838332,0.1913702944526449
61200,0.17005942900897933,0.1612063724547624,0.1894974475959316
61440,0.16831511574448085,0.1588055055681616,0.1861242672847584
61680,0.16594728557742197,0.1551224291883409,0.1805928886821493
61920,0.16577744508162137,0.1516040937975049,0.1863018636172637
62400,0.16647183159948323,0.151249566283077,0.1883933332934975
62640,0.16795453447266478,0.1585104294354096,0.1905893166875466
62880,0.16985840261797414,0.1587780949473381,0.1879657184565439
63120,0.16637637390987944,0.1516396017605439,0.187447046842426
63600,0.16587841286556793,0.1556062192516401,0.177539458326064
63840,0.16927427104790693,0.147052324283868,0.1912939713196829
64080,0.16887770915054712,0.1537149226106703,0.1949138208664953
64320,0.16560678238281978,0.1540966122271493,0.1896096101636067
64560,0.16820227817865085,0.1575553774414584,0.1876341160014271
65040,0.16414676925749513,0.1572545179165899,0.1781936331326142
65280,0.163969490698073,0.1551617236528545,0.1733199234865605
65520,0.1654678908316418,0.1501050264481455,0.1874007403617724
65760,0.1635455147293396,0.1499553927360102,0.1823171092383563
66000,0.16397111472790127,0.1550251998379826,0.1835501109063625
66480,0.16401119834743438,0.1537371290242299,0.1809631914226338
66720,0.16936003868700933,0.1549429627787321,0.2004117784742266
66960,0.16427502350183198,0.1519779392704367,0.1862695355387404
67200,0.16316306569962757,0.1523410582914948,0.1809628348983824
67680,0.16453625203575936,0.154686717512086,0.1760319283092394
67920,0.18559981819707896,0.1573049538489431,0.2386900329217314
68160,0.16392854198464188,0.1547991640446707,0.182471126653254
68400,0.1635308711265679,0.1505445543909445,0.1821700006257742
68640,0.16701743567828084,0.1596097173215821,0.1800485841417685
69120,0.16342120802262797,0.1567862930241972,0.1799999711662531
69360,0.1624569421552587,0.1549902055738493,0.1738254767050966
69600,0.15936876583029513,0.1488383557042107,0.1745932341599837
69840,0.16108747476013374,0.1516012040525675,0.1871143763931468
70080,0.15984333940432405,0.1495172750530764,0.177158117974177
70560,0.16131364619592203,0.1511104976572096,0.1828642542334273
70800,0.1613250681723002,0.149775139898993,0.1759998301137239
71040,0.1642595829605124,0.1505546197621151,0.1833764172624796
71280,0.1609248269407544,0.151329857991077,0.1755989631731063
71760,0.16146624365821477,0.154050511457026,0.1759927781485021
72000,0.16567735312157306,0.1569102160260081,0.1841862094169482
72240,0.16090318736270998,0.1525350813707336,0.1777383897639811
72480,0.16658860458526756,0.1574263030290603,0.1848002868704497
72720,0.15925364674301817,0.1521852184459567,0.1682476760679856
73200,0.1603658727847505,0.1521075232885778,0.1698009584890678
73440,0.16752461309544736,0.1582479256950318,0.1839358346024528
73680,0.16093233617139047,0.1535981928231194,0.1721616846555844
73920,0.16129605244263073,0.1497253549145534,0.183187601827085
74160,0.1655928880802821,0.1557437134115025,0.1832798676053062
74640,0.16040607911185356,0.1547486422676593,0.1702918930444866
74880,0.16093455677735616,0.1523398513812571,0.1795454422663897
75120,0.16125640440266575,0.1510705959843471,0.1747533197002485
75360,0.16069691734737712,0.1539293346460908,0.1721389984618872
75840,0.1619566839933395,0.1495903042331338,0.1719278929848224
76080,0.16185597054194656,0.1451034889137372,0.1871963860280811
76320,0.16080587713862762,0.1504857365228235,0.172624017400667
76560,0.16139025533339008,0.1514034895645454,0.1720144152874127
76800,0.15791848516557364,0.1522202212037518,0.1666956083988771
77280,0.15834098180290307,0.1456853544572368,0.1739347160002216
77520,0.15981113888206888,0.1467012351285666,0.1787588033918291
77760,0.16103700060630213,0.1508331853849813,0.1774430303415283
78000,0.1613178841245826,0.1506554700899869,0.1727946630399674
78480,0.16314802771667014,0.1526925012981519,0.1774759227130562
78720,0.16017583200824445,0.1510508795408532,0.1796660472918302
78960,0.16022331351763563,0.1486119012301787,0.1722981515014544
79200,0.16130078591057095,0.1509910196997225,0.1746285180142149
79440,0.16136884503066534,0.1468372493144124,0.1721817674580961
79920,0.16245965519337915,0.1514878399297595,0.1768031827872619
80160,0.1631734175619203,0.1507050855504348,0.1789656656747683
80400,0.1589088510139845,0.1509250580659136,0.1731942091882229
80640,0.15804098734748548,0.1465487902425229,0.1703175403410569
80880,0.15881241000606677,0.1501686793658882,0.1724775993591174
81360,0.16039392498321825,0.1543372470745816,0.1758535336377099
81600,0.15897529111127365,0.1518976479582488,0.1772009591804817
81840,0.16276885940926145,0.15417935912963,0.1844741160515695
82080,0.15440752834081647,0.1474747136933729,0.1695700436225161
82560,0.17733588726841842,0.1478196758124977,0.2328436530288309
82800,0.16192206590087146,0.150618532244116,0.1780195846688002
83040,0.16354392711073157,0.1511333227483555,0.1768269329005852
83280,0.16205147644737733,0.1503236581990495,0.1749655001144856
83520,0.1618218365113716,0.1473451160592958,0.1750407559936866
84000,0.1590046976029407,0.1507252371450886,0.1777899345383048
84240,0.15461859269067638,0.1422064148122444,0.1620057395473122
84480,0.1585207983991131,0.14827190709766,0.1710265663638711
84720,0.15832109156297516,0.1453893177723512,0.185543530578725
84960,0.152898174370639,0.1491343801328912,0.1604673622269183
85440,0.15919999397010537,0.1459086471796035,0.1773272742517292
85680,0.1578090628900099,0.1480010325321927,0.1768806336214766
85920,0.15557358894962814,0.1513235237961635,0.1668808069499209
86160,0.1559230571147054,0.1419666031142696,0.1723049011733383
86640,0.15766383794019925,0.1510870541678741,0.1700738142989576
86880,0.15468127198168072,0.1471109348069876,0.1655345589201897
87120,0.15623846494476307,0.1457306651398539,0.1761819753330201
87360,0.15630471120588474,0.1510319385211914,0.1710747492220252
87600,0.15688017584267067,0.149207098041661,0.1753557442128658
88080,0.15636642033001405,0.1476080879056826,0.1721324465749785
88320,0.15776534861535763,0.1515064078429714,0.1653949333447963
88560,0.15276580808451398,0.1446724735107273,0.1680266170855611
88800,0.15784496121923436,0.1481353610008955,0.1636270073615014
89040,0.15438405892695295,0.1467259766161441,0.1649911714717745
89520,0.15791806915076445,0.1484062174055725,0.1631689439946785
89760,0.1548654509754851,0.148535125372,0.1624468423286452
90000,0.15793577476171772,0.1469522384507581,0.1755880073597654
90240,0.149398060181799,0.1440656953072175,0.1529849371872842
90720,0.15150937643523013,0.1462065677531063,0.1548929743282497
90960,0.1511575081308061,0.1469836821779608,0.1577854818245396
91200,0.15380197588664782,0.1505528359487652,0.1574718031752854
91440,0.15307273149024692,0.1487995091360062,0.1573459538444876
91680,0.1502798219397664,0.1472403585072607,0.1533192853722721
92160,0.15152914519887414,0.1502727178810164,0.1527855725167319
92400,0.1500552722648717,0.1457382047455757,0.1543723397841677
92640,0.149016029771883,0.1439266988029703,0.1541053607407957
92880,0.149758743813727,0.1481369695812463,0.1513805180462077
93120,0.1551119176577776,0.1551119176577776,0.1551119176577776


==> results/AirfRANS/P5/fb0_cb400_cl1_cr1_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0955408228933812,1.088343144580722,1.1085158107429742
240,1.129753031656146,1.0045144103467465,1.4339023719727992
480,2.1551675793156027,0.8889344623684883,5.727080429792404
720,1.4819517423585058,0.8095204676687717,2.86005794107914
960,1.5370972711034119,0.6883698276430369,3.330790247619152
1200,3.0567080495506525,1.3307061350345613,7.087562568187714
1440,2.1288831655308607,0.6661893247812987,5.836942827105522
1680,1.7690913041494787,0.7868074384331704,4.526064990758896
1920,1.3310996031016111,0.5763332092016935,2.617620769739151
2160,0.6485405194014311,0.5354654902592302,0.725863045565784
2400,0.6669675971381366,0.5271931701898575,1.0098937073349952
2640,0.5621180942794308,0.4904160126298666,0.6224917814508081
2880,0.6269053905736655,0.4489145136252045,0.9743993759900332
3120,0.9997037724265829,0.4363624721392989,2.4187614357471467
3360,1.173606804846786,0.4641223976574838,3.1973599642515182
3600,0.6427614234667272,0.4527305367588997,0.9786106813699008
3840,1.0283089807536454,0.4277810407988727,2.7879121613502504
4080,0.6682989394199104,0.3828218010999262,1.2839684574306012
4320,0.4322015406843275,0.3857681212387979,0.5411829992569983
4560,0.4229749007895589,0.3771958764083683,0.4634667868167162
4800,0.3909857409214601,0.3484289106912911,0.4288248199224472
5040,0.73334957589861,0.3618064970336854,1.795505464822054
5280,0.7182067182241008,0.3301400361768901,1.8182800246030093
5520,0.3655165515886619,0.3126973754540085,0.423623462151736
5760,0.3572629640717059,0.3204684654250741,0.3968657808378338
6000,0.6338449811469763,0.317195596229285,1.494739216864109
6240,0.3500019620824605,0.3183888545259833,0.3789018763415515
6480,0.33190975823206825,0.3022215504571795,0.3695046550780534
6720,0.3458827335713431,0.3004218511842191,0.4155633802711964
6960,0.32144053402589634,0.296143510164693,0.3375067201256752
7200,0.33006828453857445,0.3055487997829914,0.3653076916933059
7440,25.277470828273803,0.2949066703766584,100.19286069869996
7680,0.5198901090724393,0.3104134582728147,1.1136392062157392
7920,0.5114636456384324,0.2853240049351007,1.0958852590620518
8160,0.5113902857061474,0.282522149644792,0.9291964940726756
8400,0.40669329110067337,0.3068283762037754,0.6790127994120121
8640,0.4200100951665081,0.2824199846852571,0.7774945298582315
8880,0.3324830746022053,0.2792499908618629,0.4647556098364294
9120,0.41787912452826276,0.2700727137364447,0.6698647790774703
9360,0.3159376879548653,0.2738295996282249,0.3855016911588609
9600,0.31615003610495473,0.2777169052883982,0.4088955594785511
9840,0.31013017958495764,0.2732616607379168,0.3885467946156859
10080,0.3083228824031539,0.2732020494062454,0.3800723576545715
10320,0.3016706663998775,0.2695389632601291,0.3678626590594649
10560,0.29899236976169047,0.2663920980598777,0.3505895957164466
10800,0.3043487503635697,0.2664527647010982,0.3698786716349423
11040,0.2920556095894426,0.2600812928564846,0.3576117217540741
11280,0.2817751410859637,0.2544030738249421,0.3422211728617549
11520,0.2854225101601332,0.2568359976261854,0.3448826599866151
11760,0.28307835108367724,0.2562335173599422,0.3393975486047565
12000,0.28269283994566646,0.2530511663574725,0.3369546480849385
12240,0.29308194012613964,0.250142435086891,0.3408436936885118
12480,0.27269268160453064,0.2571285282541066,0.3167734199389815
12720,0.2724823856679722,0.2391679568774998,0.3213388186972588
12960,0.2768657470634207,0.2436385266948491,0.3043858784809709
13200,0.2612464976194314,0.2352315383870154,0.2951111721340567
13440,0.25540027651935815,0.2374369705840945,0.2849492846801877
13680,0.2693349870340898,0.2547773562092334,0.2987133654020726
13920,0.26179168434813616,0.2304057450778782,0.3024780139420182
14160,0.259567841629032,0.2334629542101174,0.2809098354168236
14400,0.25997550310334183,0.2267173415143042,0.2920427164249122
14640,0.2524633853929117,0.2277851027064025,0.2818397682346403
14880,0.25545399104943495,0.2324913043528795,0.2981684928573668
15120,0.24507798958569763,0.2188297906983644,0.2803844723571091
15360,0.2554888319014571,0.2411530408356338,0.2778785129170865
15600,0.24034908308181907,0.2169013149384409,0.25749939635396
15840,0.2444995386968366,0.2294145733118057,0.2619641714263707
16080,0.24328990449896082,0.2224297977145761,0.2681357504986226
16320,0.23601947440765797,0.217021394977346,0.2599011834058911
16560,0.23583041680278252,0.2178748097270727,0.2537443188764154
16800,0.23555057941935956,0.2182743315491825,0.2537474510539323
17040,0.23444367620395493,0.2160767058655619,0.2499709537811577
17280,0.23395005043828854,0.217595526613295,0.2565961830411106
17520,0.23685505629749967,0.221275041596964,0.2535518564004451
17760,0.23060992592945692,0.219037704449147,0.2448841440863907
18000,0.23058359118178484,0.2127991135045886,0.2452289284579455
18240,0.23198805858381089,0.2175847948901355,0.2546505308058113
18480,0.22763850500574329,0.2177558595407754,0.2372532523982226
18720,0.21767360733123492,0.1993816931545734,0.2328237611614167
18960,0.22960690046194937,0.2156918077357113,0.2500908503588289
19200,0.22619386823615056,0.2020349225401878,0.2421216361224651
19440,0.22469801965402436,0.2024111856054514,0.2441096887551248
19680,0.22278779814951116,0.2058002765290439,0.2364697789121419
19920,0.2195153693761676,0.2056208429206162,0.233328904947266
20160,0.22258781146490944,0.2047296103462577,0.2472726809326559
20400,0.22143565799342463,0.2044416676554828,0.2435875178221613
20640,0.2200674867024645,0.1991633748356253,0.2353626186586916
20880,0.21935380086302755,0.202061944194138,0.2426526926923543
21120,0.21846673851832743,0.2042226117011159,0.2348791372496634
21360,0.21621932314941658,0.1998368452396244,0.2324270958825945
21600,0.21155086750397456,0.1954544837307185,0.2340191414672881
21840,0.21379896503640333,0.1952504129335284,0.2311679638549685
22080,0.21065929675241932,0.1976933361310512,0.2265997956134379
22320,0.2112236863444559,0.1889395541138947,0.2289704669825732
22560,0.2110095715220086,0.189551949063316,0.2391840978246182
22800,0.21348834941862144,0.195797366015613,0.2334308931604027
23040,0.20805661276914178,0.1932443066313862,0.22343212117441
23280,0.21100105946417896,0.196033100746572,0.2323933867458254
23520,0.20605344643350687,0.1906720953900367,0.2214857888408005
23760,0.2081954287085682,0.1885099702794105,0.2231983323954045
24000,0.20762942094355813,0.1948564674519002,0.2271504170726984
24240,0.20438510391628364,0.1885386096779257,0.2262907469365745
24480,0.2050339075061492,0.1857604582048952,0.2208459692355245
24720,0.202733129535336,0.1896185759827494,0.2146220446564257
24960,0.20212981289485465,0.1877650420926511,0.2187945271842181
25200,0.20693209845339872,0.1945072600618004,0.2206658219266682
25440,0.1983737553772516,0.1822447865176946,0.2158147279545664
25680,0.20092257485259318,0.1880562263913452,0.2116360342875123
25920,0.20035895720124242,0.1915925441961735,0.2126724610012024
26160,0.20559914268320423,0.1905259903520345,0.2202788915671408
26400,0.19782480592373755,0.1866052084881812,0.2161598858889192
26640,0.19950462531298396,0.190645733801648,0.2196454120986163
26880,0.19569906469434495,0.184144212109968,0.206323188021779
27120,0.19876106669078578,0.1821171505562961,0.2273026356752961
27360,0.19636936059687285,0.1825214991159737,0.2107397677469998
27600,0.19284670468652615,0.1770719134341925,0.2068674875888973
27840,0.19526051465887573,0.1859318030718714,0.2139911164715886
28080,0.19150155193638055,0.1787592216487974,0.2107155088149011
28320,0.1948978734342381,0.1848049481026828,0.219989774338901
28560,0.19147835687734183,0.1762820459436625,0.2148524913098663
28800,0.19483686075429427,0.1818528678407892,0.2089752407930791
29040,0.19312744352733713,0.1811761130671948,0.2109772953949868
29280,0.19477698596194382,0.1844062367547303,0.2124961253628134
29520,0.1911098799156025,0.1822767135221511,0.2079553228802979
29760,0.18756045964080836,0.1760148358065635,0.2065548398625105
30000,0.19041173119330776,0.1763860388472676,0.2155340998061001
30240,0.18852340017096134,0.1761455177469179,0.2126244381535798
30480,0.1917913230252452,0.1808197099342942,0.2066561494022608
30720,0.18833037726348262,0.1738736699335277,0.2122647628001868
30960,0.18939387275138866,0.1818941717594862,0.2081949362438172
31200,0.1849386843643151,0.1741813926491886,0.201054251100868
31440,0.18580883119022468,0.1741410672664642,0.208686488084495
31680,0.18747503036865956,0.171852793842554,0.2057860357128083
31920,0.1831516621052287,0.1635824116319418,0.2041494420915842
32160,0.2031868742359802,0.1799303657002747,0.2339318648260086
32400,0.1855137251014821,0.1749336666148156,0.2085975120682269
32640,0.18391155741526743,0.1729106904286891,0.1973389396630227
32880,0.18672411690815346,0.1753350948262959,0.2133494798187166
33120,0.19842869576299557,0.1838539255969226,0.2216788886580616
33360,0.18346280994359399,0.1722222620435059,0.2038581781461834
33600,0.18438454621355044,0.1759858669806271,0.2039190738461911
33840,0.17966365953790953,0.1690701657207682,0.1995099926739931
34080,0.18657564215478484,0.1760724642639979,0.2135854500811547
34320,0.18307434952468607,0.1755330478865653,0.1996332812123
34560,0.17971418494358654,0.1712388171721249,0.2028372317645699
34800,0.18278255157289092,0.1702146293222904,0.2070749949663877
35040,0.17828486528364007,0.1677727113943547,0.1975833795126527
35280,0.18038231024285775,0.1687935384828597,0.2082871105521917
35520,0.18666987370350394,0.1731336344778537,0.2041308450978249
35760,0.17972057517850767,0.1686389564350247,0.2036569580622017
36000,0.17654217581730336,0.1669715423323214,0.1935083453543484
36240,0.17641906196018678,0.1684467393904924,0.1921812448371201
36480,0.17878256825846617,0.1695886980416253,0.1961535943020135
36720,0.1794595487660262,0.1654238567827269,0.2008284729719162
36960,0.17802271617809307,0.1644384248182177,0.1919156595878303
37200,0.17400941893924024,0.1607735121482983,0.1960541477706283
37440,0.17465882377582598,0.1643404214642942,0.1973250449541956
37680,0.18072240005363707,0.1632485654670745,0.2020282166451215
37920,0.174124362077564,0.1700102734751999,0.1844587841816246
38160,0.17573025930323632,0.1651864381879568,0.1986696301866322
38400,0.1802952870435547,0.1633688153093681,0.2145113430172205
38640,0.17290895609650758,0.160953387664631,0.1966289362683892
38880,0.17314206090406514,0.1584200119785964,0.1944274690747261
39120,0.17407777147833256,0.1652819938305765,0.1918793512508273
39360,0.647141327507561,0.1686523453146219,2.042983338832855
39600,0.18970002830028532,0.1620799935888499,0.2356351428478956
39840,0.17961095100617963,0.1621403878135606,0.1951193066313862
40080,0.1735282118420582,0.1593637377815321,0.1890486474242061
40320,0.1792879450903274,0.1638589261472225,0.1927927516400814
40560,0.1730355734110344,0.1624182461714372,0.2000359171070158
40800,0.1787447298329789,0.1703750638058409,0.1954600674659014
41040,0.172428474354092,0.1621478579100221,0.1936963357962668
41280,0.1684300981322303,0.1552569932909682,0.183797871414572
41520,0.17193557822145517,0.1631782314134761,0.1964254566840827
41760,0.16843986492487598,0.1570417903829365,0.1889688453543931
42000,0.1701682367455214,0.1625696462905034,0.1901104872021824
42240,0.18413783245952794,0.160140824727714,0.2221356080844998
42480,0.16726609639590606,0.1595645105279982,0.1806448254454881
42720,0.16916013665264468,0.158941603382118,0.1917229701485484
42960,0.2131821706320624,0.1619514252804219,0.3464468020200729
43200,0.16953832781990058,0.1549719199538231,0.1907640869170427
43440,0.17093103243969376,0.1616354714613407,0.1928046403173357
43680,0.16902976490790023,0.1531123508187011,0.20030323327519
43920,0.16670196574879806,0.1567850810475647,0.1877036591060459
44160,0.17388272379990663,0.1605407863808795,0.1963979080226272
44400,0.16863760567037384,0.1591906888969242,0.1918801506515592
44640,0.16216376788564954,0.1501059967326,0.1844386170338839
44880,0.16676772593986242,0.1539904853468761,0.1907993603311479
45120,0.16569904153002424,0.1544928861176595,0.1893695647176355
45360,0.1656866380386054,0.157648399551399,0.1846255918312817
45600,0.16363449106225741,0.1509347759187221,0.188084049327299
45840,0.16526719409506765,0.1570410949084907,0.1891810512822121
46080,0.16599906575400375,0.1565825818758457,0.1892935121804475
46320,0.16500292764510954,0.1538346117455512,0.1931090728193521
46560,0.1624795207986608,0.1494044164847582,0.1886657861340791
46800,0.164636337099364,0.158460483266972,0.1782749365735799
47040,0.16484629342914553,0.1517477847496047,0.1901830149907618
47280,0.16402467719744887,0.1536910362541675,0.184218254731968
47520,0.1682668334245681,0.1546714334003627,0.1927862086705863
47760,0.3322521023859735,0.1542861363571137,0.8311131288483738
48000,0.1665911157079972,0.1532054597279057,0.1881797441840171
48240,0.1667033220711164,0.1524382799351588,0.1859760018996894
48480,0.1604207795357797,0.1475273546203971,0.1849972974043339
48720,0.16259311538189644,0.1519646207569167,0.1850594144407659
48960,0.1690245196036994,0.1534036920126527,0.1805156138353049
49200,0.16412504040170459,0.1520375661645084,0.1787741053011268
49440,0.1568850005196873,0.1453235274553299,0.1820737482141703
49680,0.15979517544270494,0.1450894336635247,0.1824916993174702
49920,0.18970121775870208,0.1507809487218037,0.2669051043875515
50160,0.16325625676312477,0.1528637706628069,0.1857878308929502
50400,0.16179624354583208,0.1491013691108673,0.1843893191218376
50640,0.1599652471672743,0.1443921325122937,0.1801672964449971
50880,0.15786876481375656,0.1473461117921397,0.1817572971992194
51120,0.16270439894753505,0.1453321614488959,0.1875791273638606
51360,0.16252303859801026,0.1541206316463649,0.1834970001596957
51600,0.1616269394778646,0.1455041642580181,0.18774045297876
51840,0.15742255682009268,0.144230819218792,0.1837875043600797
52080,0.1572946698160376,0.1392005555937066,0.1839199142158031
52320,0.16117196021601554,0.1473415816575288,0.1910866163950413
52560,0.15841273666126648,0.142272942806594,0.1789097536820918
52800,0.19177661503665147,0.1472049687569961,0.2798202191665768
53040,0.15772996847168536,0.1465384130878374,0.1796897735074162
53280,0.15547126565827055,0.1461406095745042,0.1747928495891392
53520,0.15836848318227562,0.1455249847890809,0.1863545397575944
53760,0.15496745901065875,0.1422861511912196,0.1846976218745112
54000,0.15619055391289294,0.1492588678607717,0.1762644030805677
54240,0.157114496785216,0.1403879878297448,0.1806845772452652
54480,0.15582487393985497,0.1415662299562245,0.1833794787619262
54720,0.15581939019146374,0.1399804229289293,0.1825752605684101
54960,0.15585469638812352,0.1381853484874591,0.1841353011317551
55200,0.16108731309417634,0.1491814496042207,0.1834464515838772
55440,0.15567208048654715,0.1347800269350409,0.1760902585741132
55680,0.15806788368965496,0.1436097259679809,0.1787999268155545
55920,0.15792616491438818,0.140583674730733,0.1786733656469732
56160,0.15696647189208301,0.1458090455411002,0.1798931819107383
56400,0.15702195078018116,0.1411241316562518,0.181226133480668
56640,0.16136530566262078,0.1461454739980399,0.1942629906814545
56880,0.15219293156638736,0.1423610823415219,0.1788695452362299
57120,0.15777226531878108,0.1455658071720972,0.1837861881311983
57360,0.1997410405159462,0.1542946507455781,0.3094565200805664
57600,0.15637944181333294,0.1440409777872264,0.1796030005160719
57840,0.15627586694201454,0.1397158365184441,0.1844151386246085
58080,0.19312976351706307,0.1451538105495274,0.2995069450139999
58320,0.15351644594920794,0.1424358786549419,0.1775857471022754
58560,0.15530728599056598,0.137987013910897,0.1867256054095923
58800,0.1566070274589583,0.1379073607036844,0.179905424779281
59040,0.15574237255146722,0.1414017794793471,0.1770004309341311
59280,0.15447359601501373,0.1409788165520876,0.179232228230685
59520,0.15883931755553926,0.1456169085949659,0.1828674868214875
59760,0.15987822841736482,0.1446099265990778,0.1798091510031372
60000,0.15785306639154437,0.1425703998934477,0.1780194719880819
60240,0.1488756094605196,0.1346423762664199,0.1754229298327118
60480,0.16148071697214617,0.1477046877145767,0.1788768850266933
60720,0.15424815402016973,0.1378722104988992,0.184211135553196
60960,0.15056932988809418,0.1407965445937588,0.1715213432628661
61200,0.16381139721022916,0.1502586931549012,0.1825262585934251
61440,0.15452209886047055,0.1393988353433087,0.1765695220418274
61680,0.15070929942070505,0.1329751569917425,0.1830182349029928
61920,0.1523420988034922,0.1388820461696013,0.1741278891731053
62160,0.1498011656408198,0.1341905101248994,0.1734708554763347
62400,0.26877551386132836,0.1507638665474951,0.4728364204987884
62640,0.14430685658240688,0.142835150542669,0.1457785626221448


==> results/AirfRANS/P5/fb0_cb800_cl2_cr05_pre200_plot.csv <==
step,Mean,Min,Max
0,1.095540822558105,1.0883431442081928,1.1085158084332942
240,1.321976950019598,1.148215469121933,1.5021821734309198
480,11.70700055686757,0.835607581064105,43.73246482849121
720,1.2404140394739809,0.7747415354847909,2.451262174248696
1200,2.6725083688646554,1.1408012221753596,6.208659635782242
1440,1.3308983137458563,0.5893178682029248,2.1462564820051195
1680,2.3485209723468867,0.4622242023795843,7.381523427963256
1920,1.4286308181844651,0.8064782505482435,2.2668261532485485
2400,0.7990473029389977,0.4364590841904283,1.097051349170506
2640,0.62427259338554,0.4339692108891904,0.7144743947684765
2880,2.6195983918290584,0.4767819593474269,8.197901675701141
3120,0.7496954045863822,0.4078464505448937,1.5811540573835372
3600,0.7687654532166198,0.3918734499439597,1.3611784099042417
3840,0.6404689050558955,0.3944675694592297,0.9544140916317702
4080,1.203983319136314,0.3542629869654775,3.478159119039774
4320,0.4287745378911495,0.3194333284534514,0.561391569674015
4800,0.37567622271832074,0.3550181285478174,0.3999348740279674
5040,2.043639002381824,0.3301061568781733,4.374021240174771
5280,0.3468334536021575,0.3227624880149961,0.3788337671384215
5520,0.7768180180480704,0.3177736001461744,1.8615976102650165
6000,0.33647132162237536,0.2923218646924942,0.436186619438231
6240,0.4017974004824646,0.2926830743439496,0.7066162621229887
6480,0.29575996220111844,0.2758722110837698,0.3101133177615702
6720,0.44510939675150435,0.2921196661423891,0.7278103949129582
7200,0.28002971552778033,0.2640405859425664,0.2874390239454806
7440,11.696409781244583,0.2671018576994538,45.95623224258423
7680,0.5017623894335701,0.2652207426540554,1.1724508759379386
7920,0.32687333712354305,0.2775802819058299,0.4161442676000297
8400,0.3236463340348563,0.2753293722122907,0.4533138927072286
8640,0.28867063082056116,0.24337825470604,0.364511208217591
8880,0.27667943290667607,0.2416293466370552,0.3627780120819807
9120,0.2627902942546643,0.2223151945788413,0.3204839299991727
9600,0.5245979235763661,0.2460231081955134,1.290842340812087
9840,0.2889163170219399,0.2297692390158772,0.3975292648747563
10080,0.27071628875797615,0.2441783899720758,0.2936937387101352
10320,0.2572037061839364,0.2364231781847775,0.2786647587269544
10800,0.24840592491207641,0.2265920882951468,0.2768849480804056
11040,0.24745263914344828,0.2296998364478349,0.2753616800252348
11280,0.25303355954820284,0.2189623419940471,0.3058972287457436
11520,24.98640504336683,0.2249613407906144,99.20760551452636
12000,0.2734746764157898,0.2174975694995373,0.3686336807534098
12240,0.3117896791710518,0.2392593604512512,0.3939060690812767
12480,0.24894619778962807,0.2149013066943735,0.3161326472647488
12720,0.25335295151220627,0.2163070530910044,0.3021326426230371
13200,0.23359838518314058,0.2106717837508767,0.2654879114311188
13440,0.2345466593955643,0.2211020863428711,0.2721938627585769
13680,0.2519313479796983,0.2171148646157235,0.3035992562398314
13920,0.2247174404864199,0.2059051419794559,0.2619350180588662
14400,0.3200584500771947,0.2015815236419439,0.5946010598540306
14640,0.5171064347284845,0.2081549508683383,1.395782957971096
14880,0.2577754695317708,0.2273402063082903,0.3413505722954869
15120,0.23843298231950028,0.2120108567364514,0.2842963211238384
15600,0.22609703557100141,0.2120270172134041,0.2362006896361708
15840,0.2287823467329144,0.2162477283086627,0.2455354082677513
16080,0.22055664129555222,0.2129083214327693,0.2394311738479882
16320,0.22206189813092347,0.2184588716831058,0.2308644228149205
16800,0.2094064074498601,0.2007527623232454,0.2173306969087571
17040,3.6997114312974735,0.2098923852853477,14.168024039268492
17280,0.24420233062002805,0.2102041750214994,0.3209550221264362
17520,0.22786306317429988,0.2008015369437635,0.2892412325367332
18000,0.20992863520514216,0.1950188343878835,0.2406917396001517
18240,0.2039178572897799,0.1900873614754527,0.2351732197869569
18480,0.20462007112801073,0.1842959473282098,0.2280532805342227
18720,0.20537062503397466,0.1929898898676038,0.2246710476372391
19200,0.20430727122118691,0.1832596810255199,0.2321658769156784
19440,0.19727850786875928,0.1856456272583455,0.2155097252875566
19680,0.19781966104404997,0.1809168587718159,0.2180621885135769
19920,0.19568415883462875,0.1787908543087542,0.2237144798785448
20400,0.19853256981121375,0.1855787766724825,0.2152166857104748
20640,0.1882140346127562,0.1756175277661532,0.2018820758536458
20880,0.1873197514750063,0.1695980987511575,0.2117475591693073
21120,0.18331843636929984,0.1646170448046177,0.20084263141267
21600,0.18408115926198657,0.1603635922260582,0.2037785410881042
21840,0.1828116718656383,0.163714887574315,0.2002975215297192
22080,0.2209666718286462,0.1778383183432743,0.3432941427268088
22320,0.18288776384317312,0.1711917248554527,0.1959154814155772
22800,0.1907150940550491,0.1809973099082708,0.2033642032276839
23040,0.19465005055768408,0.1702971347700804,0.238992339298129
23280,2.59685120279435,0.159084228919819,9.863888434171676
23520,0.2204160114494152,0.1764874350558966,0.3336688480712473
24000,0.202716512408806,0.1698696323297918,0.2683737329300493
24240,0.19169453413924198,0.1757665708567947,0.2355305109359323
24480,0.19522991772042586,0.1756369665917009,0.2311371007375419
24720,0.1869533952651545,0.1748536758963018,0.2210386691708117
25200,0.18420316832372918,0.1672857197886333,0.2169480410311371
25440,0.18227093080990014,0.1709670872334391,0.2092512321844697
25680,0.17935024534235705,0.1642282514600083,0.2105497494153678
25920,0.20207665408728642,0.1683541944110766,0.2416895497683435
26400,0.18569128849310798,0.1720851698238402,0.2087127802427858
26640,0.174290685566375,0.1609432313079014,0.2064953417610377
26880,0.17248932257411068,0.1592878828430548,0.1993320234306156
27120,0.1785925431374926,0.1591713596927002,0.2114078909344971
27600,0.17760788345243778,0.1675767646729946,0.1987472033128142
27840,0.17629124547820535,0.1645698386803269,0.1996515349391847
28080,0.17420857617864383,0.1546323650795966,0.1938257182203233
28320,0.17192048729048104,0.1559269645623862,0.1903909816313534
28800,0.1717184267635457,0.1582984234485775,0.1957017668429762
29040,0.1732102337724063,0.1589073603972792,0.1923308064974844
29280,0.1690942537016235,0.1528579501667991,0.1911623837612569
29520,0.16810579700628292,0.1521302786422893,0.196093789646402
30000,0.16735886726644816,0.1544256605580449,0.1924367675650865
30240,0.165512334741652,0.1547777513228357,0.1887438272219151
30480,0.16695886689820322,0.1503145983815193,0.1956366398651152
30720,0.16757399172289295,0.1489375646132975,0.1929974873457104
31200,0.16599885970121245,0.1489797877008095,0.1847257114946842
31440,0.16762417695019388,0.1511165059776976,0.1853592930734157
31680,0.16004507540957996,0.1461470568133518,0.1851704308483749
31920,0.16185157931991848,0.1469307930814102,0.1873312524054199
32400,0.16477065064012997,0.1546522841230034,0.1810658918786793
32640,0.161923362633679,0.1525253141345456,0.1756307981535792
32880,0.16654576149769124,0.152777249738574,0.1783645533304661
33120,1.0034918239002582,0.1650233873166144,3.5084347113966943
33600,0.16701094308169556,0.1615456334222108,0.1692728038970381
33840,0.20189299166086125,0.1562582998722791,0.3133654821105301
34080,0.16390293015982021,0.1569559343298897,0.1797175686154514
34320,0.15520726806018498,0.1450873726420104,0.17255639529787
34800,0.15767584837973114,0.1439774952409789,0.1751453108526766
35040,0.15744555690907872,0.1438423738023266,0.1793235892802477
35280,0.1643838023243006,0.1448061357531696,0.1792230320814997
35520,0.1636787740595173,0.1436236669216305,0.1772893493063748
36000,0.15779143187100994,0.14144363198895,0.177455422738567
36240,0.15248923858744087,0.1405415502702817,0.163051293073222
36480,0.1595416113233659,0.1440461524296551,0.1849527040310204
36720,0.15658441645093257,0.1415229073585942,0.1707413421943783
37200,0.1553641756717115,0.1432436168845743,0.1730225965380668
37440,0.15318316549761213,0.1370197718124836,0.1697274794708937
37680,0.15513607093947934,0.1376330552063882,0.1802393335476517
37920,0.15472971947398034,0.1361703467182815,0.1690658360347151
38400,0.15244645330472845,0.1397071877913549,0.1781634321995079
38640,0.19087608636589715,0.1431657606642693,0.2935939932614564
38880,0.1556652460840996,0.1458287450484931,0.1768411001842469
39120,0.15078214123728684,0.1343989603454247,0.1771319516561925
39600,0.1524044968921225,0.1366619829135015,0.1702957538887858
39840,0.1457366969680879,0.1341345548490062,0.1638118982128799
40080,0.15223772285389714,0.1427481557475403,0.1632627916336059
40320,0.15348535716533657,0.1444252333324402,0.1703025904670357
40800,0.14860660641686987,0.1378812393452972,0.1726073658373207
41040,0.15197127288556656,0.1311120078573003,0.1799763124808669
41280,0.1524231906922068,0.1382131466828286,0.1684401659108698
41520,0.1511007603979669,0.1426568550895899,0.1683611688110977
42000,0.14688548697624354,0.1391770652029663,0.1576987196318805
42240,0.14822290017968037,0.1385613373247906,0.1626887569576501
42480,0.14482192259747528,0.1347476640017703,0.1611954297963529
42720,0.14463406026363368,0.1355540824262425,0.1631051201652735
43200,0.14784936592099254,0.1393229830870405,0.1587758683785796
43440,0.13836697810329496,0.1280240169726312,0.1546351527608931
43680,0.14608911935705687,0.1369728070637211,0.1660395219642668
43920,0.14338258078438226,0.1299340686900541,0.1645867820549756
44400,0.14137254847562866,0.1320582630578428,0.16187754095532
44640,0.14648983902181495,0.1316958299838006,0.1727639518678188
44880,0.14602679990814066,0.1391039765207097,0.16084447523579
45120,0.14252566225128244,0.1324827362317591,0.155165523700416
45600,0.14517554175690742,0.129855230776593,0.1692780525889247
45840,0.14877652652445247,0.1393285415275022,0.1673402466159314
46080,0.1399470228585414,0.1321635245997458,0.158519109589979
46320,0.14506520705414003,0.1305374092515558,0.1639049254916608
46800,0.1425493252102751,0.1286462678946554,0.1666600053757429
47040,0.1426149459544103,0.1318479662155732,0.1629510235227644
47280,0.14305667588021603,0.1346484613651409,0.158406084254384
47520,0.14143586595542723,0.1292609122022986,0.1690713798906654
48000,0.14117007756954986,0.1356792840268463,0.1509505257289856
48240,0.15381871049990878,0.1308748796209693,0.1863194137904793
48480,0.14017724618082864,0.127003273544833,0.162786109149456
48720,0.14147420943481845,0.1287685033213347,0.1541780867613852
49200,0.14491672884207216,0.1318260160088539,0.1629122652485966
49440,0.13824551350087855,0.1262508682487532,0.1504435610119253
49680,0.14678209753474217,0.134707130077295,0.1595336329005658
49920,0.13867534242803228,0.1256038745958358,0.1601838264800608
50400,0.14154784731217657,0.1288221364887431,0.1659207066893577
50640,0.14239418686833233,0.1372452606074512,0.1506959709711373
50880,0.14065660533611662,0.1317092303512618,0.1556087942607701
51120,0.1366547956364229,0.125682461457327,0.1563662398047745
51600,0.1415518424240872,0.1322507035871967,0.1615219996031373
51840,0.13522166838869448,0.1261232795333489,0.1519097744859755
52080,0.13462247447459955,0.1195772718312218,0.1509006647905335
52320,0.13911268133786503,0.1276434977399185,0.16120365194045
52800,0.1391408720030449,0.1284413564344868,0.1558695333637297
53040,0.18495024629286488,0.1288092473149299,0.322081027533859
53280,0.14009640394244338,0.1299470252217724,0.1580974225420504
53520,0.1354500542837195,0.1302127534430474,0.145401971610263
54000,0.13658552898908963,0.1230578538868576,0.1552724580094218
54240,0.13468900824664157,0.1254575322009623,0.157718711765483
54480,0.6065771595062688,0.1249068576097488,2.045638667792082
54720,0.15087623319355767,0.125245692608878,0.2158178689423948
55200,0.1404065178474411,0.1300368662504479,0.1679312306363135
55440,0.14254446982173247,0.1294498411333188,0.1760214212629944
55680,0.14287155588390302,0.1315875958325341,0.1685395513474941
55920,0.13698193238349626,0.1259424119675532,0.1592198184691369
56400,0.13569652340142052,0.1223138221073895,0.1601251688320189
56640,0.1365828192734625,0.1233627294376492,0.1519081894494593
56880,0.13422488653101022,0.1243156270682811,0.1492049212614074
57120,0.13463360152207313,0.1241084414627403,0.1613218904938548
57600,0.1370559837669134,0.1260918159037828,0.1525609104987234
57840,0.13179143032408316,0.1213791675074026,0.1430805628094822
58080,0.13204865858773696,0.1247999338805675,0.1469002759456634
58320,0.13063135656178926,0.1188704120647162,0.1456619528774172
58800,0.13371101545868436,0.1235530130611732,0.1467772414721548
59040,0.1296234137145802,0.1233274851832538,0.1426435755565762
59280,0.12978649653960014,0.1126767814718186,0.1453143636835739
59520,0.12910028784070157,0.1173503835592418,0.1471481042262166
60000,0.1300926677766256,0.1189476500544697,0.1450571745447814
60240,0.13160487010376526,0.1254142146417871,0.1423149578645825
60480,0.1293371639610268,0.1248642638139426,0.137925623790361
60720,0.12952940033632326,0.1212231193436309,0.1465115710347891
61200,0.1328850459167734,0.1249315543472767,0.1494640938285738
61440,0.1306579444732051,0.1171610249998048,0.1407303024875
61680,0.1288956830545794,0.1217019442236051,0.140182571625337
61920,0.130051687117666,0.1209803226403892,0.1458332300651818
62400,0.13130284553510133,0.1228507630433887,0.14902905725874
62640,0.17518748716916888,0.1264082540338859,0.3065691428445279
62880,0.12919904012233016,0.1226490420289337,0.1422043144563213
63120,0.12975572316325265,0.1213924411823973,0.139438582714647
63600,1.7985363093431805,0.1208604662306606,6.798946442008019
63840,0.20670600028592162,0.1262587977387011,0.4302787899039685
64080,0.17509624440979674,0.1231827456806786,0.3046512308903038
64320,0.16818037396878932,0.129907248225063,0.27814572439529
64800,0.1493870945251546,0.1198306301282718,0.2083066422492265
65040,0.1436670179519569,0.1193200127221643,0.1913394335610792
65280,0.1403877287195064,0.1245926237804815,0.1741842397814616
65520,0.13377814831328572,0.1211104939458891,0.1603323882259428
66000,0.13325796014512886,0.1198258393909782,0.1479432902298867
66240,0.13004641983774484,0.1225234015332534,0.1386528550973162
66480,0.12815276095876468,0.1193708165036514,0.1341399778658524
66720,0.15023818711750206,0.1210126960277557,0.2147303425986319
67200,0.1287056780385319,0.121782894465141,0.1402057393360883
67440,0.12623248986667018,0.1165188169665634,0.1353550488548353
67680,0.12760736578842624,0.1187390334717929,0.1339622611738741
67920,0.12684178487630557,0.122883014678955,0.1324009728524834
68400,0.12409542028792198,0.117051597321406,0.1313228122377768
68640,0.1230538710451219,0.1122913617221638,0.1331949415523559
68880,0.12530216919782103,0.1202239717519842,0.1364766658749431
69120,0.12332734692783558,0.1136700338171795,0.1379317056993022
69600,0.12535096704959864,0.1214180360594764,0.1357995493896305
69840,0.12650703553226772,0.120450756624341,0.1362486288277432
70080,0.12476776982075533,0.1185293214069679,0.1358332442864775
70320,0.18855384891270657,0.1191296752123162,0.3909725492447615
70800,0.12208020174060946,0.1150355191063135,0.1302024056809023
71040,0.12207069300988219,0.1148396034701727,0.1399742912314832
71280,0.12362507194629868,0.1177543146954849,0.1345461701136082
71520,0.12202325642574573,0.1168893175851553,0.1329394184891134
72000,0.12137634874088685,0.1127199574792757,0.1310737713146954
72240,0.12466495651402505,0.1208207489037886,0.1275131177809089
72480,0.12155002450337628,0.1153800740232691,0.1260749793518334
72720,0.12594016400165853,0.1196638981346041,0.1364274896401912
73200,0.12014203258790071,0.1134270006231963,0.1301768606295809
73440,0.14462813580059444,0.1156737523386255,0.2085444025509059
73680,0.14195872287964445,0.1116776600386947,0.2049675530008971
73920,0.12353422617656176,0.1212785467598587,0.125534798996523
74400,0.12372702631284477,0.1166796374786645,0.1354429126484319
74640,0.13064862963394258,0.1182688089553266,0.1580658424692228
74880,0.1365699102194048,0.1157106448570266,0.1949074130877852
75120,0.12241461305296975,0.1104992625769227,0.1368370046559721
75600,0.12327192823635409,0.1141762581979855,0.1382634769845754
75840,0.1257533457281533,0.1145443315524607,0.1483375712763518
76080,0.1659202606219332,0.1140676421206444,0.3016584865003824
76320,0.11999684965587215,0.1113752276496961,0.1320102705387398
76800,0.1216840341268107,0.1112138796271756,0.1366170916520059
77040,0.11722170368651855,0.1092680941149592,0.1288568381266668
77280,0.1212469295004848,0.1147212362801656,0.1309992299275472
77520,0.12218351686373352,0.1164951579738408,0.1330697655072436
78000,0.11874399034306406,0.112929850583896,0.1239152194559574
78240,0.12437321141012937,0.1171198446815833,0.1315345931891351
78480,0.12233865394373421,0.1163440832402557,0.1334071974875405
78720,0.1239864279539324,0.1194083220697939,0.1362508546561002
79200,0.12039786886074577,0.1128838236769661,0.1303300180844962
79440,0.14523620948079038,0.1141238352330401,0.2227411973290145
79680,0.12215206986642438,0.1135671674879267,0.1338272616406902
79920,0.11791740502929313,0.1117756881471723,0.1266913671186194
80400,0.11797044673236085,0.1140947657264769,0.1254844901617616
80640,0.1196624893712578,0.1098803668026812,0.1299503530561924
80880,0.11885786744009233,0.1121327725914306,0.1267175454692915
81120,0.14481590781826525,0.1158415123913437,0.2166872260859236
81600,0.12013218679348933,0.1174911253061145,0.1235354668973013
81840,0.11457236531190568,0.1106503447191789,0.1236165886744856
82080,0.11855100024607958,0.1123535423539578,0.123540874235332
82320,0.11964388423366468,0.1127144307037815,0.1333934232220053
82800,0.14004653464886357,0.1131864820839837,0.2001940446719527
83040,0.11976538957271254,0.1168926543812267,0.1237184273079037
83280,0.11989166329847645,0.1137869992665946,0.1294061821140349
83520,0.1182568196638021,0.1132129498664289,0.1297529186168685
84000,0.11908969230891664,0.1134753297758288,0.130028467355296
84240,0.11862146003928498,0.1115157817769795,0.1301256069913506
84480,0.11873504513874646,0.1140809061285108,0.1287759203277528
84720,0.1185825845529325,0.1133998495712876,0.1257213774975389
85200,0.11853890414000483,0.1095433597452938,0.130572617300786
85440,0.12199913730612022,0.1154759149579331,0.1314197398815304
85680,0.11285190344729923,0.1081016130768694,0.1175368550652638
85920,0.11562963989679698,0.1133883813815191,0.1185615469422191
86400,0.11884606174193317,0.1150871174875646,0.1235510788764804
86640,0.11637953137571455,0.1080833971663378,0.1293265659408644
86880,0.11837220243993213,0.1132108255196362,0.1249864865327254
87120,0.13457167895860034,0.1115121286781504,0.184547817306593
87600,0.11933301802375353,0.1165842110617086,0.124756235871464
87840,0.11377312211086969,0.1067499303631484,0.1273132134601473
88080,1.7581552764703519,0.1090126358484849,6.681654849052429
88320,0.2144528501218883,0.1168764157663099,0.3141510545834899
88800,0.12621103685116392,0.1102726083854213,0.158578046252951
89040,0.12691904404549856,0.1125381441973149,0.1504035002831369
89280,0.14294219395145769,0.1195898164995014,0.1887840548995882
89520,0.12192521561635655,0.1112415334908291,0.1325668435078114
90000,0.14048826539423315,0.1188009049091488,0.1808120999205857
90240,0.12019785810844039,0.1119851253228262,0.1291979682305827
90480,0.11900137628719673,0.1111585161136463,0.1268378363596275
90720,0.11756318739731793,0.1097479549283161,0.1271482466906309
91200,0.11974215454014481,0.111912660782691,0.1281718706805259
91440,0.18224382531247096,0.1089543883595615,0.3912771084159612
91680,0.11760211311688178,0.1128611655184067,0.1229322410235181
91920,0.11328246764838687,0.1062514441786333,0.1190770587837323
92400,0.11847447716514575,0.115757101480849,0.1238403392070904
92640,0.12237476459820751,0.1120294655114412,0.134991668225266
92880,0.1384255318285431,0.1073204172030091,0.2043204656057059
93120,0.1169060385349439,0.1149417249951511,0.1209418125869706
93600,0.11519053995667487,0.1058952009514905,0.1255179808940738
93840,0.11420281307073304,0.1099528576154261,0.1225311700999736
94080,0.112331054713577,0.1075660357950255,0.1222248922428116
94320,0.11314857429242689,0.1053538884734734,0.1252311130287125
94800,0.12908780847559678,0.1123853113036602,0.166817029453814
95040,0.14544578216155055,0.1154841977916658,0.1756356293242424
95280,0.11544230025843714,0.1084418632369488,0.1253866001497954
95520,0.11406421778607177,0.1098687949078157,0.1204795892070978
95760,0.11477752915467132,0.1075127989426255,0.1315600867569446


==> results/AirfRANS/P5/fb0_cb800_cl2_cr1_pre200_plot.csv <==
step,Mean,Min,Max
0,1.095540821030736,1.0883431431651116,1.1085158071666956
240,1.1021880204230547,0.9891214730590582,1.3986976253986358
480,1.2444645343348384,1.0424627293646336,1.5433837799727916
720,16.070499862488358,0.921147570759058,60.72016555786133
1200,5.050495485514402,0.857541569173336,16.84366669535637
1440,0.938780431021005,0.5779161661863327,1.3696532505750656
1680,1.2276571263000369,0.7390022644400597,1.9366683387756347
1920,1.4498132416419685,0.4825559497252106,3.445253569483757
2400,1.5881093193450941,0.4279224397428334,4.56027224689722
2640,4.0144832411082465,0.3915774338133633,13.752179510593416
2880,0.8974367026053369,0.3722920555621385,1.3440126080811023
3120,0.547941454439424,0.3357858002744615,0.6905539971590042
3600,12.061847038357518,0.3730597814358771,46.56786094665527
3840,1.4724073408637195,0.3694246576353908,4.490459028482437
4080,0.4197994555346668,0.342614255361259,0.4549184163659811
4320,6.913295183302832,0.4151066077686846,25.06712184906005
4800,0.47841501892544325,0.3760254941508174,0.7751824025809765
5040,11.244366560317577,0.3328637481667101,43.89561595439911
5280,0.33493306537624445,0.2983259852789342,0.3618031095154583
5520,0.33274950691265986,0.306545038856566,0.4010155234485865
6000,0.3116226728167385,0.2752301008813083,0.3480625392496586
6240,4.864043295984157,0.251054778881371,18.629911584854128
6480,0.4101232910552062,0.2838824414927512,0.534369512796402
6720,0.32255843183957034,0.2596392768062651,0.4582738292217254
7200,0.32481449423125014,0.2575435290951282,0.4994707718491554
7440,0.3087453634571284,0.2317135728895664,0.4583375830948353
7680,0.27804039892973376,0.2327299107424915,0.3698427543602884
7920,0.29334542970638716,0.251162415202707,0.3807582267560064
8400,0.2772823194717057,0.2322890746127814,0.3447918521054089
8640,1.178739092084579,0.2220184655953198,3.8970757341384887
8880,0.280523538920097,0.2160357743222266,0.3574714726023376
9120,0.25789104044670236,0.2091054093651473,0.3239678193069994
9600,0.2511390155996196,0.212510293899104,0.2921202843636274
9840,0.24874524971470233,0.2013489475566894,0.2772347147855907
10080,0.23895947052165867,0.1923055458907038,0.2770888459123671
10320,0.37384427856653923,0.2103343290276825,0.7507978292554617
10800,0.2426774816215038,0.2089835358876735,0.3023136466741561
11040,0.24228316211141643,0.2106262546218931,0.2856529362499714
11280,0.24035292364191263,0.2054896243475377,0.2729350760579109
11520,0.23731503248214716,0.2136324844229966,0.2754179970920086
12000,0.22310162788955487,0.1909296082518994,0.2510596081428229
12240,0.23079236310906706,0.2077855224628001,0.2541535130981356
12480,0.22631356972269712,0.1968895620852709,0.2599145660176873
12720,0.22258421245729548,0.1988274892605841,0.2536695174500346
13200,0.22528279320569705,0.1902965588774532,0.2692355014942586
13440,0.21539730071555824,0.1886855814233422,0.2482415478862822
13680,0.21692253108369183,0.1898878323566168,0.2490949379652738
13920,0.2256610626378096,0.1932213716581463,0.2512657699920237
14400,0.2116992347501218,0.1828577189240604,0.2358835715521127
14640,0.20892656418262048,0.1908559584338218,0.2353263672068715
14880,0.2069947862043045,0.1918614613078534,0.2274652899615466
15120,0.2016714598052203,0.1838100651465356,0.2272683586366474
15600,0.19823624774813647,0.1754264667071402,0.2204842582345008
15840,0.19938991476548834,0.1762287411931902,0.223579553393647
16080,0.20544159653130914,0.1772173805069178,0.2284543729573488
16320,0.2064580634888261,0.1935364686697721,0.2142277629300951
16800,0.2944002185971476,0.1862315189931541,0.5999449719488621
17040,0.19370294929947696,0.1704868686012923,0.2261138706840574
17280,0.20155999778304245,0.1798852373566478,0.2218736968655139
17520,0.19320477639092132,0.1783370486740023,0.2085373884346336
18000,0.1957857822277583,0.1651000494044274,0.2266198304388672
18240,0.1912156215542927,0.1688064979761838,0.2168732144776731
18480,0.19187322222394868,0.1671744934283197,0.2175266926921904
18720,0.18794314685277638,0.1625619346927851,0.2156441243458539
19200,0.20544683686690401,0.1842829569801688,0.2271574763115495
19440,0.1910995443188585,0.1632437915820628,0.2328672891762107
19680,0.19124955753679385,0.1643215823778882,0.2146981519367546
19920,0.1862406032707076,0.1718657637154683,0.1999829107895493
20400,0.18828724833903832,0.1742776917479932,0.2096843175124377
20640,0.18071456451085394,0.1600829045334831,0.1953718874696642
20880,0.18072330452851018,0.161453329953365,0.2077434556186199
21120,0.17730167212313974,0.1635870364215225,0.1922291275113821
21600,0.17611749204457736,0.1559545522648841,0.2043553239479661
21840,0.17565778126241635,0.1601078105252236,0.1886827638745307
22080,0.18353630630299447,0.1620992374978959,0.2148641929309815
22320,0.17595935442368493,0.159010909567587,0.1921261327527463
22800,0.1759853318473324,0.160746518461965,0.1933010641578585
23040,0.17455520314630113,0.1550670238863676,0.2008313715085387
23280,0.17141639115987342,0.1557619830127805,0.1873007006105035
23520,0.172965599396266,0.1620712050981819,0.1837555780541152
24000,0.17134130380698478,0.1593240925716236,0.1857745833229273
24240,0.1643708803330082,0.1575144521566107,0.1747066699620336
24480,0.17279412738746028,0.1531872526649385,0.1933363476675003
24720,0.16832661837455815,0.1532711948500946,0.1803966667037457
25200,0.1694218221539631,0.1552848412049934,0.1873816966544836
25440,0.17215753547847268,0.1538592781452462,0.1972109024226665
25680,0.16211921795853412,0.1509528666594997,0.1724935400299728
25920,0.15899352724780327,0.1425426569674164,0.1818109273351729
26400,0.19814333007205273,0.1472698885900899,0.3037114677764475
26640,0.169449619136285,0.1495642761606723,0.198717234423384
26880,0.15966593451681546,0.1501344968564808,0.1709161429014057
27120,0.16337598130223338,0.1480432286439463,0.1824048275873065
27600,0.1621225081919692,0.1466848063096404,0.1772263318207114
27840,10.288996481169015,0.1610769835440442,40.66318389892578
28080,0.2854250782227609,0.1506200236082077,0.6611748948134482
28320,0.26081481138360685,0.1471123238978907,0.5741671610996127
28800,0.22931544993887654,0.1428939401125535,0.4627721969038248
29040,0.7507560554437804,0.1426395765366032,2.52394711792469
29280,0.23732234070892447,0.142156170848757,0.4860250169970095
29520,0.2148694340512156,0.1489210315607488,0.3915614309906959
30000,0.18783304011449214,0.1420028075994923,0.2876936717145145
30240,0.18239953863318076,0.1400659795617684,0.2831527229398489
30480,0.18046717511373567,0.1490895292861387,0.2562067999504506
30720,0.17530388969578778,0.1476184237981215,0.2385230593476444
31200,0.16651981267030344,0.1460504561476409,0.206095130322501
31440,0.18449632032308727,0.1451499383430928,0.241810070797801
31680,0.16721848740358836,0.1401368966139853,0.2143787011411041
31920,0.16551094870781524,0.1403627253323793,0.2093742853216827
32400,0.21542882329202254,0.1396364943543449,0.3534050608798861
32640,0.19419763891375616,0.1339235065924003,0.277390310652554
32880,0.17993376127909866,0.1421582087222486,0.2258869562204927
33120,0.1894156033929903,0.1641406460339203,0.2193270103540271
33600,0.17006272297934624,0.1452168368408456,0.1894474131707102
33840,0.16820722402655516,0.1413941113324835,0.1893435533903539
34080,0.16755410578800362,0.1375781721808016,0.1911191888246685
34320,0.1676222000853158,0.1417646158207207,0.2119814047124237
34800,0.1611372104345355,0.1460881924303248,0.1837604650575667
35040,0.15795181385474275,0.1444826021417975,0.1787263089511543
35280,0.1543554163095541,0.1342730855755508,0.1692074918374419
35520,0.1554315814119763,0.1421819599485024,0.1732822073809802
36000,0.1550431055575609,0.142230358030647,0.1734788938704878
36240,0.14907624839572234,0.1290416425745934,0.1658200625982135
36480,0.1514622682833578,0.1413910349085927,0.1624940605461597
36720,0.14603886906988917,0.1295180800976231,0.1586373884882778
37200,0.15377727235318162,0.1436613989109173,0.1662551630102098
37440,0.14535054021049287,0.1353699641069397,0.1594643493974581
37680,0.14766792510752563,0.1409858483029529,0.1574039574107155
37920,0.1459992787195369,0.1317461775522679,0.1613181101810187
38400,0.14486764679779296,0.1297210540715605,0.1562219221144914
38640,0.14488209530361923,0.1356357106845825,0.1549581946805119
38880,0.14401657542679455,0.1323330257646739,0.1556289416598156
39120,0.14900405344902534,0.1382567968731746,0.1657933442387729
39600,0.14316072826040904,0.133232801137492,0.1560161325614899
39840,0.13885891962330785,0.1276969815790653,0.1549190889531746
40080,0.1501166436995845,0.1305050532752648,0.1716159078571945
40320,0.14307061071391214,0.1353053970681503,0.1565619966760277
40800,0.14276611294713798,0.124288358031772,0.1570069046737626
41040,0.1397153624787461,0.1262557769054547,0.1538809275254607
41280,0.1430287774733733,0.1249798836233094,0.161913985973224
41520,0.47355096342856995,0.1407854323461651,1.4503844679892064
42000,0.1514840503945015,0.1412406505458057,0.1706266347132623
42240,0.14582488049753,0.1352901911083608,0.1597001502942293
42480,0.14369339998811478,0.1312837446248158,0.1518209824804216
42720,0.144855705689406,0.1235356352292001,0.1710894068237394
43200,0.1384721132542472,0.1264533761609345,0.152569152652286
43440,0.1378173720592167,0.1300594626413658,0.1575884420517832
43680,0.14079462378169408,0.1256201413599774,0.1590015982557088
43920,0.13982903620228168,0.1285390871064737,0.1519003671593964
44400,0.1347341916000004,0.1237646144302561,0.148248052378185
44640,0.13961132506607096,0.1287421929044649,0.15306734431535
44880,0.13259519141516646,0.1232601850992068,0.1438435717159882
45120,0.13837121350923548,0.1299685802217572,0.1553328694263473
45600,0.13449457109207286,0.1240026240190491,0.1553776009147986
45840,0.1340686281525995,0.1222243821015581,0.157679257877171
46080,0.1335700623167213,0.1266963079897687,0.1460198169481009
46320,0.13238462607841933,0.1219926399923861,0.1465736022219061
46800,0.13379592085606415,0.1287399613764137,0.1463600926054641
47040,0.13040924606844778,0.1229587135091423,0.1467047483520582
47280,0.13126683192560445,0.12318430588115,0.1512164493091404
47520,0.13300285742036064,0.1233946841815486,0.1456215286813676
48000,0.1314076774392742,0.1222480998700484,0.1500494417641311
48240,0.13306388705852437,0.125812006574124,0.145952893262729
48480,0.13235641146078703,0.1205326754879206,0.1473685074038803
48720,0.2590886647137813,0.1208429039642214,0.6485668931156396
49200,0.20278001808794213,0.1228671761509031,0.4104976487159729
49440,0.1312400694843381,0.1190121530927717,0.1494273592391982
49680,0.13040243943221863,0.121406858395785,0.1455039631016552
49920,0.1335217029950581,0.1189456672873348,0.1505193413468077
50400,0.3155814803019166,0.1205617428245022,0.8581328911334276
50640,0.1324268101109191,0.1232588046463206,0.1478524565510451
50880,0.13214359614765267,0.121019256892614,0.1462265239749103
51120,0.12981096116825935,0.1199793197540566,0.1449726013233885
51600,0.16658458421588873,0.1263072284543887,0.2664674611389637
51840,0.13103325391537507,0.1169783987989649,0.1429347907565534
52080,0.12746550049399952,0.1145612871088087,0.1522488753823563
52320,0.130196638549678,0.1139420523494482,0.145312820947729
52800,0.12862016573781143,0.1223697732761502,0.1446870138589292
53040,0.12727995159220878,0.1193549312837422,0.1430030378839001
53280,0.1287648979888763,0.1189990392979234,0.1446312191709876
53520,0.1270196908107027,0.1132311311829835,0.1433357108803466
54000,0.13079486506991084,0.121186944162473,0.1477306388132274
54240,3.0284422097471544,0.1196692786039784,11.721928136348724
54480,0.4951977417955641,0.1180670508602634,1.5891627484560014
54720,0.16341747404774648,0.1211663100123405,0.2649343922547996
55200,0.14809191474574612,0.1175877592153847,0.2081398132164031
55440,0.15464710829081013,0.1257962494716048,0.2212505587283522
55680,0.15520415216917166,0.1198112926725298,0.2242501815874129
55920,0.16146732250461351,0.1179207495693117,0.1963577583245933
56400,0.14061656750971446,0.1194316521286964,0.1701816281862557
56640,0.13911037318990563,0.1162100839195773,0.1752475342247635
56880,0.13818218937260093,0.1172979501448571,0.1655740627646446
57120,0.13881901792949064,0.1225049538956955,0.1596740017086267
57600,0.14184279939741823,0.122720526526682,0.1635912702418863
57840,0.1394516768539324,0.1185378434695303,0.1657230236614123
58080,0.1341400109836831,0.1152312566060572,0.1529572886880487
58320,0.13352176286047318,0.1189375726738944,0.1447682288847863
58800,0.13667822137242178,0.1171326661296188,0.1651757145673036
59040,0.13975102677242826,0.1201959384838119,0.1689893140550702
59280,0.15646680105826813,0.1203887929813936,0.2381536894664168
59520,0.13093036968959493,0.117379903034307,0.1434976536873728
60000,0.13401581178768535,0.1204088281048461,0.1464966159267351
60240,0.13497928813565518,0.1182359135430306,0.153717390326783
60480,0.1267936872516293,0.1155057545565068,0.1405399475665763
60720,0.12963812571601008,0.1162986060231924,0.1421505697863176
61200,0.13207059272215696,0.1267829088913276,0.1436515917209908
61440,0.8276939708809368,0.1128639152972027,2.929206272661686
61680,0.1391558620310388,0.111806538067758,0.1839486135169863
61920,0.133535160125466,0.1148909939313307,0.1600079340115189
62400,0.2337128894147463,0.1272606862289831,0.5224318459630013
62640,0.1268738305242732,0.1144939257390797,0.1398700838349759
62880,0.12904666111688126,0.1212769739888608,0.1360578820854425
63120,0.12716396582545708,0.1146789325308054,0.1406576250959187
63600,0.1264386100962292,0.1170057806978002,0.138838250497356
63840,0.13397461028420363,0.127759357932955,0.1427327167242765
64080,0.128349451276008,0.114833851866424,0.1398659116402268
64320,0.13008272785460573,0.1168547181272879,0.1458663902105763
64800,0.12425827348837624,0.1161380970012396,0.1389064516639337
65040,0.12569005009718234,0.118706657262519,0.1373949483921751
65280,0.12418964615557337,0.1124490918498486,0.1411234489222988
65520,0.12637100919615474,0.1163655492663383,0.1413637754321098
66000,0.12589580793981436,0.115240291939117,0.1392104894528165
66240,0.12794835989596318,0.1143007800914347,0.1413989403098821
66480,0.12709555550478396,0.114339463673532,0.137922146897763
66720,0.1262951295054517,0.1166096647968515,0.1442465993855148
67200,0.12235736818285657,0.1129219836834818,0.1359305925294757
67440,0.12154501915792933,0.1092543820524588,0.1378317450778559
67680,0.12177878714748652,0.1133861333178356,0.1409928011381998
67920,0.12907025460153815,0.1120588681800291,0.1451093560829758
68400,0.1260073956009,0.1142341775214299,0.1423284819955006
68640,0.12424347679014311,0.1160523660760372,0.1411151537019759
68880,0.12317246455349953,0.1136183214792981,0.1373754365462809
69120,0.1281570291949901,0.1220935830799862,0.1378601324185729
69600,0.12257170878816394,0.1141170219844207,0.1406852418091148
69840,0.12305513243889432,0.1113257251959294,0.1407585215568542
70080,0.12285833389847535,0.1128340415330603,0.1407994495751336
70320,0.1238687873596791,0.1164668290689587,0.1354650862561539
70800,0.12074559221509842,0.11237524070777,0.138981582284905
71040,0.12016301073716021,0.1110838855244219,0.1370483089191839
71280,0.13203372884658163,0.11290250856895,0.1642768033966422
71520,0.12017268077353943,0.1102838204754516,0.1330093137873336
72000,0.12193383225589052,0.113648213869892,0.1377126226667314
72240,0.12160530482535245,0.1078729041665792,0.1416244575567543
72480,0.12206437528016972,0.1075882243411615,0.1377087006578222
72720,0.1455917200434487,0.1183673446672037,0.2030611715186387
73200,0.12174776787054722,0.108846052410081,0.1358554160781204
73440,0.12249257858260527,0.1123122889408841,0.1392279221536591
73680,0.11694499274599363,0.1084613936161622,0.13497023077216
73920,0.11787758375750851,0.1060020334040746,0.1324338572425767
74400,0.12124040517956015,0.1158585526887327,0.1362530116923153
74640,0.12570976665825578,0.1091064604837447,0.1439550672285258
74880,0.11975642690900709,0.1079877593787387,0.1405315687833354
75120,0.11914160412852648,0.1097436051443219,0.1351226619398221
75600,0.12008752522291613,0.1087965792696923,0.1342784508923068
75840,0.12289776332327162,0.1147515504667535,0.1384879884915426
76080,0.12233131872257212,0.1108515577157959,0.1342667093407362
76320,0.11903393957298243,0.1086928812088444,0.1360810786578804
76800,0.1198434014583472,0.1065495598874986,0.132792891212739
77040,0.11783491050475273,0.1070710927434265,0.1355747477104887
77280,0.11994422296411353,0.1080716369999572,0.1345876209950074
77520,0.12047411684645337,0.1085403440752998,0.1457006721291691
78000,0.11649267099797722,0.1056901251617819,0.1343004412623122
78240,0.13292666487512173,0.1111537973256781,0.1713517211284488
78480,0.1195862229634076,0.1128245861968025,0.1335660674283281
78720,0.13107501197489904,0.113483473919332,0.15480751930736
79200,0.11859182186191895,0.1103991428529843,0.1319901749724522
79440,0.11844698828179386,0.1049923986755311,0.138654313031584
79680,0.12197454823530272,0.1084662150451913,0.1368831774266436
79920,0.11930686017090918,0.1100494352611713,0.1421315869083628
80400,0.1160111130052246,0.1028850341169163,0.1363483821367845
80640,0.1223767447972204,0.1143003478785976,0.1353434676956385
80880,0.11636887793778437,0.1078339707618579,0.1343528556544333
81120,0.12027076935395595,0.1099844363844022,0.1375418465631082
81600,0.11627652660361487,0.1064979604585096,0.1365165224857628
81840,0.11821441985550332,0.1077335247723385,0.1323191556613892
82080,0.12248206971096802,0.1077397717582061,0.1425906273303553
82320,0.11936602674075397,0.1126775971613824,0.1329811346763744
82800,0.11939627589774313,0.1110111510101705,0.13360512600746
83040,0.11881679938989685,0.111675316914916,0.1376581656886264
83280,0.11994617475895206,0.1090483516454696,0.1344961750740185
83520,0.11882825421285813,0.1111888342909514,0.1333810891583562
84000,0.11558735231985334,0.1069321369333192,0.1320789493108168
84240,0.11956675661262123,0.1121719846082851,0.133790140026249
84480,0.11507883860322178,0.1043839094717987,0.1395317582786083
84720,8.655662972570862,0.1097214224515482,34.266791563034054
85200,0.13326560158981005,0.111366780870594,0.1696999757830053
85440,0.4984728969295974,0.1104667287645861,1.6030115385353565
85680,0.15192387911840338,0.1053088034782558,0.2264761068392545
85920,0.14894440677249798,0.1157608962338417,0.212518695173785
86400,0.12895380829693748,0.1061132131004706,0.1471957845240831
86640,0.12782973997527733,0.1117782373400405,0.1432144470605999
86880,0.1289970457018353,0.1165015695383772,0.1404897271608934
87120,0.24718129060696808,0.1077708864537999,0.6190850772708655
87600,0.1218973253248259,0.1069090087572112,0.1394930187938735
87840,0.12172948408289808,0.1092711044289171,0.133624417912215
88080,0.12126974841812625,0.1115137942880392,0.1365581051725894
88320,0.1218187296658288,0.1124285206384956,0.1339952671807259
88800,0.1177255999518092,0.1073089207243174,0.129904141081497
89040,0.3618402593838982,0.116410705060698,1.0784811156988143
89280,0.12828552240389396,0.1094671568786725,0.1538679891079664
89520,0.12355198956909585,0.1170304511673748,0.133403320973739
90000,0.12025523729971607,0.1073607226787135,0.1318560978397727
90240,0.12032512604142535,0.1136907423334196,0.1343143602786585
90480,0.11958297949400729,0.1141607681242749,0.134291350194253
90720,0.11572385090636082,0.1062427349900826,0.1299609452299773
91200,0.11806860367651095,0.1117766063613817,0.1337439558561891
91440,0.11456960293755397,0.108761812672019,0.1302589660556987
91680,0.11640826286515214,0.1104295817948877,0.132048750356771
91920,0.5225250531896017,0.1110030627809464,1.7367666924744845
92400,0.1270866984140593,0.1073100461205467,0.1454004021780565
92640,0.11721907475381155,0.1086883232463151,0.1284406071249395
92880,0.11682265104900574,0.1026613021362572,0.1297709257341921
93120,1.567010721731349,0.1097292129904963,5.89884504377842
93600,0.14485267769428897,0.1078858635667711,0.2145131485071033
93840,0.13693733753869305,0.1116767875477671,0.1865902045182883
94080,0.13042805951787156,0.1054960051970556,0.1638878190517425
94320,0.1415120914508588,0.1113925838982686,0.2006013093888759
94800,0.12457453442038965,0.1098687426489777,0.1416927896486595
95040,0.12754236342967484,0.1086186995450407,0.1402950467448681
95280,0.11927456388599235,0.1045954564632847,0.1331826065434143
95520,0.12636526241665702,0.1087750716507434,0.1391719182441011
95760,0.1192293662088923,0.1068477103626355,0.1315470259077847


==> results/AirfRANS/P5/fb0_cb800_cl3_cr05_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0955408227071166,1.0883431418985128,1.108515809699893
140,2.1882980074174703,0.8859906989336014,5.804166878461838
280,2.1574521566927434,0.919496389180422,3.902693464756012
420,19.80930872425437,1.0000837403535845,66.9017361998558
700,3.397086454387754,0.5860815425962209,6.407149491310119
840,1.9645289032906295,0.8131926799565554,4.977169682979584
980,4.399216051334515,0.6104194452613592,14.356577472686768
1120,6.255136101855896,0.4517842484824359,18.314187355041504
1400,2.182212575757876,0.5042492352798581,3.8539820512384177
1540,6.381373544652015,0.4101208328455686,23.723228178024293
1680,0.9139500611741096,0.3951706294715404,1.856537715792656
1820,0.9481376356817782,0.4312068096175789,2.3151598358154297
2100,0.4621557837352156,0.3472938230261206,0.6204038212820887
2240,2.4372514324262737,0.3192510336637497,8.544022854566574
2380,1.7614679212402553,0.3762159840762615,5.469465593695641
2520,1.2681079440144822,0.4244943406246602,2.526754858493805
2800,0.4546835655998438,0.2868930987641215,0.7739772637560963
2940,0.3589587661484256,0.2753066099993884,0.4756264727562665
3080,0.334289870117791,0.268207433167845,0.4289517746679485
3220,0.3253466572496108,0.2627571989130228,0.4225843188539147
3500,10.903799307276495,0.2543996992520988,42.72413105964661
3640,0.48296613091137264,0.2464635667204857,0.9918514198809862
3780,0.4974662379221991,0.2446879470534622,1.0587833797931672
3920,0.2848367250338197,0.2390219019912183,0.3236920635402203
4200,0.270324187700171,0.2303681206423789,0.3043131704628468
4340,0.2810115228779614,0.2443225862458348,0.3385923256725073
4480,0.24935232434421775,0.237084795050323,0.2719715384021401
4620,0.25230220069643106,0.2333577947318554,0.2789795616082847
4900,1.865088735097088,0.2647202973812818,6.655814831256866
5040,0.26676451109116894,0.2151296508405357,0.3215069693885743
5180,0.24381729909917338,0.2018924543261528,0.2856912416964769
5320,0.26776215808698905,0.2353027484379709,0.3614051456004381
5600,1.8674848984763959,0.2112671873532235,6.798332877159119
5740,1.1737421986600383,0.2256765624694526,4.0044963139295575
5880,0.25110587750794366,0.184013646710664,0.342173522580415
6020,0.3460242522717454,0.2001260005030781,0.720606817342341
6300,0.23497389764059332,0.2191886399406939,0.2614298569224775
6440,0.2151500714477151,0.1905924205295741,0.2398807821422815
6580,0.2140922629088163,0.1966260688379407,0.2343033691029995
6720,0.2064078600495122,0.1946710344869643,0.2203905384987592
7000,0.20140755116939543,0.1845997926779091,0.2211318774241954
7140,0.20705049634212627,0.2033256393391639,0.2106311753578484
7280,0.20224318117136134,0.1963255226332694,0.207923484025523
7420,0.20160468848887828,0.1928554357774555,0.2084617036953568
7700,0.1915265064244158,0.1809795163851231,0.2020255261845886
7840,0.1978221264132298,0.1894746906589716,0.2103479839395731
7980,0.19305167662445452,0.1786044176295399,0.2119330654200166
8120,0.18855105454334986,0.1812823026720434,0.1964492235332727
8400,0.18936490069143472,0.1866612368542701,0.1927879193611443
8540,0.18243484154343603,0.1776974146533757,0.1875851397588849
8680,0.1868607008573599,0.1730813530553132,0.2070757625065744
8820,0.18377310523763296,0.1678562786709517,0.1987079301290214
9100,0.20042989442590622,0.1713365568127483,0.2419645257294178
9240,0.17924606811488045,0.1698701726645231,0.1999616667348891
9380,0.1766015124833211,0.1718412513192743,0.1804035638365894
9520,0.17379330777912397,0.15992134320084,0.1866363632399588
9800,0.17034982295474035,0.161088816486299,0.1770274542924016
9940,0.16727846647263503,0.1593283685483038,0.1758063048636541
10080,0.16725604753475634,0.1527971837390214,0.1843657361716032
10220,0.16364030367461962,0.1588610845990479,0.1678006818704307
10500,0.16544491680338974,0.1562269722763448,0.1780335816275328
10640,0.1627783010387793,0.1539169332385063,0.1690354443155229
10780,0.16137553393375126,0.1483505097031593,0.1746853700373321
10920,0.17094867430743757,0.1499626747239381,0.2003935464844107
11200,0.16634228819981212,0.1521662973891943,0.1735825924668461
11340,0.17431729081552472,0.1603870473895222,0.2087602180521935
11480,0.15893535434617656,0.1504596574418246,0.1648351348564029
11620,0.1686343381088227,0.1513584951777011,0.1764850834198296
11900,0.15892932934919368,0.1374056630861014,0.1812648593168705
12040,0.1500265384779777,0.1344303991831839,0.1583642155490815
12180,0.15664046178804705,0.147567552961409,0.1738933253195136
12320,0.1708990069793071,0.1409506297018379,0.2317431988567113
12600,0.15451694458490234,0.1475520287360996,0.1592180615570396
12740,0.5749733129481317,0.1345687436219304,1.8237109324336047
12880,0.15541692203958513,0.1360771127883344,0.1882174876425415
13020,0.15435293998802074,0.139419678132981,0.1680607345560565
13300,0.17714821909787132,0.1282114964863285,0.2580731754750013
13440,0.15007710986305023,0.1399084186740219,0.1585296193696558
13580,0.17034305502194907,0.1574589655362069,0.1943944474030286
13720,0.1943902676063589,0.140897956425324,0.304841612111777
14000,0.14825218439335,0.132836465165019,0.157286048932001
14140,0.15292389407404694,0.1368450011312961,0.1631716482434421
14280,0.1506851939333137,0.128562652990222,0.1613235842622816
14420,0.1416051202651578,0.1295133401406928,0.1480685560218989
14700,0.14405223031179046,0.1305059489049017,0.1509568865178153
14840,0.14769019615254364,0.1264358491823077,0.1579826517915353
14980,0.14399681305047118,0.1393293122854083,0.1472340485965833
15120,0.14438473309040997,0.1300674993405118,0.1529849222768098
15400,0.14322654383140612,0.137434787992388,0.1513799774786457
15540,0.1559611633443273,0.1275824985560029,0.1964480750355869
15680,0.14285736681311384,0.1311577545944601,0.1499066660087555
15820,0.14498057066113684,0.1279926522634923,0.1603824273403734
16100,0.1692621281300671,0.1363099644286558,0.2574365518800914
16240,0.14062436149921265,0.1234598211105913,0.1505547669483348
16380,0.141409722919343,0.1286370314657688,0.1489685076894238
16520,0.19534237233689056,0.1246300882473588,0.3649781567230821
16800,0.1418221725313924,0.1184117570472881,0.1560193784954026
16940,0.13933383950265119,0.123339914586395,0.1524415280343964
17080,0.14277466861181887,0.1269497309345752,0.1544388991687446
17220,0.14127970129949968,0.1369325914420187,0.1448171211779117
17500,0.14986478198086842,0.1234380969312042,0.1852370280958712
17640,0.14387447439716192,0.1295132299000397,0.1622471767198294
17780,0.1337689924496226,0.1267035180237144,0.1373447210574522
17920,0.13486222946550697,0.1176719910884276,0.1442733860015869
18200,0.13956614407012238,0.1214079010626301,0.1490839863894507
18340,0.1367234765633475,0.1203414764022454,0.1476852164417505
18480,0.1492016977490857,0.1247809377405792,0.1971247901581228
18620,0.1330452435056213,0.1205927896406501,0.1449039230076596
18900,0.13458009941619817,0.1192926591960713,0.1447282156068831
19040,0.13047246875823473,0.1171844401955604,0.1435457416763529
19180,0.1320105488784611,0.119491192610003,0.1391001915046945
19320,0.13167971643153575,0.1201332474453374,0.1443950688652694
19600,0.13120903266128148,0.1149177606310695,0.1406950113503262
19740,0.14037750875460914,0.1187039996823296,0.1560003502573818
19880,0.13106956736650313,0.1151076522609219,0.1483057095622643
20020,0.13540962334722279,0.1206658515986055,0.1503739579534158
20300,0.13118715360760683,0.1211316870339214,0.1372183624375611
20440,0.16140390509157437,0.1189611516706645,0.2565943675953895
20580,0.13014643538394008,0.1187053750641644,0.1488820868171751
20720,0.1340628732682671,0.1158299837587401,0.1491412365203723
21000,0.1278951601288281,0.1156667533190921,0.1390113216824829
21140,0.13704981105634936,0.1152436751779168,0.1749338275613263
21280,0.13394814018509346,0.1195946642430499,0.1404391489829868
21420,0.1270879556692671,0.1164797747600823,0.1388269408047199
21700,0.1395306938397698,0.1141682527773082,0.182254377133213
21840,0.12855789239518342,0.1145198677526787,0.1386361922556534
21980,0.13030062339385037,0.1164176753675565,0.1385536900535225
22120,0.13758011825382704,0.1307025415310636,0.1458538572164252
22400,0.13699429143453012,0.108145914976485,0.1811881859414279
22540,0.12706698044552467,0.1083225528011098,0.1387370254145935
22680,0.12511044181650502,0.1099068195931613,0.1351609866134822
22820,0.13607071889447972,0.1128076886525377,0.156814388455823
23100,0.12805159850278866,0.1144396180659532,0.1413463041791692
23240,0.12524607641273172,0.1199731066590175,0.131548677640967
23380,0.12620665102964262,0.1126040673488751,0.1351079028565436
23520,0.13309251541504633,0.1280736206006258,0.1383231674134731
23800,0.1286867375404108,0.1174200756149366,0.1451065723225474
23940,0.12767918477766213,0.1129822342516854,0.1454404162988066
24080,0.12336993010365399,0.1097052708128467,0.1316895595286041
24220,0.1265819423401262,0.1150339472666382,0.1389152366062626
24500,0.13848684891010632,0.1181727047311142,0.1687734407000243
24640,0.12332182848243971,0.1114897876419127,0.1368691181251779
24780,0.11982082635164255,0.1040281573124229,0.126849787957035
24920,0.12364973693038334,0.1121646474814042,0.1352350819855928
25200,0.124329705866985,0.1079585745325312,0.1322667570784688
25340,0.12080138272605835,0.1100372669287026,0.1297310760244727
25480,0.15802703373017718,0.1121196834463626,0.257784570697695
25620,0.12407890275586392,0.1121320526581257,0.1314077952690422
25900,0.12876788232475514,0.1046356428042054,0.1525608622282743
26040,0.12212632352020586,0.1081383773731067,0.1338957194937393
26180,0.646142327003181,0.1101139384042471,2.2109121610969305
26320,0.12460975755704565,0.1104784393450245,0.1446167245972901
26600,0.12082555811561176,0.1093917032703757,0.1274087683763355
26740,0.11988752737408502,0.1065657811472192,0.1300798257533461
26880,0.1193316241819411,0.1113311272207647,0.1289774841582402
27020,0.12040786565514275,0.1065472823521122,0.1336587053863331
27300,0.12190540641662662,0.1101334927976131,0.1336720380652696
27440,0.11953244396136137,0.104427658971399,0.1283857166068628
27580,0.11689426389057185,0.1025722198048606,0.1286398121714592
27720,0.11694833388319234,0.0985092714941129,0.1268073714291676
28000,0.1212325391953345,0.1065842682635411,0.1353382277395576
28140,0.1964547053526621,0.1160473475884646,0.3970450378209352
28280,0.12259671262348998,0.1015685164323076,0.1371225364832207
28420,0.119465576657094,0.1032567651290446,0.1361233787983655
28700,0.11707917556283058,0.1080055095581337,0.1255566046573221
28840,0.11569450783659697,0.10094037768431,0.1234081877255812
28980,0.1175080021389294,0.1048528269771486,0.1311786152329296
29120,0.11660214380011891,0.0996621768828481,0.1286084011569619
29400,0.1178756580862682,0.1018027280690148,0.1290193001646548
29540,0.1334798321756534,0.1009447335498407,0.1901244328636676
29680,0.11742657402879553,0.1065359510155394,0.1248064852878451
29820,0.11571739856619383,0.1078645312180742,0.1195089394412934
30100,0.11702570759342047,0.1063174351677298,0.128075766232796
30240,0.12009383594151582,0.1018744514742866,0.1376006404310464
30380,0.11701046801637856,0.1039737090747803,0.1266380903078243
30520,0.1175217421550769,0.1052903079753741,0.132742996122688
30800,0.11416082551237192,0.0985975495865568,0.1234495672304183
30940,0.11422162813367315,0.100734573774971,0.1220395927689969
31080,0.16414715597406027,0.0994635237334296,0.3193864852562547
31220,0.14184627854498097,0.1114743911707773,0.2055346461758017
31500,0.13029020903632038,0.0976847304031252,0.1733345328457653
31640,0.11568438959307963,0.0977483617095276,0.1273269063467159
31780,0.11811549639445727,0.1022014936059713,0.1265036059683189
31920,0.11365534177864897,0.0968994318321347,0.1215259850071743
32200,0.11839120708522385,0.1042411858681589,0.124690297935158
32340,0.11127114740083921,0.099177085137926,0.1208469889778643
32480,0.11351037469634317,0.0988599539175629,0.1230010774172842
32620,0.1122168729070108,0.10103398070205,0.1200163213629275
32900,0.11575027377577493,0.1034702299209311,0.1223095365194603
33040,0.11586877827590793,0.103085160353221,0.1230161210219375
33180,0.11266158033860844,0.1000056792376563,0.1205553307943046
33320,0.11437067210325036,0.09117144505959,0.12517360905651
33600,0.1104627934948075,0.0955597395123913,0.1186219139210879
33740,0.19127521317277565,0.099866324365139,0.425705730933696
33880,0.12222347448812798,0.0977472573099658,0.1502492705732584
34020,0.11445214604493226,0.0967621532035991,0.1257884449698031
34300,0.11334231877117415,0.0998502893839031,0.121458546645008
34440,0.11179267281433562,0.0941986369248479,0.1221402540616691
34580,0.11662121896049935,0.1034321127319708,0.1298747366014868
34720,0.11181380846246605,0.0935972476005554,0.1227947169914841
35000,0.11149790157331149,0.0997682855604216,0.118309999727644
35140,0.11152279777219515,0.0998447770578786,0.1169523478951305
35280,0.10937623317528047,0.0983678511320613,0.115060715819709
35420,0.5434209782740801,0.1122948597278446,1.8201907613873485
35700,0.11996826907154168,0.1168027486512437,0.1242138626473024
35840,0.11755028209765438,0.1079225638043135,0.1322820862755179
35980,0.11477608983288515,0.1092408390389755,0.1207493592984974
36120,0.11300007354351688,0.1052301478106528,0.1196214939840138
36400,0.11815922593930733,0.1064111240440979,0.1320729215024039
36540,0.11344145425478926,0.1035298359813168,0.1222045192401856
36680,0.11189030706824263,0.106975002773106,0.1179881952051073
36820,0.11093504203599873,0.1066471670288592,0.1182050172099843
37100,0.11056634018081235,0.1038502863934263,0.1176987469289451
37240,0.11249711561482398,0.1073611839255318,0.1186179673112928
37380,0.10894368058769027,0.100791642749682,0.1164199313987046
37520,0.3395038173970533,0.1034387855185195,1.021550489962101
37800,0.11345713451970366,0.0997755063837394,0.1208851151447743
37940,0.1101680678525008,0.0992928386339917,0.1166718160267919
38080,0.1123698535119183,0.0997808240680024,0.1238375638611614
38220,0.11198890015366482,0.0970972596574574,0.1204160900460556
38500,0.11058202823915048,0.0990689432015642,0.1181708300928585
38640,0.1109696960786823,0.1033209102787077,0.1155352151324041
38780,0.47267325141932814,0.1013562218239531,1.4961245047301055
38920,0.1180833765782881,0.0956863687420263,0.1373829696606844
39200,0.11112322268367275,0.102338997204788,0.1176912328973412
39340,0.10864618300925935,0.0950328672071918,0.1173160224361345
39480,0.11061413951567367,0.0974904964026063,0.1215614854777231
39620,0.10957268566940907,0.0964087188802659,0.1178156842803582
39900,0.11144085070816795,0.0954882196662947,0.1186036117840558
40040,0.10718500616261732,0.0996711807744577,0.1128940243134275
40180,0.10901126768731043,0.0952336789155379,0.1177576028788462
40320,0.10750125118531285,0.0902377202315256,0.1203434238536283
40600,0.13233138906420203,0.1015241579385474,0.2073414679989218
40740,0.11351625824521758,0.0998050264967605,0.1264372316654771
40880,0.11134538403712207,0.0984493536851368,0.1216596466558985
41020,0.10893768412817731,0.0987903954251669,0.1141893342463299
41300,0.10699949601432306,0.094320852139499,0.1121698381658643
41440,0.10522573982249007,0.0922902615088969,0.1151891793124377
41580,0.1075410196755547,0.0926326996088028,0.1165410630358383
41720,0.1865409303712658,0.0949753614654764,0.4311521905101835
42000,0.1350784693122841,0.0940781009523198,0.2204857238940894
42140,0.11040183490724301,0.096109672547318,0.1210229374701157
42280,0.44823375633684914,0.0922894605854526,1.440038969144225
42420,0.20607300249044777,0.0941563656274229,0.4948200995847582
42700,0.10936173287336709,0.0929541057394817,0.1189715354144573
42840,0.10839061040373048,0.0920253991382196,0.1223761232919059
42980,0.10972413442854298,0.0934417764702811,0.1214770173816941
43120,0.11206661189033182,0.0918013829132542,0.1291793330200016
43400,0.10921855513937764,0.0901565521722659,0.1239921235153451
43540,0.10999363171635193,0.1074636856466531,0.1148642024723813
43680,0.10760584868607108,0.0950903357518836,0.1144441960705444
43820,0.10835476551495953,0.0908698246092535,0.115765902721323
44100,0.10415334688674191,0.0912011863617226,0.1136626557819545
44240,0.10794179689546578,0.0929450112371705,0.1207592444820329
44380,0.10515389538952145,0.096226218258962,0.1144155475869774
44520,0.1075117908074753,0.0951513747009448,0.1183098202757537
44800,0.1052968230185797,0.0913019345002248,0.1165134627372026
44940,0.10598671150568403,0.0927579530421644,0.1174792273459024
45080,0.1053119503502966,0.0920456813974305,0.1153341246978379
45220,0.10557524272007865,0.0919202201301232,0.1129256437299773
45500,0.12655634040129365,0.0940922621451318,0.2009252876043319
45640,0.10787456162972373,0.0979264714056626,0.1137650248035788
45780,0.10536235314328223,0.0925629991292953,0.1110465633124113
45920,0.10426587702298998,0.089541154843755,0.1147680516773834
46200,0.11523060619016175,0.089821323226206,0.1461881677759811
46340,0.13787032504857047,0.0970402333140373,0.2331955003924667
46480,0.10583407613739833,0.0891331044863909,0.1132299661147408
46620,0.10741213243745727,0.0935455321497283,0.1138257049070671
46900,0.10415627761860374,0.0908019931707531,0.1130896961782127
47040,0.10870198913849885,0.1015322963520884,0.122367807473056
47180,0.1036869732441846,0.0906795564200729,0.1157080202642828
47320,0.16332387848233332,0.0895231069810688,0.3569411155395209
47600,0.10658753439318383,0.0913192328787408,0.1204799656104296
47740,0.10415981206344435,0.0879253112804144,0.1200310128275305
47880,0.10456599981465838,0.0955677192891016,0.110814547422342
48020,0.1027574798930436,0.0928633907064795,0.1130979996779933
48300,0.10932554561528372,0.0913074440369382,0.126816514567472
48440,0.10360904192843003,0.092312103153672,0.115826232205145
48580,0.10307905972353179,0.0903609583666548,0.1117612239066511
48720,1.1685385169868825,0.0834055368648842,4.360309972167015
49000,0.11948632002517112,0.0900891603529453,0.1757037654845044
49140,0.1220994515024358,0.0956987283378839,0.1777132667182013
49280,0.11478017848508895,0.0892051202617585,0.144674022924155
49420,0.16433741744549474,0.0995765423867851,0.259159383252263
49700,1.2155201749526896,0.0914300317410379,4.557754944711924
49840,0.14763102733879346,0.0853706338210031,0.2459065468236804
49980,0.12853303586773104,0.0900443118065595,0.2163609107676893
50120,0.12871660965494805,0.0952234650542959,0.1947717424016445
50400,0.11806344880722461,0.0865356316743418,0.179329548291862
50540,0.11651857293385545,0.0871635006694123,0.1668825886026025
50680,0.114852464251453,0.08722286590375,0.1663332884944975
50820,0.11354767601937052,0.0869618212338537,0.1559605274070054
51100,0.11138259181519967,0.0922897876799106,0.140808220715262
51240,0.3010729466401971,0.0910729791224002,0.8672516488283872
51380,0.11035234250070058,0.0874263307009823,0.1368204546999186
51520,0.10963470381160728,0.0935867885360494,0.1322592608304694
51800,0.10591367681161498,0.0880870767123997,0.1294775166828185
51940,0.10685358830261973,0.0935392487188801,0.1275899466499686
52080,0.1068732698651729,0.0851496542082168,0.1279474282450974
52220,0.1189649036253104,0.086185611942783,0.1387320499867201
52500,0.10469471834774591,0.0942404769198037,0.1172128930501639
52640,0.10634444395895112,0.0857422466110438,0.125465370141901
52780,0.10392274239507965,0.0904743957123719,0.11929789328482
52920,0.10312690739636307,0.0922910170489922,0.119608433926478
53200,0.10456923391146115,0.0914535749377682,0.1249134220788255
53340,0.10524889753491148,0.0852559111802838,0.1208760599885135
53480,0.10833973288885312,0.091024503794033,0.1252542568277567
53620,0.14653574037889483,0.0830034344107844,0.2742547549493611
53900,0.10728995276440395,0.0975920877140015,0.1217118199495598
54040,0.10525449302047485,0.0911841948726214,0.1184130459511652
54180,0.1100422277656616,0.0898892828542739,0.145410382868722
54320,0.1009901807236019,0.0832550869486294,0.1228833816479891
54600,0.12895363840973,0.1120143645862117,0.1474307806417346
54740,0.10497021658171427,0.0912150813988409,0.1196820163400843
54880,0.1008961539220763,0.0870172389270737,0.1115206044213846
55020,0.10106540994660457,0.093218771982938,0.1117384568229317
55300,0.10385450525500342,0.0848843241482973,0.115025304290466
55440,0.100269086160697,0.0914733336027711,0.110624744715169
55580,0.10087640644633206,0.0867768709734082,0.1128783383709378
55720,21.508964496399276,0.0933333894750103,85.72575174331665
55860,0.16645831700065167,0.0939524061232805,0.3449326311424374


==> results/AirfRANS/P5/fb0_cb800_cl3_cr1_pre200_plot.csv <==
step,Mean,Min,Max
0,1.0955408224090935,1.088343144059181,1.1085158105194568
140,1.1386392373777925,0.8039912524819374,1.7066856017708778
280,4.739080137778074,0.9656362683326006,7.932422926425934
420,2.257628030590713,0.93496470823884,3.970989129543304
700,0.8998520024679602,0.7570581365376711,1.0941080198436977
840,3.308176283342764,0.6436628200486303,10.680228595733643
980,0.8082947513740509,0.5226908983662725,1.2585537391901016
1120,3.045828173374757,0.5621655673161149,9.867597221136093
1400,3.9413398195011538,0.381118610817939,13.895589048862456
1540,0.5536575596779585,0.3556815864145756,0.7046982267871499
1680,1.3853377176914363,0.6153926404193044,2.6346514469385145
1820,0.5006999116716906,0.338340960778296,0.6222655764967203
2100,0.42485239863861346,0.3326497938856482,0.5168081314861774
2240,9.654995117401704,0.2869291652739048,37.27582077026367
2380,1.1707245032442732,0.2975580282323062,3.546399403810501
2520,1.5899450053926556,0.4481604681350291,4.9335329210758205
2800,0.35319660347420717,0.2920514279603958,0.4179930691793561
2940,0.3405602585757151,0.2895470086671412,0.3924765294604003
3080,0.443165471968241,0.2793620804324746,0.732617719322443
3220,0.3045194794726558,0.2541677243821323,0.3510989711247385
3500,0.3437491099303588,0.2398375434614718,0.4902193343266844
3640,0.2861800556676462,0.2437749950401485,0.3208551150374114
3780,0.5742084822384641,0.2561629253067076,1.2104465751349929
3920,0.31343996278475966,0.2483118197508156,0.4022055994346737
4200,0.2644299453636631,0.2252783728111535,0.3080618576705455
4340,0.2676058727200143,0.227818167572841,0.3284545606561005
4480,0.6791692315088584,0.2187641218118369,1.9512719470262527
4620,0.26576130974572154,0.2269687804020941,0.3043593030609191
4900,0.3795453675510362,0.2090924266539514,0.8142649421468378
5040,0.25746424467768514,0.2021623739507049,0.3282189303822815
5180,0.25852504489943384,0.2071709255781024,0.3317856886796653
5320,0.24741512853419403,0.2226325401477515,0.2897098847758025
5600,36.09805807548575,0.1975117434561252,143.71606929779054
5740,0.30319836508715525,0.2049710584618151,0.5595906540751457
5880,0.29584941120818253,0.1944707952626049,0.5447224252484739
6020,1.3938928340189158,0.1947812666464597,4.630420350432396
6300,0.28472433098591865,0.1793346604797989,0.4440477926470339
6440,1.1415361060714349,0.200297622596845,3.890190299153328
6580,0.29305201912764456,0.1949889328423887,0.5322669048048556
6720,0.2761919505614787,0.1869991349149495,0.4554428890906274
7000,0.25028295181924476,0.1910321252513677,0.3823818668536842
7140,0.24164906496880567,0.1872054793592542,0.3644076398573815
7280,0.240621729674749,0.1985066140443086,0.3430903973802924
7420,0.2327267518336884,0.1818489499296993,0.3357893231324851
7700,0.4004631645558402,0.1969916505925357,0.8994154094904662
7840,0.2278364368481561,0.179303086772561,0.3254355996288359
7980,8.43841892811237,0.2051837369333952,33.125148677825926
8120,0.23486016738228496,0.1918814914207905,0.3525856459699571
8400,0.2145458317827433,0.1824293742515146,0.3059582127258181
8540,0.21082813098561015,0.1679282421059906,0.274899370893836
8680,0.2011192936287261,0.174108583079651,0.263395333699882
8820,0.20042292661732058,0.1662453611195087,0.2720803779363632
9100,0.1972499271598644,0.1648136459384113,0.2574130923207849
9240,0.19276661720010446,0.1634783145645633,0.245308642424643
9380,0.19652262356947173,0.1787112651951611,0.2313206179160624
9520,0.1991111458954401,0.1769527076836675,0.2334445109032094
9800,0.22469526796136044,0.1695605031400918,0.2953045981097966
9940,0.18328698364552107,0.1474830884486437,0.2317318735737353
10080,0.19106345363194122,0.1698727548588067,0.2328886931762099
10220,0.18028790702810507,0.1570141516346484,0.2239174059499055
10500,1.1796993022970856,0.1680614213924855,4.201476705074311
10640,0.22623114452231674,0.1636272323969751,0.3697536790370941
10780,0.19675580652430652,0.1633366394136101,0.2537442880496383
10920,0.18120790163055062,0.1549817534908652,0.217261129245162
11200,0.17489917109720404,0.1531140621751547,0.2221988431178033
11340,0.16996758068678897,0.1486794416327029,0.2107049340754747
11480,0.20761663658428003,0.1640152092697099,0.2870206413790583
11620,0.18418209083494727,0.1606708457367494,0.2127902837190777
11900,0.17857264034682882,0.1664710732363164,0.1981024017650634
12040,0.17421193279675207,0.1516743934061378,0.2003976477775722
12180,0.17362907644826914,0.1563319802749902,0.1915025705378502
12320,0.16874423596193078,0.1568014890141785,0.189349665204063
12600,0.17361544602084902,0.1527418314386159,0.2083305508270859
12740,0.3984793780511245,0.1477003577165305,1.06958650842309
12880,1.2677129281451924,0.149579017618671,4.610004508793354
13020,0.16146216966910285,0.1390068360511213,0.204646498830989
13300,0.16171952734584918,0.1455996182654053,0.1846893248800188
13440,0.16864701713086103,0.145665810322389,0.185906035490334
13580,0.16495734345749946,0.1367439306946471,0.1942848733533173
13720,0.16713021678151563,0.1535445530992001,0.1812577391602099
14000,0.36349803925957525,0.1644255628669634,0.9446130786091088
14140,0.1667656679265201,0.1488027667859569,0.189531653644517
14280,0.16433964047231706,0.1484557522647082,0.1913639793917536
14420,0.1572287963563576,0.1429082579165697,0.1808708813600242
14700,0.15793802115833386,0.1454915053816512,0.1873522612825036
14840,0.15857565593905745,0.1468585170665756,0.1854699931107461
14980,0.16358482175739478,0.1503455322841182,0.1849222934339195
15120,0.15543369883671398,0.1334696460468694,0.1766923866048455
15400,0.15400840570451688,0.1325563222635537,0.1859299791697412
15540,0.35205116435186934,0.1425635739415884,0.9455356808379292
15680,0.16566089954460037,0.1378280536457896,0.1976206838339567
15820,2.2005116323707625,0.1426162633951753,8.329772744178772
16100,0.17798029458383097,0.1364641178864985,0.2371690327581018
16240,0.1607469665585085,0.1483592877723276,0.1792125001829117
16380,0.16089335082913744,0.1435157151101157,0.1838507524039596
16520,0.1591295447142329,0.1359121163794771,0.1805559274414554
16800,0.1586791668599471,0.1370404130406677,0.1859116747975349
16940,0.15551839357707647,0.1376454714313149,0.1792155447974801
17080,0.42418826786102726,0.1373387977480888,1.2396322920918466
17220,0.1683525102725252,0.1388338465988636,0.2142303001414984
17500,0.16412392771104348,0.1315597163978964,0.1933827437646687
17640,0.15892845956375817,0.1304944514250382,0.1819523389590904
17780,0.1543401512992568,0.1382432657666504,0.1704371477151289
17920,0.15400980012607757,0.1287519454490393,0.1700238081766292
18200,0.1931362200854346,0.1447013614978641,0.2887367879506201
18340,0.15508592581725675,0.1300023907236754,0.1764264636859297
18480,0.27063173254136924,0.1373190707154572,0.5960949187353254
18620,0.15159296087338586,0.1365568822575733,0.1754484814871102
18900,0.1545391848729923,0.1339254952734336,0.1761907345242798
19040,0.14894319187849756,0.1345137829333543,0.1678279426181688
19180,0.148290616456652,0.1354828846547752,0.1650388637464493
19320,0.20892247445415704,0.1237168042967096,0.4013227276131511
19600,0.14694586008437904,0.1233550665248185,0.1732493607047945
19740,0.14764573274063875,0.1398503766348585,0.1692505441699177
19880,0.46827485446934586,0.1411404696665704,1.141086887717247
20020,0.1542082006158307,0.1257891505304724,0.1714071731222793
20300,0.14922711307182907,0.1378873289562761,0.1655408817436546
20440,0.15124366573058065,0.1325668187718838,0.1668459111871197
20580,0.15356416951050045,0.1347860960196703,0.1956675365567207
20720,0.15076738549396393,0.1272965685324743,0.1837601159699261
21000,0.14659660752746273,0.1296405886858701,0.1749711954174563
21140,0.13863801585393953,0.1265646224841475,0.1616146128298714
21280,0.15592587825842197,0.1368331634253263,0.1797562728077173
21420,0.14505897459690453,0.1305627393350005,0.1676796955708414
21700,0.14787728454917665,0.1315236959513276,0.1753193814586848
21840,0.1398924099176656,0.1300408828072249,0.1604305130150169
21980,0.14185725105809974,0.1300676763430237,0.1548046441888436
22120,0.14663266402669248,0.1382467094436288,0.1672875920962542
22400,0.1429975697258487,0.1298293417971581,0.1752434038510546
22540,0.14579731238656674,0.1325157685484737,0.1615362915443256
22680,0.13813787501188923,0.125818247157149,0.1536677595088258
22820,0.13837746238335963,0.127252084701322,0.1629806899884715
23100,0.1405263908382039,0.1277496202569455,0.1651586679229512
23240,0.14116628763382316,0.1254756330000236,0.1630129807675257
23380,0.1389517808065283,0.128428050414659,0.1676371470279991
23520,0.14825405800133007,0.1288996074767783,0.1670866090757772
23800,0.14227210271870713,0.1277741549024358,0.1729572499589994
23940,0.14077781775384204,0.1248037614906206,0.165336228813976
24080,0.13557477467576967,0.1199287197273224,0.1659331202413886
24220,0.14212862805230536,0.1321178606990724,0.1612440620036795
24500,0.13648070117807942,0.1256479901075363,0.1615641774935647
24640,0.1416392330545932,0.1278440444823354,0.1723316485574469
24780,0.14075247563188892,0.1216348443832248,0.1676654383586719
24920,0.24056458411854686,0.1228847611136734,0.540448939204216
25200,0.13959300714661363,0.1218373865773901,0.17896555876825
25340,0.13768357769818973,0.1187865510350093,0.1683958372473716
25480,0.14075589086743998,0.1210503791784867,0.1688714439980685
25620,0.13857558660674837,0.1212394383223727,0.1680684586940333
25900,0.13970398293342437,0.1305063092475757,0.1606774642784148
26040,0.14202099205460392,0.1268499382399022,0.1794211368635296
26180,0.1382097003457602,0.1155138959083706,0.1784155585803091
26320,0.13428309647541026,0.1136213997099548,0.1739791376143694
26600,0.17620979635277761,0.1269489875109866,0.2794274030346423
26740,0.2525297323567792,0.1224306962219998,0.5425278196856379
26880,0.1351398022170178,0.119741738634184,0.1622605338180437
27020,0.15468827898264859,0.1195753468526527,0.2195304210763424
27300,0.1408764965704176,0.1252130480855703,0.1735706676868721
27440,0.13558157720370212,0.1263766858680173,0.1619694909267127
27580,0.1317397906485712,0.1146719998726621,0.1594252325594425
27720,0.421322131040506,0.1165969285322353,1.2817297054827212
28000,0.1377739975461736,0.1110854011401534,0.1763999974448233
28140,0.139531564831268,0.1195584716694429,0.1635701981466263
28280,0.13601575509062966,0.1244073009071871,0.1592678628442809
28420,0.13280686846002931,0.110333717376925,0.1606441837223246
28700,17.284827684309565,0.1090994530403986,68.73078266143798
28840,0.24059786472120318,0.1094783736998215,0.5568393499404192
28980,3.867272884214762,0.1105545022711157,15.062891898155211
29120,0.2463705967285204,0.105298648905009,0.5819356010854244
29400,0.19879829896788576,0.1147418626444414,0.3857943045720458
29540,0.1763686670432798,0.1060535952355712,0.2984284315630793
29680,0.16452955670654767,0.1103558109514415,0.2628396144881844
29820,0.17781669546908227,0.0996476606326177,0.2966673935949802
30100,0.26718129458487966,0.1141078899847343,0.6525052302330733
30240,0.22411585780617313,0.1169717588438652,0.4848293953388929
30380,0.1691642306564608,0.108667836994864,0.2662313101254404
30520,0.15670818257494828,0.1135341127263382,0.2356431285757571
30800,0.27287120814435184,0.1036132248723879,0.7115905236639083
30940,0.2059968012984609,0.1361335955164395,0.3052726581133902
31080,45.286785665288335,0.1272370464401319,180.66642921447755
31220,0.2665423559723422,0.1211169110750779,0.580749129485339
31500,0.2331967009900836,0.1212376725976355,0.442338459007442
31640,0.29161694719921794,0.1300397403957322,0.6699877852015197
31780,0.3173782703152392,0.1288197589246556,0.7768341279029847
31920,0.20157630567206064,0.119989331443794,0.3505841810442507
32200,0.19360155957052483,0.1241760002914816,0.3053944023884833
32340,0.18357283495017324,0.1383425272535532,0.2841307481192052
32480,0.17870154122298115,0.1245638062967918,0.2634290808718652
32620,0.28013591508497476,0.117619103048928,0.6577767745405435
32900,0.1713460280426079,0.1174279725016094,0.241199757726863
33040,0.17634298721270167,0.11885577526642,0.2493330765608698
33180,0.174165124411229,0.1275170600181445,0.2373996552918106
33320,0.17412230482499577,0.1211127499421127,0.2417274294421076
33600,0.161923272605054,0.1248770670033991,0.2099994092062115
33740,0.16703395050717515,0.1193965144501999,0.2200902433972805
33880,0.17048350516590288,0.122958954507485,0.2318192646000534
34020,0.16835885952983515,0.1242725983145646,0.2250258289091289
34300,0.16766771673923356,0.1309449411090463,0.1963773013651371
34440,0.1607996938365977,0.1223140319855883,0.2011273878533393
34580,0.1610885983065236,0.1275594004197046,0.1857935921940952
34720,0.15658324374351645,0.1169883689703419,0.2073967195488512
35000,0.1560985869343858,0.1200846687192097,0.1957937538251281
35140,0.15474603161506814,0.1199288128293119,0.1937983251921832
35280,6.193939988365164,0.1293447330780327,24.30430003643036
35420,0.16806677041167856,0.1236598514276556,0.2054754795599729
35700,0.16327387534314763,0.1338170210504904,0.1817850271146744
35840,0.1524521026248112,0.1077325774403289,0.1831907064095139
35980,0.14992200046952345,0.118853043152485,0.1652201407030225
36120,0.15712164253636723,0.1231120944139547,0.1813881336245685
36400,0.1588760105683468,0.1260342250857502,0.1777135519403964
36540,0.15466623111569788,0.1156708795740269,0.1760614270530641
36680,0.14547079737763846,0.1205107542779296,0.1665589315909892
36820,0.14597516538633495,0.1117625989601947,0.1797447830624878
37100,0.14482241906342092,0.1207514065364375,0.1747204020898789
37240,0.14854155926150264,0.1256957886740565,0.1777778011746704
37380,0.1476953586033778,0.1188511018198914,0.1759490265417844
37520,0.141556948624202,0.1165487109799869,0.1634164003096521
37800,0.14387178927077907,0.1209709053346887,0.1658402582304552
37940,0.13865712958737272,0.1127913311310112,0.1613647190947085
38080,0.137720466358005,0.1085132761043496,0.1597085873410105
38220,0.14002344029839148,0.1159548691799864,0.1693373295292258
38500,0.14193777149135708,0.1196506321593187,0.1634385995659977
38640,0.1375235875538783,0.124425438598264,0.1546495089866221
38780,0.18854338863398873,0.1214719433616846,0.3030463480576872
38920,0.13824581823719198,0.1096225336077623,0.1663800483290106
39200,0.14065951349562963,0.1146834667678922,0.1629739614203572
39340,0.43832472506037445,0.1101761635323055,1.3791273108124733
39480,0.2804320237081265,0.1139212318719364,0.7174790426343679
39620,0.14395902545365968,0.1168243751861155,0.1883449792023748
39900,0.13898395038617306,0.1171336736320518,0.1719283336028456
40040,0.14555468113569076,0.1144669828028418,0.1664217009954154
40180,0.13761122502619397,0.115278233224526,0.1589281306322664
40320,0.14222253736690613,0.1217032808205112,0.167695477027446
40600,0.3388616495882161,0.1319823609059676,0.9450472006946802
40740,0.136348395255045,0.1203800405468791,0.1607551749795675
40880,1.4684096022311133,0.1081028247298672,5.510859296321869
41020,0.14170834004471541,0.1226075288606807,0.1646172587200999
41300,0.1369163719256175,0.1108141401386819,0.1618369683716446
41440,0.12920513922523238,0.1112680601119063,0.1479608206404373
41580,0.1278199934546137,0.1060583385801874,0.1462938896240666
41720,0.13101515134796496,0.1143032429041341,0.1529692371981218
42000,0.12739776639733458,0.1055451406724751,0.1500841674814
42140,0.35422406932688316,0.1268335598101839,0.9979204277694226
42280,0.16742017000680787,0.1169923559948802,0.2425005752872675
42420,0.15277020990382878,0.1421136591117829,0.1736181155778467
42700,0.13860186276084274,0.1210441537783481,0.15581689551007
42840,0.1970463344082236,0.1205242611700669,0.3657988248392939
42980,0.16686719462741162,0.1189207960665226,0.2715778293274343
43120,0.1295761447912082,0.1107721834769472,0.1473357375152409
43400,0.13311060113657727,0.1156109872949309,0.1528727876441553
43540,0.13320863213739356,0.1162237807828933,0.1484112685453146
43680,0.13029890766309105,0.1106475598574616,0.1507773590134457
43820,0.12682199528906493,0.1140227369824424,0.1434675312740728
44100,0.45300543039222246,0.1107692947844043,1.4397775295376778
44240,0.1376597807044163,0.1121150627359747,0.1733097060350701
44380,0.13277532615931703,0.1132289183977991,0.1554931815806776
44520,0.14293862597667606,0.1114240056322887,0.2004522905498743
44800,0.13356142677250316,0.1109370429720729,0.1524934282666072
44940,0.5697566116752568,0.111204961487092,1.915798359811306
45080,0.1483164623874472,0.1125068660196848,0.2081340990867465
45220,0.14120279377792028,0.1081400866061449,0.1943977259472012
45500,0.1294290237227687,0.1093617586232721,0.1501938841678202
45640,0.13050070855184454,0.1121183712128549,0.1577583342278376
45780,0.13777607626630922,0.1105979787604883,0.1890783735923469
45920,0.13938165312574707,0.1123291882080957,0.1845867642946541
46200,0.13245664714893787,0.1134010059642605,0.1515302219288423
46340,0.13166568956861735,0.1066428609355352,0.144520788770169
46480,0.1261408779828343,0.1059166447259485,0.1467207274120301
46620,0.12543832144117908,0.1100931195262819,0.1456846019718796
46900,0.12629386604879977,0.1095050375023856,0.1399869143404066
47040,0.6270322193665198,0.1071533438400365,2.1430327886343004
47180,0.13343251205689738,0.1097822727751918,0.1600299918092787
47320,0.14840554250695273,0.1124443211476318,0.1782684852462261
47600,0.1259359483915614,0.1029768229159526,0.1482674859650433
47740,0.2759355256339767,0.1079259918350726,0.7335474455356598
47880,0.12488958026282487,0.1046044172719121,0.1439031716203317
48020,0.12752147547726053,0.1096269962191581,0.154204234671779
48300,0.12358470582112199,0.1015621233475394,0.1449556545354426
48440,0.2148366933467332,0.1078838298376649,0.5011008061654866
48580,0.12548464343592056,0.1043582735490053,0.1483992255758494
48720,0.1234423815476475,0.1052087889635004,0.1469862714270129
49000,0.12090049681952218,0.1080850852141156,0.1386562282033264
49140,1.3624082118162189,0.1154665931523777,5.062316820621491
49280,0.13003680683672425,0.1103513897489756,0.1541595673887059
49420,0.1251024366659112,0.1154226285452023,0.1478602830180898
49700,0.15448572411900385,0.1101555492309853,0.25996885785833
49840,0.12457927063223899,0.1056016275379806,0.1386752723809331
49980,0.11501197545963802,0.0953806833992712,0.1455395863438025
50120,0.12430319431703532,0.1086890680762007,0.1473653443530201
50400,0.12494018332392437,0.1140658231219276,0.1524728348711505
50540,0.12194508303538892,0.1096576508646831,0.1470440091704949
50680,0.12154219840944275,0.1011724832956679,0.135651701982133
50820,0.11976178371114653,0.1090967629104852,0.1416672359034419
51100,0.13007814613054502,0.1065750607196241,0.1588683476904407
51240,0.11887821342097593,0.1076422016927972,0.1357047995366156
51380,0.11478566372708882,0.0985247100726701,0.1420215702522546
51520,0.14089277601335193,0.108629544773139,0.1950227627158165
51800,0.1424552944733295,0.1087527170311659,0.1934280981495976
51940,0.11794371167081405,0.1038823864376172,0.1440259697753936
52080,0.11559656693541905,0.1053893236396834,0.1387403433909639
52220,0.1354277801304124,0.0947971743019297,0.1654602701030671
52500,1.9279615341749738,0.1130411455105058,7.3270743697881695
52640,0.14463131226308176,0.1134041850524954,0.1647962636873126
52780,0.11855926789459767,0.1061859968816861,0.1353740896983072
52920,0.11870817147719204,0.1029355125990696,0.1381652927165851
53200,0.13372916686232197,0.1087601066054776,0.1597856604587286
53340,0.11907963766716415,0.1084580401144921,0.1437180438637733
53480,0.12363005519378928,0.1044632519176229,0.1461664786189794
53620,0.11497532228881023,0.106653842634987,0.1357270260853693
53900,0.11451926907233424,0.1002216097409837,0.1390124824736267
54040,0.11921803420933423,0.107491463064216,0.1448040780425071
54180,0.11612110187357752,0.1086119320127181,0.133407232388854
54320,0.12712699429539492,0.1039430665713734,0.1486860420228913
54600,0.1388658354768995,0.1058278793748468,0.1972278123255819
54740,0.2078329561284044,0.1084025745862163,0.4200790552794933
54880,0.12676075757248323,0.1046479211561381,0.1632915090769529
55020,0.127559582357062,0.1120280371746048,0.1431492502614856
55300,0.11878569433407388,0.1029314442165195,0.1387540866900235
55440,0.11349626645038366,0.0946909593394957,0.1298876433819532
55580,0.1382160269288579,0.099492617205251,0.1749196934979409
55720,0.12623456024681215,0.102188955056481,0.1501580201741308
55860,0.12062920464784838,0.1002558725932613,0.1460833559418097


==> results/AirfRANS/P5/fb10_cb200_cl1_pre200_ab10_plot.csv <==
step,Mean,Min,Max
120,0.7805353591094414,0.7655435393750668,0.7887534035742283
280,0.782321918780605,0.6704430779069662,0.8453389057517051
440,0.7752747461696465,0.7274784943461419,0.8051384880393744
600,0.6801897836724917,0.6371152836084366,0.7311031568050385
760,0.6708014993866285,0.5791841073706746,0.7301316150650382
1080,0.637963439275821,0.5696431455761194,0.7308905970305204
1240,0.6297295754899581,0.5281857069581747,0.7020229991525412
1400,0.5796150627918542,0.5011973592452705,0.6248384229838848
1560,0.6086588565073907,0.5935785018652677,0.6197540902346372
1880,0.5866694311052562,0.555902282781899,0.6428290495648981
2040,0.6259352038179835,0.5417614286020398,0.707402985394001
2200,0.5015441043426593,0.4509305134043097,0.5317977729067206
2360,0.48323698496446016,0.444258849080652,0.5250743851065636
2520,0.492776317850997,0.4540821718052029,0.5162354659475387
2840,0.5180915114221474,0.4205527077056467,0.6256586667150259
3000,0.48078297713150575,0.4497237261012196,0.5130814034864306
3160,0.45563338372856377,0.3841659643314778,0.5047433007135987
3320,0.46712121037766335,0.416472273170948,0.5356845298409462
3640,0.4024794997709493,0.3850010764785111,0.4257671533152461
3800,0.40067875891923904,0.3633182836510241,0.422961313072592
3960,0.37163547940552233,0.359464502632618,0.3950437083467841
4120,0.3595977921783924,0.3538524909503758,0.3676050738431513
4280,0.36009505594770114,0.3399131290987134,0.3729830345138907
4600,0.3414037238868574,0.3241820083372295,0.362888089902699
4760,0.3376790783399095,0.3224730095360428,0.3667981467209756
4920,0.3359362175129354,0.3051914278045297,0.3584800424799323
5080,0.32371092877040303,0.298608704470098,0.3718278911709785
5400,0.2934739556877563,0.2759783475846052,0.3165822714287787
5560,0.29001440328856304,0.2808972733095288,0.30438496530056
5720,0.28879598354299857,0.2694847160205245,0.3028494627587497
5880,0.26898093465094763,0.2586527731455862,0.2848619763273746
6040,0.27523863760444023,0.2631127589661628,0.2855618872586637
6360,0.27360440626740457,0.2582949818298221,0.2907904234342277
6520,0.2635777855788668,0.2539704278856516,0.2823838305193931
6680,0.28738045782161253,0.2495750446245074,0.3479514129087329
6840,0.2546838993951678,0.2282502613961696,0.2925462204404175
7160,0.24646514073945577,0.2272496907785534,0.2645415341015905
7320,0.23284502604044974,0.2098586301971227,0.2597674276214093
7480,0.24441501269737875,0.2157016895152628,0.28788957295008
7640,0.2447943307738751,0.2241460704710334,0.2632982298731804
7960,0.2254259982860336,0.2027771215140819,0.2546615386381745
8120,0.2168505789370586,0.1994592152256518,0.2301051835343241
8280,0.2186533006870498,0.2024012091103941,0.2285818142443895
8440,0.2116102077501515,0.1914547780156135,0.2325859747920185
8600,0.22417387100557482,0.2144038899987936,0.2387094991840422
8920,0.21196356635540722,0.1849997929669916,0.2255808100011199
9080,0.20490321061263475,0.185883126463741,0.2228994562383741
9240,0.22310259912783895,0.1767355311010033,0.2574614348262548
9400,0.20108894509263334,0.1940224581211805,0.214161220556125
9720,0.20445331655753152,0.1693911812826991,0.2450558598712086
9880,0.19774588408259053,0.1768398013524711,0.2199346854072064
10040,0.18892889083983996,0.1694768557604402,0.2070632827933877
10200,0.18902130201148484,0.1676802087854594,0.2017048575635999
10360,0.20281606769810115,0.1632820354122668,0.2258289442025125
10680,0.18697885905237244,0.1634558264864608,0.1996879572048783
10840,0.19563780096359548,0.1678464341536164,0.2255150875821709
11000,0.20229819501129284,0.1987350815813988,0.2042102416697889
11160,0.18397393841917312,0.1631333655305206,0.2055245161429047
11480,0.21878618096311886,0.1688339835498482,0.273256034553051
11640,0.18036691718734796,0.1627551014255732,0.1981706764362752
11800,0.1891400661055619,0.1620151806389912,0.2197694388125091
11960,0.17588891234093648,0.1493165633594617,0.1994198072422295
12120,0.18322586497912804,0.1634050021506846,0.2088418439403176
12440,0.1709682335968439,0.1527365933731198,0.1878416392253711
12600,0.17224587603937833,0.1533776801498606,0.1919515643641352
12760,0.1738800025607148,0.1539307845104486,0.188815993675962
12920,0.1715463416309406,0.1527877619164064,0.1897413079394027
13240,0.17180377761522925,0.1498169544758275,0.1968004087498411
13400,0.172447052905336,0.1656664722133428,0.1760780579503625
13560,0.17453674474731082,0.1560161027545109,0.1957636726833879
13720,0.1680412638001144,0.149511092742905,0.1889265640359372
13880,0.1761011434408525,0.1429394620005041,0.2064580033440143
14200,0.18541255714682237,0.1736763255205005,0.1924825413059443
14360,0.1622864474309608,0.1385668982146307,0.1818069718312472
14520,0.1667273781790087,0.1450595980975776,0.1842521071713417
14680,0.15888575538527216,0.1415842160955071,0.1710756289167329
15000,0.26569156268611543,0.1427482741745188,0.4710850649699569
15160,0.2377694631523142,0.1487517677526921,0.3690523105673492
15320,0.20952908351551738,0.132144729681313,0.3241918414272368
15480,0.20375648431014262,0.1459849789179861,0.2901403466984629
15800,0.18389391603103525,0.1349366611475125,0.2408411530870944
15960,0.1864030324341729,0.1469153528707102,0.2320194889977574
16120,0.2209444295816744,0.1362204667320475,0.3533280332013964
16280,0.2016881295976539,0.1360080554476007,0.2884338264167309
16440,0.19883753825910389,0.1343770678341388,0.2892619569040835
16760,0.18960150410886847,0.1335313530126586,0.269408175945282
16920,0.17626379368205858,0.1284158953186124,0.2348887457046657
17080,0.16960638210332638,0.1340017766458913,0.2117153832875192
17240,0.163819070997027,0.1292224754206836,0.1989564195275306
17560,0.1638202996908997,0.1301217642752453,0.193457076177001
17720,0.16188204813438153,0.1330777175724506,0.1833621631003916
17880,0.16927731147501612,0.1385763457184657,0.1854823740944266
18040,0.1526529067025209,0.1253867220226675,0.1813378861546516
18200,0.1562285744072869,0.1282660382473841,0.1830605185218155
18520,0.16210230938624584,0.1326842718338594,0.1787517148908227
18680,0.1567628580673287,0.1219126567337662,0.1807041283417493
18840,0.15605313109854854,0.1311600256105884,0.17601891704835
19000,0.15503528232531,0.1233472939254716,0.1784303237684071
19320,0.1620163646712899,0.1522104928595945,0.1676498324051499
19480,0.15337317866894098,0.1282130674831569,0.1666530069243162
19640,0.15535688193204497,0.125312254554592,0.1732207026612013
19800,0.14798027458290255,0.12468426162377,0.1622014582902193
19960,0.1562272403715178,0.1222005683369934,0.1810248627047986
20120,0.15157632701875015,0.1196824373537674,0.1796604436170309
20280,0.15204049611464138,0.1494277074094862,0.1546532848197966
20440,0.16028217009734358,0.1544997550873086,0.1660645851073786
20600,0.1576078689587302,0.1553697666479274,0.159845971269533
20760,0.16370730751194054,0.1555180321959778,0.1718965828279033
21080,0.1555777580104768,0.1555777580104768,0.1555777580104768
21240,0.1595693628489971,0.1595693628489971,0.1595693628489971
21400,0.1443582473043352,0.1443582473043352,0.1443582473043352
21560,0.1469006967544555,0.1469006967544555,0.1469006967544555
21720,0.1492985495785251,0.1492985495785251,0.1492985495785251
22040,0.1547994828782975,0.1547994828782975,0.1547994828782975
22200,0.1544001034041866,0.1544001034041866,0.1544001034041866
22360,0.1418105363054201,0.1418105363054201,0.1418105363054201
22520,0.1487588001741096,0.1487588001741096,0.1487588001741096
22840,0.1381134179653599,0.1381134179653599,0.1381134179653599
23000,0.157572403550148,0.157572403550148,0.157572403550148
23160,0.1398710593953728,0.1398710593953728,0.1398710593953728
23320,0.1433497253200039,0.1433497253200039,0.1433497253200039
23640,0.1409532468998804,0.1409532468998804,0.1409532468998804
23800,0.1460404224554077,0.1460404224554077,0.1460404224554077
23960,0.1362976968195289,0.1362976968195289,0.1362976968195289
24120,0.148112126942724,0.148112126942724,0.148112126942724
24280,0.1361486878758296,0.1361486878758296,0.1361486878758296
24600,0.1433187708491459,0.1433187708491459,0.1433187708491459
24760,0.1467131664091721,0.1467131664091721,0.1467131664091721
24920,0.1360948012582957,0.1360948012582957,0.1360948012582957
25080,0.1371458878414705,0.1371458878414705,0.1371458878414705
25400,0.1463940883334726,0.1463940883334726,0.1463940883334726
25560,0.1387173256091773,0.1387173256091773,0.1387173256091773
25720,0.1323178901383653,0.1323178901383653,0.1323178901383653
25880,0.135759798544459,0.135759798544459,0.135759798544459
26040,0.1405174545478075,0.1405174545478075,0.1405174545478075
26360,0.1358301569428295,0.1358301569428295,0.1358301569428295
26520,0.1416437997017055,0.1416437997017055,0.1416437997017055
26680,0.1297150515159592,0.1297150515159592,0.1297150515159592
26840,0.1289954201318323,0.1289954201318323,0.1289954201318323
27160,0.1248213979741558,0.1248213979741558,0.1248213979741558
27320,0.1266215294087305,0.1266215294087305,0.1266215294087305
27480,0.1289347636140883,0.1289347636140883,0.1289347636140883
27640,0.1274094157712534,0.1274094157712534,0.1274094157712534
27800,0.1338485836423933,0.1338485836423933,0.1338485836423933
28120,0.1306288231629878,0.1306288231629878,0.1306288231629878
28280,0.1382892419444397,0.1382892419444397,0.1382892419444397
28440,0.1245968340151011,0.1245968340151011,0.1245968340151011
28600,0.1254311477253213,0.1254311477253213,0.1254311477253213
28920,0.1200113559747114,0.1200113559747114,0.1200113559747114
29080,0.1218943672161549,0.1218943672161549,0.1218943672161549
29240,0.1254232473485171,0.1254232473485171,0.1254232473485171
29400,0.1299182184459641,0.1299182184459641,0.1299182184459641
29560,0.1258349011139944,0.1258349011139944,0.1258349011139944
29880,0.1202609974751248,0.1202609974751248,0.1202609974751248
30040,0.1201317915040999,0.1201317915040999,0.1201317915040999
30200,0.1212082141125574,0.1212082141125574,0.1212082141125574
30360,0.1227744834683835,0.1227744834683835,0.1227744834683835
30680,0.1194574199384078,0.1194574199384078,0.1194574199384078
30840,0.1477900583110749,0.1477900583110749,0.1477900583110749
31000,0.128729427983053,0.128729427983053,0.128729427983053
31160,0.1251954058092087,0.1251954058092087,0.1251954058092087
31480,0.1289476176351308,0.1289476176351308,0.1289476176351308
31640,0.123011724576354,0.123011724576354,0.123011724576354
31800,0.1225334051204845,0.1225334051204845,0.1225334051204845
31960,0.1300238584680483,0.1300238584680483,0.1300238584680483
32120,0.1363866906426847,0.1363866906426847,0.1363866906426847
32440,0.1295526319788769,0.1295526319788769,0.1295526319788769
32600,0.1210618172585964,0.1210618172585964,0.1210618172585964
32760,0.1242809145106002,0.1242809145106002,0.1242809145106002
32920,0.1205171210505068,0.1205171210505068,0.1205171210505068
33240,0.1164185479097068,0.1164185479097068,0.1164185479097068
33400,0.117409961912781,0.117409961912781,0.117409961912781
33560,0.1134814056707546,0.1134814056707546,0.1134814056707546
33720,0.1180933338357135,0.1180933338357135,0.1180933338357135
33880,0.11546373040881,0.11546373040881,0.11546373040881
34200,0.1124118730099871,0.1124118730099871,0.1124118730099871
34360,0.1186212654411792,0.1186212654411792,0.1186212654411792
34520,0.1245590340765193,0.1245590340765193,0.1245590340765193
34680,0.1120579828042536,0.1120579828042536,0.1120579828042536
35000,0.1155494326353073,0.1155494326353073,0.1155494326353073
35160,0.1230819542193785,0.1230819542193785,0.1230819542193785
35320,0.1146450181538239,0.1146450181538239,0.1146450181538239
35480,0.1120433911774307,0.1120433911774307,0.1120433911774307
35640,0.1166115084430202,0.1166115084430202,0.1166115084430202
35960,0.1109635564405471,0.1109635564405471,0.1109635564405471
36120,0.1119452297361567,0.1119452297361567,0.1119452297361567
36280,0.1144813634036108,0.1144813634036108,0.1144813634036108
36440,0.1110138857038691,0.1110138857038691,0.1110138857038691
36760,0.1178154991241171,0.1178154991241171,0.1178154991241171
36920,0.1139136772695928,0.1139136772695928,0.1139136772695928
37080,0.1144481255859136,0.1144481255859136,0.1144481255859136
37240,0.1103788057900965,0.1103788057900965,0.1103788057900965
37400,0.1149945638608187,0.1149945638608187,0.1149945638608187
37720,0.1176791619556024,0.1176791619556024,0.1176791619556024
37880,0.1067734599742107,0.1067734599742107,0.1067734599742107
38040,0.1095270576654002,0.1095270576654002,0.1095270576654002
38200,0.1048915534629486,0.1048915534629486,0.1048915534629486
38520,0.1190363597171381,0.1190363597171381,0.1190363597171381
38680,0.1165974865760654,0.1165974865760654,0.1165974865760654
38840,0.1148680483410135,0.1148680483410135,0.1148680483410135
39000,0.1109210541751235,0.1109210541751235,0.1109210541751235
39320,0.1049898386211134,0.1049898386211134,0.1049898386211134
39480,0.1170071444567292,0.1170071444567292,0.1170071444567292
39640,0.1020153434248641,0.1020153434248641,0.1020153434248641
39800,0.112993374003563,0.112993374003563,0.112993374003563
39960,0.1147107666963711,0.1147107666963711,0.1147107666963711
40280,0.1058170314971357,0.1058170314971357,0.1058170314971357
40440,0.1061026262724772,0.1061026262724772,0.1061026262724772
40600,0.1144251031521707,0.1144251031521707,0.1144251031521707
40760,0.1077701908396557,0.1077701908396557,0.1077701908396557
41080,0.1121669597038999,0.1121669597038999,0.1121669597038999
41240,0.1055483751371502,0.1055483751371502,0.1055483751371502
41400,0.1059341755276545,0.1059341755276545,0.1059341755276545
41560,0.1070676970295608,0.1070676970295608,0.1070676970295608
41720,0.1052651700517162,0.1052651700517162,0.1052651700517162
42040,0.1070586169650778,0.1070586169650778,0.1070586169650778
42200,0.1065826902398839,0.1065826902398839,0.1065826902398839
42360,0.1046652723895385,0.1046652723895385,0.1046652723895385
42520,0.1072681561927311,0.1072681561927311,0.1072681561927311
42840,0.1029385132249444,0.1029385132249444,0.1029385132249444
43000,0.1005664337798953,0.1005664337798953,0.1005664337798953
43160,0.1038876840705052,0.1038876840705052,0.1038876840705052
43320,0.1034862332232296,0.1034862332232296,0.1034862332232296
43480,0.1110634979791939,0.1110634979791939,0.1110634979791939
43800,0.1072844400512985,0.1072844400512985,0.1072844400512985
43960,0.1015371888363733,0.1015371888363733,0.1015371888363733
44120,0.1098652257677167,0.1098652257677167,0.1098652257677167
44280,0.1026859977003186,0.1026859977003186,0.1026859977003186
44600,0.1053531218133866,0.1053531218133866,0.1053531218133866
44760,0.1050946416752413,0.1050946416752413,0.1050946416752413
44920,0.1015813452936709,0.1015813452936709,0.1015813452936709
45080,0.108940839250572,0.108940839250572,0.108940839250572
45240,0.1035743822855874,0.1035743822855874,0.1035743822855874
45560,0.1087236545514315,0.1087236545514315,0.1087236545514315
45720,0.1048102649068459,0.1048102649068459,0.1048102649068459
45880,0.0997986650513485,0.0997986650513485,0.0997986650513485
46040,0.1066196126164868,0.1066196126164868,0.1066196126164868
46360,0.1040446796035394,0.1040446796035394,0.1040446796035394
46520,0.0996858567791059,0.0996858567791059,0.0996858567791059
46680,0.1042022152757272,0.1042022152757272,0.1042022152757272
46840,0.1096930171037092,0.1096930171037092,0.1096930171037092
47160,0.1044909294601529,0.1044909294601529,0.1044909294601529
47320,0.1013541225157678,0.1013541225157678,0.1013541225157678
47480,0.0997280920855701,0.0997280920855701,0.0997280920855701
47640,0.1063566464558243,0.1063566464558243,0.1063566464558243
47800,0.1053857603436335,0.1053857603436335,0.1053857603436335
48120,0.1018442652327939,0.1018442652327939,0.1018442652327939
48280,0.1000256992829963,0.1000256992829963,0.1000256992829963
48440,0.0963162352377548,0.0963162352377548,0.0963162352377548
48600,0.0993622869439423,0.0993622869439423,0.0993622869439423
48920,0.095100264083594,0.095100264083594,0.095100264083594
49080,0.0985094824479892,0.0985094824479892,0.0985094824479892
49240,0.0981869684113189,0.0981869684113189,0.0981869684113189
49400,0.1082583056460134,0.1082583056460134,0.1082583056460134
49560,0.1074997856630943,0.1074997856630943,0.1074997856630943
49880,0.0933512118738144,0.0933512118738144,0.0933512118738144
50040,0.1001676732324995,0.1001676732324995,0.1001676732324995
50200,0.0980132907116785,0.0980132907116785,0.0980132907116785
50360,0.1036410469654947,0.1036410469654947,0.1036410469654947
50680,0.0923835777025669,0.0923835777025669,0.0923835777025669
50840,0.1000697789620608,0.1000697789620608,0.1000697789620608
51000,0.0962637570546939,0.0962637570546939,0.0962637570546939
51160,0.0942934297025203,0.0942934297025203,0.0942934297025203
51320,0.0958870738418772,0.0958870738418772,0.0958870738418772
51640,0.1027758790040388,0.1027758790040388,0.1027758790040388
51800,0.0970005801459774,0.0970005801459774,0.0970005801459774
51960,0.0935533730639144,0.0935533730639144,0.0935533730639144
52120,0.0976554807042703,0.0976554807042703,0.0976554807042703
52440,0.0970835782913491,0.0970835782913491,0.0970835782913491
52600,0.0889238502690568,0.0889238502690568,0.0889238502690568
52760,0.0982159841107204,0.0982159841107204,0.0982159841107204
52920,0.0980659396131523,0.0980659396131523,0.0980659396131523
53080,0.0922353627625852,0.0922353627625852,0.0922353627625852
53400,0.1063188597140833,0.1063188597140833,0.1063188597140833
53560,0.0941023464081809,0.0941023464081809,0.0941023464081809
53720,0.098869184339419,0.098869184339419,0.098869184339419
53880,0.0983004843303933,0.0983004843303933,0.0983004843303933
54200,0.0944301700126379,0.0944301700126379,0.0944301700126379
54360,0.0948384839249774,0.0948384839249774,0.0948384839249774
54520,0.1058364936336875,0.1058364936336875,0.1058364936336875
54680,0.0960957160545513,0.0960957160545513,0.0960957160545513
55000,0.089930559748318,0.089930559748318,0.089930559748318
55160,0.1018653306388296,0.1018653306388296,0.1018653306388296
55320,0.0975011289911344,0.0975011289911344,0.0975011289911344
55480,0.0940010971622541,0.0940010971622541,0.0940010971622541
55640,0.0964861771604046,0.0964861771604046,0.0964861771604046
55960,0.0973933690134435,0.0973933690134435,0.0973933690134435
56120,0.0945308041293174,0.0945308041293174,0.0945308041293174
56280,0.0960510722734034,0.0960510722734034,0.0960510722734034
56440,0.0893759176041931,0.0893759176041931,0.0893759176041931
56760,0.0942012106534093,0.0942012106534093,0.0942012106534093
56920,0.0911627574963495,0.0911627574963495,0.0911627574963495
57080,0.0917458305717446,0.0917458305717446,0.0917458305717446
57240,0.1086975215980783,0.1086975215980783,0.1086975215980783
57400,0.0926512723369523,0.0926512723369523,0.0926512723369523
57720,0.0935520756011828,0.0935520756011828,0.0935520756011828
57880,0.0962050138111226,0.0962050138111226,0.0962050138111226
58040,0.0932122571440413,0.0932122571440413,0.0932122571440413
58200,0.0985206116992049,0.0985206116992049,0.0985206116992049
58360,0.0935522805550135,0.0935522805550135,0.0935522805550135
58520,0.0951738583692349,0.0951738583692349,0.0951738583692349
58680,0.0929850096395239,0.0929850096395239,0.0929850096395239
58840,0.0966774297016672,0.0966774297016672,0.0966774297016672
59000,0.0892761935410089,0.0892761935410089,0.0892761935410089
59160,0.095943384328857,0.095943384328857,0.095943384328857
59480,0.091403386995662,0.091403386995662,0.091403386995662
59640,0.0963121208315715,0.0963121208315715,0.0963121208315715
59800,0.0906184918503277,0.0906184918503277,0.0906184918503277
59960,0.092697090995498,0.092697090995498,0.092697090995498
60280,0.0909688267321325,0.0909688267321325,0.0909688267321325
60440,0.0920751290954649,0.0920751290954649,0.0920751290954649
60600,0.0951365461666137,0.0951365461666137,0.0951365461666137
60760,0.0939985580672509,0.0939985580672509,0.0939985580672509
60920,0.0919902835739776,0.0919902835739776,0.0919902835739776
61240,0.0938727104640565,0.0938727104640565,0.0938727104640565
61400,0.0898227856494486,0.0898227856494486,0.0898227856494486
61560,0.1013154979050159,0.1013154979050159,0.1013154979050159
61720,0.0925457393494434,0.0925457393494434,0.0925457393494434
62040,0.0979008490755222,0.0979008490755222,0.0979008490755222
62200,0.0947228592797182,0.0947228592797182,0.0947228592797182
62360,0.0893065302213654,0.0893065302213654,0.0893065302213654
62520,0.0900310721388086,0.0900310721388086,0.0900310721388086
62680,0.097742753336206,0.097742753336206,0.097742753336206


==> results/AirfRANS/P5/fb10_cb200_cl2_pre200_ab10_plot.csv <==
step,Mean,Min,Max
70,0.7741776979714632,0.7243599443137646,0.874725203961134
290,0.7151088586542755,0.6206824386864901,0.7819947531819343
510,0.6128372807893903,0.5692173147946596,0.6462734374031425
840,0.627196101732552,0.5113389075547456,0.7188630723580718
1060,0.5240372475190088,0.5019036018103361,0.564281828776002
1280,0.511393969473429,0.4780284911580383,0.5425448213890195
1610,0.4385142655298114,0.4234454606845975,0.4668564546667039
1830,0.46749562889337537,0.4266495925746858,0.5180357100069523
2050,0.4071800981881097,0.3534630268067121,0.457438230458647
2380,0.479890089770779,0.3292702217958868,0.6265216050669551
2600,0.391498568477109,0.3602562868967652,0.4447917680628597
2820,0.36135795581154523,0.3403801314532756,0.3898492274060845
3150,0.32007341514807197,0.2887805582489818,0.352389641776681
3370,0.3057406367757357,0.2803666849713772,0.3277836497500538
3700,0.2771761379786767,0.2456849055271595,0.3001678637135774
3920,0.2693288326240144,0.2319669958390295,0.2879961400851607
4140,0.26134744384326036,0.2335217227786779,0.2790565585624426
4470,0.24197478485759344,0.2295012114290148,0.2583340907096862
4690,0.22697448349324983,0.2146027959603816,0.2429163389466703
4910,0.22796226368285716,0.2081868430413306,0.2532758579868823
5240,0.22520551685709503,0.201827773367986,0.246308128638193
5460,0.2157090761396102,0.2119244480878114,0.2209548269212246
5680,0.20399019842734556,0.1820421468187123,0.2186331577785313
6010,0.19540215501096095,0.1772932938579469,0.2063800299912691
6230,0.2024488314148038,0.192676566010341,0.2190886777546256
6560,0.19359788118163118,0.1738157172687351,0.2137861450761556
6780,0.19529672621516508,0.1845892055239528,0.2073737373389303
7000,0.18681951017002574,0.168273036875762,0.2005689365044236
7330,0.1888398259459063,0.1653805534821003,0.2303737047687173
7550,0.21512093537487084,0.1648587131407111,0.259078807765618
7770,0.1967063718335703,0.1561675958894193,0.2418551163189113
8100,0.17626458102022294,0.1556626901077106,0.1909719394054264
8320,0.18906435972428878,0.164955143793486,0.2077448258921504
8540,0.1703633075812831,0.1531237572431564,0.1806275215744972
8870,0.16662870402215046,0.1548920104652643,0.1740778895653784
9090,0.1683021297561936,0.1574133261712268,0.1735895471461117
9420,0.16236314225243403,0.1560399302281439,0.1690356296207756
9640,0.17455474835936907,0.1500585185131058,0.1900481573864817
9860,0.1559874768927693,0.1425071352347731,0.1657882496714592
10190,0.16604075790615747,0.1529718043049797,0.1926648770924657
10410,0.20626495486707425,0.1618582551041618,0.3323635083809495
10630,0.17498049007728692,0.1524155698344111,0.198014394827187
10960,0.1681188965553883,0.1504711413383483,0.2061828029900789
11180,0.15957524869358164,0.1535106944618746,0.1667947056237608
11400,0.15192749157547947,0.1404658777825534,0.1621361730340868
11730,0.14833878198056477,0.1422218796797096,0.1568113318644464
11950,0.14454133232822636,0.1361082031810656,0.1529912244994193
12280,0.1493857760727405,0.1446573431743308,0.1582772611826658
12500,0.14652878400054756,0.1337393779633566,0.1604999737627804
12720,0.14715282815508543,0.1410774379409849,0.1588498247694224
13050,0.14087959539843722,0.1324403837043792,0.1486300175450742
13270,0.14568413545610376,0.1373485265485942,0.1608172671962529
13490,0.1415023615234531,0.1350923093967139,0.1582444933708757
13820,0.14463730321847829,0.1268403872009366,0.1571077369432896
14040,0.1355562075262423,0.1257977273315191,0.1487075908388942
14260,0.1375925171538256,0.1280976481270045,0.154703721832484
14590,0.13923559023998672,0.1309734794963151,0.1543478142749518
14810,0.13615086144302038,0.1277227760432288,0.1449552060756832
15140,0.14520395843428555,0.1257815608615055,0.1581471934821456
15360,0.138027298458619,0.1162266960879787,0.1621821501199156
15580,0.1335318086761981,0.1187616088753566,0.1447532326634973
15910,0.12826678266166705,0.1154898434830829,0.1442605522135272
16130,0.13336608104407782,0.1233659221045672,0.1466637654183432
16350,0.12817919447901654,0.1202117096120491,0.1416620553005486
16680,0.12650026395102026,0.1181793803861364,0.1398159269336611
16900,0.1269280715740751,0.116885819598101,0.1385849657887592
17120,0.13019001505686897,0.1214577647252008,0.1503138200752437
17450,0.12908059259061697,0.1155493854405358,0.1476903424970805
17670,0.12514782599639143,0.1147477613156661,0.1436146187782287
18000,0.129282262630295,0.1215650718519464,0.1416429297067225
18220,0.12150600707507687,0.1111523127229884,0.1353199560288339
18440,0.12757626197533678,0.1176547573693096,0.1402601254405454
18770,0.12612390079419125,0.1142432258184999,0.1445404557418078
18990,0.12692391972639594,0.1121741629997268,0.1390101880114525
19210,0.12116586584015746,0.1100676469225436,0.1383198104985058
19540,0.11962880381150165,0.1104188660951331,0.136053207097575
19760,0.12030267713475037,0.1092018677759915,0.1353959399089217
19980,0.1201902306335978,0.1063422427373007,0.1384389977902174
20310,0.11790914599201638,0.1091545115457847,0.1323809540597721
20530,0.118182120664278,0.1077611896209418,0.1273452776903286
20860,0.1170631004311144,0.1077530456706881,0.1292272306419909
21080,0.11815346613642755,0.108259224705398,0.1348689920408651
21300,0.11708203572663473,0.1117247182177379,0.1297405565856024
21630,0.11793277123710137,0.1054044995270669,0.1299386843713
21850,0.11669426251086401,0.108020865144208,0.1288422576664015
22070,0.11922835369477974,0.1094822161458432,0.1271062979660928
22400,0.11441987963917195,0.1065989407943561,0.1248421714780852
22620,0.11793987427430687,0.1021494741551578,0.1293680980289354
22840,0.1151317328435834,0.1044064809568226,0.1245338690374046
23170,0.11371044631465338,0.1068227964732796,0.1276743397116661
23390,0.1132366454339353,0.1020813064277172,0.1264453746145591
23610,0.11429063460207538,0.1097502049850299,0.1243987030955031
23940,0.11488624215649904,0.1071195637900382,0.1267726201983168
24160,0.11222889997472515,0.1040566155640408,0.1213987800618633
24490,0.11247438802442042,0.1051170398318208,0.1244335771724581
24710,0.11134474497754122,0.1021400125231593,0.1282956393249333
24930,0.11262928397627542,0.1050109606236219,0.1230547120375558
25260,0.1103675142140127,0.1063573414599522,0.1168419247493147
25480,0.10982436103920912,0.1034693956258706,0.1207982368022203
25700,0.11043473521247502,0.1015871477173641,0.1228692683530971
26030,0.10728036316228093,0.0998768898472189,0.1193268830375745
26250,0.10627210972132155,0.0991063113883137,0.1185241867182776
26470,0.12687435584492046,0.1077334885299205,0.1745004520565271
26800,0.1083821178419748,0.0991818880336359,0.1154738123249262
27020,0.10772101335925978,0.0990197946410626,0.1215367729729041
27350,0.1125713660816351,0.1090105424821376,0.1177020561788231
27570,0.1156262178532779,0.1065475537534803,0.1247048819530755
27790,0.11321196252480145,0.1044575155572965,0.1219664094923064
28120,0.1128900856641121,0.1040543340705335,0.1217258372576907
28340,0.10809353384189299,0.1011002678750082,0.1150867998087778
28560,0.10845382407773285,0.1023500709561631,0.1145575771993026
28890,0.11450814394978806,0.1083318018959835,0.1206844860035926
29110,0.11025942048639985,0.1039023199840448,0.1166165209887549
29330,0.11133848628494886,0.0984090307960286,0.1242679417738691
29660,0.1076861065300181,0.1035966723784804,0.1117755406815558
29880,0.10785894097527479,0.1009038310032337,0.1148140509473159
30210,0.10340463814325625,0.094375888085924,0.1124333882005885
30430,0.1070810469356365,0.0985776847787201,0.1155844090925529
30650,0.10544599698157975,0.0996739480737596,0.1112180458893999
30980,0.10759501458611336,0.1018330223113298,0.1133570068608969
31200,0.11004926098743445,0.1093546522036194,0.1107438697712495
31420,0.10629539758898315,0.0981035558180883,0.114487239359878
31750,0.10840530969668175,0.0982286813668906,0.1185819380264729
31970,0.10499940938199864,0.1020012959581799,0.1079975228058174
32190,0.1110713000921532,0.1076506060874089,0.1144919940968975
32520,0.1044761974352877,0.099806503127329,0.1091458917432464
32740,0.10961409324314439,0.1036951267952099,0.1155330596910789
33070,0.10111611193860875,0.0960677856043912,0.1061644382728263
33290,0.10738171884790054,0.0978988074231892,0.1168646302726119
33510,0.1087201495922636,0.1031761888065375,0.1142641103779897
33840,0.09961629624944175,0.0909573952434584,0.1082751972554251
34060,0.1032485180487856,0.0961205816734582,0.110376454424113
34280,0.10529948768671596,0.0997779061459004,0.1108210692275315
34610,0.1021272486937232,0.0955940588004887,0.1086604385869577
34830,0.10107175542972979,0.0953833389934152,0.1067601718660444
35050,0.1030591128696687,0.0928973003011196,0.1132209254382178
35380,0.10195429932093245,0.0936298722075298,0.1102787264343351
35600,0.10198749246890655,0.0956014925125055,0.1083734924253076
35930,0.10444809486740264,0.0922949460777454,0.1166012436570599
36150,0.0983728092000819,0.0905015941662713,0.1062440242338925
36370,0.10546119993086905,0.0970887182885781,0.11383368157316
36700,0.10351132055046036,0.1007478768425062,0.1062747642584145
36920,0.1044041169714182,0.0988609832571819,0.1099472506856545
37140,0.1014646821434143,0.0956987966480664,0.1072305676387622
37470,0.09959197314572521,0.0961979112587869,0.1029860350326635
37690,0.10034432348213154,0.0937630191282369,0.1069256278360262
37910,0.101804910718929,0.0981922016991302,0.1054176197387278
38240,0.10696459735278036,0.0997007779497653,0.1142284167557954
38460,0.1028564274962991,0.0986582724470645,0.1070545825455337
38790,0.09835706834099256,0.0929150605178438,0.1037990761641413
39010,0.10046936752391045,0.0928821395593695,0.1080565954884514
39230,0.09997227826039301,0.0923624262143857,0.1075821303064003
39560,0.10429091652389615,0.1009909910475835,0.1075908420002088
39780,0.10334105488494966,0.0925533242593519,0.1141287855105474
40000,0.1073390293505508,0.106455354609061,0.1082227040920406
40330,0.102536920158891,0.0957000897801481,0.1093737505376339
40550,0.09755015864036976,0.0922000736184418,0.1029002436622977
40770,0.09793411126593125,0.0933909563464112,0.1024772661854513
41100,0.09573558639385735,0.0883970853430219,0.1030740874446928
41320,0.0979586824437137,0.0871500605926848,0.1087673042947426
41650,0.10087879201048044,0.0925038339640013,0.1092537500569596
41870,0.09923724737716835,0.0913347235321998,0.1071397712221369
42090,0.0988944964879192,0.0943506379262544,0.103438355049584
42420,0.09580644522560755,0.0936463786801323,0.0979665117710828
42640,0.10228899374371389,0.0973266091104596,0.1072513783769682
42860,0.10199155307956964,0.0924535798816941,0.1115295262774452
43190,0.09624902723589905,0.090210906965658,0.1022871475061401
43410,0.09730260576587166,0.0844074358721263,0.110197775659617
43630,0.10200176414335141,0.0958664878923445,0.1081370403943583
43960,0.09804208443267265,0.0928508111974224,0.1032333576679229
44180,0.09560047677950931,0.0854811990004964,0.1057197545585222
44400,0.09991315356572156,0.0927399311144836,0.1070863760169595
44730,0.0969273780332878,0.0916538065811619,0.1022009494854137
44950,0.09676907811779525,0.095199677022174,0.0983384792134165
45280,0.0959641972777899,0.0911656463262625,0.1007627482293173
45500,0.09939190029515879,0.0920326392888091,0.1067511613015085
45720,0.10034233169280915,0.0918726329272612,0.1088120304583571
46050,0.09499678806867445,0.0875662571587599,0.102427318978589
46270,0.0992906847875565,0.0970830490393564,0.1014983205357566
46490,0.0999856314482167,0.0920432527596131,0.1079280101368203
46820,0.0967851269501261,0.0883293722383678,0.1052408816618844
47040,0.0985758949606679,0.0959817067440599,0.1011700831772759
47260,0.0981727420841343,0.0979364777216687,0.0984090064465999
47590,0.0982693108567036,0.0907503018062561,0.1057883199071511
47810,0.09383908808580599,0.0858152385125868,0.1018629376590252
48140,0.09800106087001034,0.0929791164724156,0.1030230052676051
48360,0.09590323944692494,0.0880771251185797,0.1037293537752702
48580,0.09714140690746709,0.0920463775866664,0.1022364362282678
48910,0.09473330989363594,0.0911676678573712,0.0982989519299007
49130,0.0941563684039283,0.0868903583451174,0.1014223784627392
49350,0.09584873152431095,0.0925715003116056,0.0991259627370163
49680,0.09522591327433469,0.0898791716340929,0.1005726549145765
49900,0.0938122834009118,0.085772798792459,0.1018517680093646
50120,0.09674106486141675,0.0953231224045157,0.0981590073183178
50450,0.09482327469740989,0.089615922498051,0.1000306268967688
50670,0.09196055386448275,0.0888938443176448,0.0950272634113207
51000,0.096819881509291,0.0932754439371638,0.1003643190814182
51220,0.093846909092972,0.0895861693914048,0.0981076487945392
51440,0.0901777580368798,0.0876243365486152,0.0927311795251444
51770,0.09503049161168745,0.0944476616405882,0.0956133215827867
51990,0.09088418542640275,0.0868325242982245,0.094935846554581
52210,0.09632981988368555,0.0938903198763728,0.0987693198909983
52540,0.09390284336521285,0.0887955916253849,0.0990100951050408
52760,0.09188409087131724,0.0884041823400184,0.0953639994026161
52980,0.0952488519973121,0.0880096572474576,0.1024880467471666
53310,0.0961949318973347,0.0948321113549172,0.0975577524397522
53530,0.09158287327620196,0.0880375222722068,0.0951282242801971
53860,0.09716797792469145,0.092494963617064,0.1018409922323189
54080,0.099112521468196,0.0900272155599668,0.1081978273764252
54300,0.09156017541070464,0.0871394776483066,0.0959808731731027
54630,0.0921986212953925,0.086530954267364,0.097866288323421
54850,0.09198297713533976,0.0864336851448752,0.0975322691258043
55070,0.0948828264407347,0.0875616260035894,0.10220402687788
55400,0.0895755830884445,0.0876410038839094,0.0915101622929796
55620,0.0907172029942739,0.0881987587339244,0.0932356472546234
55840,0.09128035097848619,0.0901565496879629,0.0924041522690095
56170,0.09178629473200994,0.0875090420432388,0.0960635474207811
56390,0.0973673619236797,0.0945117250154726,0.1002229988318868
56720,0.08935049182502544,0.0848871937626972,0.0938137898873537
56940,0.0920543337799608,0.0902514462405815,0.0938572213193401
57160,0.09045851402799596,0.0871313072764314,0.0937857207795605
57490,0.0900010874366853,0.0877625752054154,0.0922395996679552
57710,0.09006759024574415,0.0858561268425546,0.0942790536489337
57930,0.0909177128865849,0.0893663693568669,0.0924690564163029
58260,0.0915951372077688,0.0848888126155361,0.0983014618000015
58480,0.0929035072214901,0.0848197087668813,0.1009873056760989
58700,0.09206518320832395,0.086589725469239,0.0975406409474089
59030,0.0911506393144372,0.0879529463639482,0.0943483322649262
59250,0.0910174870921764,0.0882294226344674,0.0938055515498854
59580,0.09169162343139756,0.0889839648245833,0.0943992820382118
59800,0.094536919274833,0.088128393786028,0.100945444763638
60020,0.08831427757046181,0.0849379271292127,0.0916906280117109
60350,0.098147704656003,0.0971165074571035,0.0991789018549025
60570,0.0922412449668627,0.0880235439003445,0.0964589460333809
60790,0.09204116914886981,0.0863928955234587,0.0976894427742809
61120,0.09589943972299805,0.0946784284384921,0.097120451007504
61340,0.09100473772850809,0.0880141894472762,0.09399528600974
61560,0.08920909793348974,0.0886272743996232,0.0897909214673563
61890,0.08747640956193206,0.0844259602949023,0.0905268588289618
62110,0.09040686822030684,0.0899120820243842,0.0909016544162295
62440,0.09235357271740205,0.0918337436206638,0.0928734018141403
62660,0.08898040073807345,0.0880731178983114,0.0898876835778355
62880,0.0933287567039951,0.0930118787521496,0.0936456346558406
63210,0.09444879575516091,0.086843289816752,0.1020543016935698
63430,0.09356811456731515,0.0905217512045055,0.0966144779301248
63650,0.08914828520268195,0.0860280312993563,0.0922685391060076
63980,0.09186165893101131,0.0857887922506779,0.0979345256113447
64200,0.09025976755423465,0.0872944756271317,0.0932250594813376
64420,0.08993520064745089,0.0875707373279146,0.0922996639669872
64750,0.08673907135380429,0.0833920664573088,0.0900860762502998
64970,0.08918893561814906,0.0889480714173987,0.0894297998188994
65190,0.0892302384972572,0.0833062552916817,0.0951542217028327
65520,0.08841966646956276,0.0864379377802833,0.0904013951588422
65740,0.08769078752724446,0.0829789347597397,0.0924026402947492
66070,0.09297874119598415,0.0910032488242723,0.094954233567696
66290,0.0895482916978653,0.0858683124184608,0.0932282709772698
66510,0.08994417352252634,0.0815207302314229,0.0983676168136298
66840,0.09034565821755675,0.0872102991072461,0.0934810173278674
67060,0.08620259741204786,0.0855655275168828,0.0868396673072129
67280,0.08619352147914465,0.083888802898582,0.0884982400597073
67610,0.09020504605374294,0.0879058098234236,0.0925042822840623
67830,0.0864163819584064,0.0850627515185624,0.0877700123982504
68050,0.08801198623608794,0.0838382788049057,0.0921856936672702
68380,0.0916626360046211,0.089947995012626,0.0933772769966162
68600,0.0850009718723595,0.0808251038007438,0.0891768399439752
68930,0.0874432271707337,0.0865999133093282,0.0882865410321392
69150,0.0894384296238422,0.0866406205273233,0.0922362387203611
69370,0.09060142575995996,0.0877736136363819,0.093429237883538
69700,0.0886173390771728,0.0851902751182206,0.092044403036125
69920,0.08720670489827165,0.0803017326397821,0.0941116771567612
70140,0.0875948322424665,0.0846668838732876,0.0905227806116454
70470,0.08742710431339215,0.0851241983892396,0.0897300102375447
70690,0.08841871288721445,0.0855704098567366,0.0912670159176923
70910,0.09129298219690095,0.0852570047858171,0.0973289596079848
71240,0.0850620312185492,0.0842160178045742,0.0859080446325242
71460,0.08555618286365635,0.0833134079934097,0.087798957733903
71790,0.09047818603110494,0.0900110394624061,0.0909453325998038
72010,0.0882681737327948,0.0871668550092727,0.0893694924563169
72230,0.0863077466271352,0.0856719245808199,0.0869435686734505
72560,0.08981030063936485,0.0890775146544911,0.0905430866242386
72780,0.08662061374750915,0.0855996207357384,0.0876416067592799
73000,0.0868556779075879,0.0861125900782644,0.0875987657369114
73330,0.08319970364333126,0.0818918084935285,0.084507598793134
73550,0.08783882216783234,0.0857088488293811,0.0899687955062836
73770,0.08935497523518274,0.0858825745526701,0.0928273759176954
74100,0.0873357124871108,0.0862441573082469,0.0884272676659747
74320,0.0861294357315637,0.0793183283577673,0.0929405431053601
74650,0.08840931839891705,0.0868851414322853,0.0899334953655488
74870,0.08636468425625934,0.0861202067998238,0.0866091617126949
75090,0.08621093829395245,0.0858220970002003,0.0865997795877046
75420,0.08654671455500645,0.0851264601713046,0.0879669689387083
75640,0.0865524366556201,0.0831291322526522,0.089975741058588
75860,0.085491200875258,0.0826188122876919,0.0883635894628241
76190,0.0874659329559654,0.0874659329559654,0.0874659329559654
76410,0.0812391343573108,0.0812391343573108,0.0812391343573108
76630,0.0816615576599724,0.0816615576599724,0.0816615576599724
76960,0.0879994422104209,0.0879994422104209,0.0879994422104209
77180,0.0913727017003111,0.0913727017003111,0.0913727017003111
77510,0.0826591495540924,0.0826591495540924,0.0826591495540924
77730,0.0831623054901137,0.0831623054901137,0.0831623054901137
77950,0.086210313104093,0.086210313104093,0.086210313104093
78280,0.0804312050645239,0.0804312050645239,0.0804312050645239
78500,0.080356137691997,0.080356137691997,0.080356137691997
78720,0.0818520403420552,0.0818520403420552,0.0818520403420552
79050,0.0865635597612708,0.0865635597612708,0.0865635597612708
79270,0.0797546680970117,0.0797546680970117,0.0797546680970117
79490,0.0845654273335821,0.0845654273335821,0.0845654273335821
79820,0.0815837246342562,0.0815837246342562,0.0815837246342562
80040,0.0802218744484707,0.0802218744484707,0.0802218744484707
80370,0.0796082580415531,0.0796082580415531,0.0796082580415531
80590,0.0815789039479568,0.0815789039479568,0.0815789039479568
80810,0.0845578084886074,0.0845578084886074,0.0845578084886074
81140,0.0814944695169106,0.0814944695169106,0.0814944695169106
81360,0.0821646610414609,0.0821646610414609,0.0821646610414609
81580,0.0801322787324897,0.0801322787324897,0.0801322787324897
81910,0.0868097727629356,0.0868097727629356,0.0868097727629356
82130,0.0873227833514101,0.0873227833514101,0.0873227833514101
82350,0.0790295025659725,0.0790295025659725,0.0790295025659725
82680,0.0809182823798619,0.0809182823798619,0.0809182823798619
82900,0.0853104139398783,0.0853104139398783,0.0853104139398783
83120,0.0787425810541026,0.0787425810541026,0.0787425810541026


==> results/AirfRANS/P5/fb200_cb0_pre2000_plot.csv <==
step,Mean,Min,Max
200,0.8329783993959428,0.7596836832165718,0.9950776924192906
800,0.7519285053666681,0.6683124086260795,0.9375417359918355
1400,0.9128082020580769,0.5979987997189165,1.7870469689369202
2000,0.6017856609914451,0.5054973818734289,0.695389349013567
2600,0.508535190904513,0.4533050885051489,0.5585649924725294
3200,0.4852771598286927,0.3834570536017418,0.5450137708708644
3800,0.4261375839076936,0.3737405547872185,0.4582937585189938
4400,0.44604228078853336,0.3308802459202706,0.6862312233448029
5000,0.3593525155936368,0.2933590154442936,0.40561787718907
5600,0.3269779003295116,0.2762903194595128,0.3445910857617855
6200,0.3646464303694665,0.299169638659805,0.3900002226606011
6800,0.3120446596527472,0.2749697170779109,0.3451628094911575
7400,0.2897952672117389,0.2517141330521554,0.3248429487086832
8000,0.29939500258537005,0.2348897741083055,0.4170435073599219
8600,0.2853899264289066,0.2063642118871212,0.4053568698093295
9200,0.27760517449583855,0.2007913420442491,0.3610569792427122
9800,0.24177978869527575,0.194899139618501,0.3073889623023569
10400,0.23758339327061545,0.1813752032257616,0.2920194078050553
11000,0.2281270458793733,0.1824861715501174,0.275272853448987
11600,0.21855703370179977,0.1936457007285207,0.2687137887626886
12200,0.2076056875265203,0.1764711245801299,0.2479673221893608
12800,0.20990458962973202,0.1863832099828869,0.2683182110358029
13400,0.19399083068361503,0.1775573118962347,0.228531067725271
14000,0.19689040238969027,0.1743082397058606,0.2203580888081342
14600,0.17699508726713242,0.1586325749009847,0.2032225723750889
15200,0.17503926309873347,0.1623676957795396,0.1983297806978225
15800,0.18098895862000058,0.1655769671499729,0.1941693187691271
16400,0.16900031721568665,0.1568384818825871,0.1849428893532604
17000,0.16343261959264052,0.1531154815945774,0.1849528770707547
17600,0.1726606653013732,0.1458902142802253,0.2100062196142971
18200,0.1853729259013198,0.1552720412472263,0.2704825831763446
18800,0.1605635893263388,0.149507728354074,0.1764919387735426
19400,0.1682514445879496,0.1484774373332038,0.2067824527528137
20000,0.16689652269240463,0.1457284543523564,0.2131091940402984
20600,0.1509785866364836,0.134667474864982,0.1786724714236334
21200,0.16728256450034673,0.1462275541108101,0.1816995477583259
21800,0.15539061119430697,0.1411212618369609,0.178632286041975
22400,0.1448432681150734,0.1345986331067979,0.1630504642659798
23000,0.15303894050768574,0.1445987521484494,0.1671243442315608
23600,0.14503650147002184,0.1346565417386591,0.1629025659337639
24200,0.14302912539569657,0.1290446365205571,0.1700016067549586
24800,0.1539926118520088,0.1374479765025898,0.1598015870247036
25400,0.14154081470449453,0.1303688149387017,0.1567300114408135
26000,0.1409558281861245,0.1302065393980592,0.1530968237575143
26600,0.13997619011439377,0.1245434047002345,0.1717862496757879
27200,0.1432687273155897,0.1276927662966772,0.1678439158014953
27800,0.14120783108053728,0.1288932708604261,0.155803084410727
28400,0.1350268076767679,0.1236590759316459,0.1526490253210067
29000,0.1325945710763335,0.1325945710763335,0.1325945710763335


==> results/AirfRANS/P5/fb200_cb0_pre200_plot.csv <==
step,Mean,Min,Max
200,0.7982613484933972,0.7041876316443085,0.963330379202962
440,0.7045538659021258,0.6859305394440889,0.7398425414413213
680,0.6938364430144429,0.6398399049788713,0.728766103386879
920,0.6471650104100505,0.568322550803423,0.7050904050096869
1400,0.5634215398256978,0.522354020550847,0.6026622923836112
1640,0.5513516968302429,0.5146919891610742,0.5921255395561457
1880,0.553190870390584,0.4771805943734943,0.6159588105976581
2120,0.5348133061764141,0.5005290389247239,0.5748441940546036
2600,0.5017827061812082,0.4344236141629517,0.578120607174933
2840,0.48458277264609934,0.3971101354062557,0.5796819008886814
3080,0.42995844842866066,0.3658484864979982,0.4760739353485405
3320,0.42893303418532014,0.3480717446655035,0.489746419750154
3800,0.3790497229869167,0.3101276350021362,0.4557094539143145
4040,0.3911801316713293,0.2909120034053922,0.4669989944063127
4280,0.3931053096676866,0.368446271251887,0.4275126158818602
4520,0.397457061962535,0.3603719615191221,0.4359760582074523
5000,0.3313606347950796,0.3255668554641306,0.3425311797484756
5240,0.3003721914502482,0.2939303098805249,0.30773377193138
5480,0.2961052703609069,0.2870089084841311,0.3097154325246811
5720,0.2808824412897229,0.2683516667224467,0.2929823840968311
6200,0.27622029431474704,0.2578469390701502,0.2942675539292395
6440,0.2719061106350273,0.2527366747986525,0.283155127223581
6680,0.3013862740527838,0.2443683049920946,0.3338522224873304
6920,0.26597941066759323,0.2382024977635592,0.2932873484306037
7400,0.26545405377944303,0.2279889503680169,0.3355209378711879
7640,0.2562274327781051,0.2289960175007581,0.2819212795607745
7880,0.25578729411897555,0.2219077011942863,0.3053384388983249
8120,0.24647865683771666,0.2164936793223023,0.2694028345216065
8600,0.23385885785333813,0.2301605048403144,0.2360318060964346
8840,0.22519854441285128,0.2211598173249513,0.2309180354420095
9080,0.2174841954776396,0.2119543144013732,0.2282094408199191
9320,0.21330929132488866,0.2010675280727446,0.222445363458246
9800,0.20948883887069916,0.1938498106691986,0.2369864474795758
10040,0.2125272528113176,0.2096302615664899,0.2149086996167898
10280,0.1963241322121272,0.1883665969781577,0.2072583351284265
10520,0.20268540165697532,0.1922265190444886,0.2198876619432121
11000,0.1899124980873117,0.1782115748152136,0.2101185893546789
11240,0.19441882199918226,0.1742414347548037,0.2276745257154107
11480,0.19265631090228752,0.1757092459965497,0.2139107775688171
11720,0.18845031652289132,0.1755268095247447,0.2012189878616482
12200,0.18812237624699865,0.1724399492982775,0.2069164725020527
12440,0.17448584739429251,0.1656795366201549,0.1822751605417579
12680,0.17105585025002554,0.1641720287688076,0.1834515416249632
12920,0.18201723140974835,0.1706920615024864,0.1950525806751102
13400,0.1676954686641693,0.1621698738820851,0.1776276070438325
13640,0.16762073907380295,0.1639623256307095,0.1709669943712651
13880,0.1719328030167768,0.1633294024690985,0.1812886162754148
14120,0.16580520784792796,0.1578099930658936,0.1804702375270426
14600,0.1636130650574341,0.1562089613638818,0.1782936717756092
14840,0.16211722598100697,0.1566259367484599,0.1653672940656542
15080,0.1625064659832666,0.1599234454985708,0.1670762949064373
15320,0.15792436825421943,0.1509605411626398,0.1633752106316387
15800,0.1618434487190097,0.1535055066132918,0.1723737406544387
16040,0.16257598485331978,0.1490253118146211,0.1745545895490795
16280,0.16027038650121536,0.1533416693098843,0.1735455163288861
16520,0.1531766582963367,0.1520688007120043,0.1543755616247654
17000,0.1637705749040469,0.1553622548189014,0.1714614637382328
17240,0.1465477259457111,0.1402021194063127,0.1497740879375487
17480,0.1479587970332553,0.1425147354230284,0.1544712251704186
17720,0.14362933473661535,0.1390297274617478,0.1485922499932348
18200,0.14392180256855983,0.1421803216170519,0.1468245640769601
18440,0.14779595554185407,0.1420209292415529,0.1534858787152916
18680,0.14420575604463612,0.1399904413055628,0.1491200948739424
18920,0.1480221681886663,0.1369934157514944,0.167712170407176
19400,0.14069370339469356,0.139911155658774,0.1416060770256444
19640,0.1414113505805532,0.1369686578167602,0.1458023872040212
19880,0.13873218695012227,0.1375460719782859,0.1394275066070258
20120,0.14429522751520074,0.1412096880842,0.1504173721279948
20600,0.14187112168253704,0.136246482450515,0.1479369624704122
20840,0.13927958823585254,0.1288204439822584,0.1523798966780304
21080,0.14210030424874273,0.1354358494235202,0.1464732540026307
21320,0.13435544196361052,0.1328458641003817,0.1360654804902151
21800,0.13625231827764459,0.1338816596847027,0.1398887139745056
22040,0.13504035771048314,0.1305182122485712,0.1410828407527878
22280,0.13505122628528624,0.1314084263378754,0.137209589141421
22520,0.13092028685069332,0.1280060053989291,0.1337700437568128
23000,0.14599652340480432,0.1375558847934007,0.1601382800936699
23240,0.138932703314349,0.1375041243433952,0.140639717048034
23480,0.14746789949635664,0.1284027711721137,0.1782698250748217
23720,0.1435856507501254,0.1359614416910335,0.1570055906055495
24200,0.13747583137514688,0.1284649149095639,0.148051331131719
24440,0.13311006987156962,0.1262555417837575,0.1429239896871149
24680,0.13555704493386042,0.129781635608524,0.1418567269481718
24920,0.13082164822456732,0.1211528488155454,0.137193585592322
25400,0.12867012745079895,0.1248659845162183,0.1344025043211877
25640,0.13357183841367556,0.1298024351615458,0.1360857205279171
25880,0.12646974648659426,0.1244486423488706,0.1290526783047244
26120,0.1245091699901968,0.1215019695460796,0.1260130629315972
26600,0.1278938573350509,0.1256753195077181,0.1313210601918399
26840,0.12506231654745828,0.1208798034861683,0.1314023485966026
27080,0.12699492992988473,0.1218743049027398,0.1350587018718943
27320,0.12762025728821746,0.1257606617594137,0.1287159453844651
27800,0.15570601264480496,0.1233437997242435,0.2194074354600161
28040,0.13748973413680987,0.116523902551271,0.1651262102928012
28280,0.13160789183651403,0.1212862129509449,0.1431009668577462
28520,0.12686675672885026,0.1181224708212539,0.1360504400916397
29000,0.1268206090231736,0.1175279501359909,0.1370747859822586
29240,0.12431438873211537,0.1171642603306099,0.1363123119203373
29480,0.12323800526714573,0.1183534310152754,0.126835800181143
29720,0.12112252448995904,0.1179915927862748,0.1263455027295276
30200,0.12168155649676914,0.1185893196333199,0.126236170111224
30440,0.118957091968817,0.1160152893653139,0.1210201337793842
30680,0.11782417693175373,0.1105219743354246,0.1239107300341129
30920,0.1228247966074074,0.1188291536970064,0.1260927203064784
31400,0.12240975511105111,0.115064215073362,0.1264617914147675
31640,0.11984127973361557,0.1121899512363597,0.1247411986812949
31880,0.11364038765430447,0.1122091186465695,0.1149787855986505
32120,0.1188982622806603,0.1121176356310024,0.1277138832211494
32600,0.11599204013279325,0.1098930186871439,0.1210598642239347
32840,0.11420915232971307,0.1097455346072092,0.1170758731430396
33080,0.1163715197658166,0.1143711960408836,0.1176597053091973
33320,0.11922056123148646,0.1148704382404685,0.1259698337502777
33800,0.11848847736294066,0.1123641153192147,0.1257184123434126
34040,0.1168875908851623,0.1106212636921554,0.1216633572615683
34280,0.11725618892194077,0.1133607407053932,0.1196087738173082
34520,0.11514667252233866,0.1107471603062003,0.1177153241541236
35000,0.11428361494404571,0.1098404768342152,0.117210709801875
35240,0.12023305583745236,0.116249025510624,0.1239172660512849
35480,0.11679826313164081,0.1132544347178191,0.120708424411714
35720,0.1125506215402856,0.1067231551837176,0.1187813302734866
36200,0.11312415814027184,0.1090052765980362,0.1193202000577002
36440,0.11185962635092438,0.1086305855307728,0.115626120865345
36680,0.1151506732792283,0.1095060848351568,0.1187798831099644
36920,0.11127121554377173,0.1053541039349511,0.1173533380264416
37400,0.10981815617841972,0.1052604932431131,0.1148225021595135
37640,0.11078139766740298,0.1078069055313244,0.1131147645926103
37880,0.10714097508539754,0.1047466081008315,0.1089613969158381
38120,0.11144863259823369,0.1068451529042795,0.1179695859039202
38600,0.11070452225084104,0.1072884173411876,0.1158218018151819
38840,0.1090197234895701,0.1050636029243469,0.1124815585184842
39080,0.11005577180689817,0.1073550290660932,0.1117495622485876
39320,0.10922339656079803,0.1045404706150293,0.1122673342144116
39800,0.10701750870949274,0.1038893132284283,0.109389866227284
40040,0.11019192372138299,0.1069724432053044,0.11363196387887
40280,0.10416185985940196,0.1001341712847352,0.1066701842844486
40520,0.10827775051817294,0.1071862800512462,0.1097666342696175
41000,0.10644913423651203,0.1006081847846508,0.1134352801833301
41240,0.10671817516131943,0.1007671828009188,0.1098802000749856
41480,0.10835365083999926,0.1035715331649407,0.1113808021182194
41720,0.10692171552528933,0.1010823731636628,0.1098772522481158
42200,0.10632192022788027,0.1006430163839832,0.1118125322507694
42440,0.1069617363577708,0.1008309625741094,0.1126873535010963
42680,0.10500809514584634,0.0992995705921202,0.1081101356260478
42920,0.10414628065812087,0.1006587522430345,0.1072295974055305
43400,0.10611419661591447,0.1035164841264486,0.108128668484278
43640,0.10547917549653595,0.0975687426840886,0.1094811921985819
43880,0.10827567391718419,0.1010010482929646,0.1150850626220926
44120,0.10570737384259697,0.1010943774832412,0.1094157016603276
44600,0.10452182936016467,0.1003656687727198,0.1088226182572543
44840,0.10621386668955284,0.1035366671718657,0.1082059034984558
45080,0.10367266454578683,0.1016615024209022,0.1074276281194761
45320,0.10010637984455871,0.095147342775017,0.1032842563511803
45800,0.10289906671891606,0.1006290743127465,0.1050344105856493
46040,0.10147277608358607,0.0999210403859615,0.1029084453871473
46280,0.10375233508025604,0.1004450291255489,0.1070900828856974
46520,0.103317118997996,0.0987233734270557,0.1065498206019401
47000,0.10171413240799054,0.0978806429775431,0.1041758308652788
47240,0.102344383544599,0.0997694083256647,0.1055294421315193
47480,0.10470511800609528,0.0976537861488759,0.1099740055343136
47720,0.10127487734115366,0.0986585575388744,0.1053951664362102
48200,0.10089378839513903,0.0987935817567631,0.1027572903782129
48440,0.10305429464206096,0.10018043610733,0.1064538826560601
48680,0.1005117008974775,0.0974319210369139,0.104044460626319
48920,0.10312976643908763,0.0986149972304701,0.1089601397700607
49400,0.09961894407868381,0.0961396526778116,0.1030472904583439
49640,0.10185316523226594,0.1005525276483967,0.1030366106284782
49880,0.10594713956117625,0.1043781116046011,0.1089696002285927
50120,0.09984014317082857,0.0971827381476759,0.1019984341971576
50600,0.10074057684124756,0.0963164471602067,0.1074592006765306
50840,0.10122851395203418,0.0966585548315197,0.1038149129226803
51080,0.09914258781044427,0.0966236436972394,0.1020041923085227
51320,0.10188807131567341,0.0974084924487397,0.1043502469547092
51800,0.09832111199541634,0.0960492160124704,0.1024371769931167
52040,0.09974506752255057,0.0967132471315562,0.1032705319998785
52280,0.09756227240587269,0.0944576314883306,0.1019754776638001
52520,0.09855077831074593,0.0976680319430306,0.1002627631695941
53000,0.09804153928921246,0.0965725498460233,0.0993238684721291
53240,0.09887691705332442,0.0952829173859208,0.1008843306684866
53480,0.09879902464260036,0.0947144671715796,0.1026508940453641
53720,0.09853446584039673,0.0964231728157028,0.101444302778691
54200,0.09912691732092445,0.0963470033975318,0.1011619552830234
54440,0.09852790032202992,0.0938709506206214,0.1027941811876371
54680,0.09833115209049233,0.0941667685098946,0.102123799608089
54920,0.09959796655302244,0.0963035642914474,0.1022774612577632
55400,0.09604905364414053,0.0949971717922017,0.0967291443003341
55640,0.09847105306961261,0.0903202626947313,0.1031263732956722
55880,0.09984237775982663,0.0969578697020187,0.1048837017547339
56120,0.09606955062597987,0.09219984610565,0.1019194017816335
56600,0.09631202355027195,0.0935186295723542,0.0979970241198316
56840,0.099234867952764,0.0955134415486827,0.1043679857207462
57080,0.0956401853604863,0.0953437318187207,0.0958250036276877
57320,0.09652912022545927,0.0921140209725126,0.0987489357078447
57800,0.09450821695073197,0.0904857823997736,0.0971579423872754
58040,0.09568213997098303,0.0925171222956851,0.1019546469207853
58280,0.0975185272640859,0.0947082239901647,0.1009723835112527
58520,0.09680359912570562,0.0941739038005471,0.100711736367084
59000,0.09598839902008567,0.0893193442048504,0.102537161023356
59240,0.09505867567223802,0.0920744033763185,0.1006312129087746
59480,0.09355259658923991,0.0928313215123489,0.0945582733675837
59720,0.09758763744185363,0.0935019545163959,0.1027796772262081
60200,0.09601284125586966,0.0956332632480189,0.0966803832165896
60440,0.0923777841047073,0.0888775728223845,0.0947296963678673
60680,0.0945216043433174,0.092553215585649,0.0960551675083115
60920,0.09353579428667817,0.0915936805494129,0.0949223062489181
61400,0.0958728140033781,0.0955445332871749,0.0962636099895462
61640,0.09210804771787169,0.0880628602113574,0.0958521689102053
61880,0.09513458115048701,0.0932984844129532,0.0981588115356862
62120,0.0921889993672569,0.0907156825391575,0.0943302751937881
62600,0.0951269844376171,0.0917647691117599,0.0978783004172146
62840,0.0926848684980844,0.0898696721065789,0.0980058394605293
63080,0.0909234599784637,0.0878653446491807,0.0942898377589881
63320,0.0973908738745376,0.0933022477198392,0.1037572407070547
63800,0.0959245090698823,0.0901031453674659,0.1064134801737964
64040,0.09548804875152804,0.0929200789146125,0.0989272220758721
64280,0.09303488237705697,0.0905663199955597,0.0943639378808438
64520,0.092689968921865,0.089760628673248,0.0963484538439661
65000,0.09230167259772616,0.0882850558310747,0.0982274856418371
65240,0.09186171119178954,0.087882046084851,0.0971277232537977
65480,0.09371998334613933,0.0924900510301813,0.094765483373776
65720,0.09234419699603069,0.0899052967550233,0.0950700139487162
66200,0.09519005398343623,0.0871330603724345,0.1002662726305425
66440,0.0932153383727806,0.0892383954999968,0.0952353250887245
66680,0.09446725499971453,0.0904470156971365,0.0992856307793408
66920,0.09252333689481014,0.0887314266851171,0.0957103958167135
67400,0.09488065328837057,0.0937512269942089,0.0964403708139434
67640,0.09029990852577609,0.0874930551322177,0.0927305866568349
67880,0.09285856260685248,0.0885309086553752,0.0953979225037619
68120,0.09045322463770084,0.0852701190719381,0.0931396465795114
68600,0.0957351935903231,0.0912518205540254,0.1038589318981394
68840,0.09235746421773604,0.0894261346478015,0.0955469748703762
69080,0.09585858894046394,0.0885562992701307,0.1065602337918244
69320,0.08948136830314367,0.0863257501786574,0.0933737373584881
69800,0.09143335858670372,0.087617903444916,0.093839580565691
70040,0.09052218976973864,0.0861565119819715,0.0932694238773547
70280,0.08591939315355067,0.0823593058064579,0.0879773223772645
70520,0.08917184606349714,0.0857822461053729,0.095808756807819
71000,0.09081611857827131,0.0881953363656066,0.0927751009678468
71240,0.087971481087928,0.0838433743873611,0.0914424734492786
71480,0.08884886861002694,0.0849076834646985,0.0921428437018767
71720,0.08840224414365361,0.0833462935034185,0.0933341932971961
72200,0.09093556574623407,0.0860479819704778,0.0993537963088601
72440,0.09146724257695797,0.0881630473420955,0.0936327219335362
72680,0.08975550366876021,0.0844595988793298,0.0951516799256205
72920,0.0890070855322604,0.0856938557280227,0.0924725709343329
73400,0.0906684435384037,0.0888508810009807,0.0931741047650575
73640,0.0883983971000028,0.0861032343213446,0.0909717666474171
73880,0.08876464905139674,0.082618536860682,0.0920665616472251
74120,0.09243590429425234,0.0863723216066136,0.0962339881295338
74600,0.08757930155067394,0.0843011939409189,0.0918677809508517
74840,0.08921654872829089,0.0881183478236198,0.0900858242181129
75080,0.08639431760646397,0.0824230167688801,0.0906451390916481
75320,0.0866446805854017,0.0835680488683283,0.0889072443870827
75800,0.08805303366699563,0.0838067102525383,0.0919856991246342
76040,0.08727757608518,0.0848899839096702,0.091662190342322
76280,0.087341420634184,0.085598650467582,0.0884158281004056
76520,0.09395514080378532,0.092822978736367,0.09617184498813
77000,0.08769146376832693,0.0863405039510689,0.0889431087952107
77240,0.08871062220229453,0.0836826341273263,0.092228397517465
77480,0.08948886023601514,0.08203742882004,0.0940895398939028
77720,0.09003752576885743,0.0876453419215977,0.093711388905067
78200,0.08748746207604803,0.0817525676800869,0.0919789909548126
78440,0.08930735174100844,0.085787821765989,0.0942573830904439
78680,0.08756374571239574,0.0797309696022421,0.0987059702607803
78920,0.08849502771782373,0.0840820025885477,0.0924035149510018
79400,0.08692564684043942,0.080624719064217,0.0957704161386936
79640,0.08564385134571535,0.0827991721825674,0.0885482074134051
79880,0.08880582321668044,0.0863545868685469,0.0927797044115141
80120,0.08769385073256364,0.0806948721571825,0.0929051569709554
80600,0.08663320020539683,0.0806105560529977,0.0938959776121191
80840,0.08760977810636776,0.0835352142923511,0.0905962749430909
81080,0.08282341997915253,0.0798073593899607,0.0878153865179047
81320,0.08746266878986107,0.0820097813778557,0.09445885541616
81800,0.08904465916023276,0.0854355525411665,0.0958597712474875
82040,0.08826588140102097,0.0824286297895014,0.0913455707114189
82280,0.08634755647353204,0.0849552278849296,0.0877344273333437
82520,0.08529770075498765,0.0819589344109408,0.0900282856705598
83000,0.0899754627142101,0.0829599560215137,0.0988991655874997
83240,0.08730808020491766,0.0834869292075745,0.0922843630658462
83480,0.09161482672827936,0.0803427746146917,0.1005473358929157
83720,0.08485198338283223,0.0793928739777766,0.0906214729044586
84200,0.08374520108414187,0.0810683686519041,0.0876710045104846
84440,0.0866760379976282,0.0806909902580082,0.0946015447401441
84680,0.08835712438759696,0.0807349804323166,0.0969286430394276
84920,0.08828135277998317,0.0834438403602689,0.0912259092088788
85400,0.08514871052466327,0.0799017338757403,0.0903041815897449
85640,0.08365040360173825,0.0788119688397273,0.0862478019949048
85880,0.08588450139155611,0.0807216557441279,0.0904299161140807
86120,0.08130984024067094,0.0791756472666747,0.0830219857348129
86600,0.08901259568675103,0.0872633450478315,0.0917524635209701
86840,0.08473489567327001,0.0820506336423568,0.0861242939904332
87080,0.08519593287026506,0.082469145571813,0.0902005256619304
87320,0.0857956533025329,0.0811055106949061,0.0881481229048222
87800,0.08520755186987412,0.0801297708367928,0.0898153311712667
88040,0.08540088691515846,0.079780527157709,0.0891956465062685
88280,0.08410920646041627,0.0807407912216149,0.0865384057746268
88520,0.08489729157260927,0.0792671586689539,0.0916296375310048
89000,0.08263481944721807,0.078363950329367,0.0874225703906267
89240,0.08428900436963883,0.0810784105886705,0.090094881686382
89480,0.08369708476122467,0.0804552006185986,0.0875831038341857
89720,0.08599735081195826,0.0787538498244248,0.0943194410996511
90200,0.0822752732154913,0.0786569616338238,0.0855439520650543
90440,0.0836430096261513,0.0805726076452992,0.0862220765743404
90680,0.08461854096812503,0.0797646744037047,0.0937926138215698
90920,0.0871542224474251,0.0816059844451956,0.0941866745171137
91400,0.08544482322642577,0.0799950348446145,0.0891901828139089
91640,0.0827388150633002,0.078917470537126,0.0876083090598695
91880,0.07890676815761245,0.0767134819342754,0.0818645584397017
92120,0.08404688483259326,0.0782737793587148,0.0886257423390634
92600,0.0819189155280279,0.0801532030827365,0.0851010623387992
92840,0.08212759951983263,0.0776902654999867,0.0862660492700524
93080,0.08168034178437664,0.0768271579220891,0.0861703795264475
93320,0.08504055727428443,0.0781145094311796,0.0926528289867565
93800,0.08132900333730499,0.0762559161358513,0.0841110057756304
94040,0.0823239310039207,0.0770588616887107,0.0916070000082254
94280,0.08269623770456137,0.0809615210513584,0.0843596557807177
94520,0.08043369320919734,0.0743223933712579,0.0843127310392446
95000,0.08074886273825539,0.0757190628303215,0.0836560646840371
95240,0.08493318562163032,0.0822437040973454,0.0865467863157391
95480,0.08650095650771006,0.0813291364326141,0.0891788007807918
95720,0.08255224760311343,0.0799597345967777,0.0855540617275983
95960,0.0880934158666059,0.0799641648866236,0.0953303416096605


==> results/AirfRANS/P5/fb200_cb0_pre40_plot.csv <==
step,Mean,Min,Max
200,0.8063197914324701,0.7217148077487946,0.9542460270226002
408,0.7409438792802393,0.6885743983834982,0.770737974718213
616,0.7070701444428414,0.6537235165759921,0.7640757286548614
824,0.6830294696707279,0.642489080876112,0.738722423017025
1240,0.5850648465473205,0.5496724267303944,0.6354292630031705
1448,0.5823937824461609,0.5190828273817897,0.6653439446166157
1656,0.5592694401461631,0.5191652115806937,0.6126514418423176
1864,0.5370980344619602,0.5054445661231876,0.6060236904397607
2280,0.45662220553960653,0.4186924964748323,0.5200963903591037
2488,0.45977077031042424,0.398994593899697,0.5460845384001732
2696,0.4392452631099149,0.3732659963332116,0.4885545214824378
2904,0.4205468821898103,0.3639780338294804,0.5099005455337465
3320,0.3885497280536219,0.3395281463488936,0.4533968041464686
3528,0.370867219842039,0.3269891371019184,0.4469740121811628
3736,0.3572631769208237,0.3261595011875033,0.4244737490266561
3944,0.36806932046310975,0.3067153085861355,0.514683450665325
4360,0.36331364513374864,0.3097054694779217,0.4532466979138553
4568,0.3392784566618502,0.2908290840126574,0.4155354899540543
4776,0.33044439264573156,0.276852244772017,0.4078996096737682
4984,0.3178298465767875,0.2794457369297742,0.3961005647107958
5400,0.3210657050646841,0.2677293077670037,0.3788226893171668
5608,0.3069318997696973,0.2692638162896037,0.3641391684301197
5816,0.31519695260096336,0.2609752009622753,0.3581484475173056
6024,0.2978622029023245,0.2520968753285706,0.3425205415487289
6440,0.301120119690895,0.2608197076618671,0.33834009507671
6648,0.30722956045996397,0.2758280499465763,0.3295354907028377
6856,0.2886149013228714,0.2347194078937172,0.3292036722972989
7064,0.27441023564664646,0.2401745939720422,0.320479490160942
7480,0.2662703881249763,0.2200163073092699,0.314388974411413
7688,0.258880562367849,0.2213344974163919,0.3092679238133132
7896,0.2526013496844098,0.2149189103674143,0.3028166152723133
8104,0.2480839331937022,0.2078835304547101,0.3091105952765792
8520,0.2474521513865329,0.201325821923092,0.2933913908526301
8728,0.2419610716938041,0.1923435676377266,0.2993245717138052
8936,0.22836819532793012,0.1859573385678231,0.2875747524574399
9144,0.23756969301262865,0.2042869555670768,0.2843857268150895
9560,0.22381384878884997,0.188896764749661,0.2742829672805965
9768,0.21277499023592097,0.1796838160045445,0.2713033947627991
9976,0.21959998557344076,0.1736812238022685,0.2876546097174287
10184,0.2136116967280395,0.1776684216689318,0.2627279357798397
10600,0.2109469423582777,0.17800153715536,0.2767582031711936
10808,0.20662494098534806,0.166945117469877,0.2615955427661538
11016,0.19738875298295167,0.164140708129853,0.2502773169148713
11224,0.20472402511630203,0.1697416888363659,0.2419638713262975
11640,0.19104424741351975,0.1587433306407183,0.2464370223414153
11848,0.193351753517054,0.1641576688829809,0.2466545578185469
12056,0.18909820306347677,0.1590813581552356,0.2350940039008855
12264,0.18461530044442037,0.1626570512726902,0.2358602106850594
12680,0.1835819565108977,0.1550407917425036,0.2281675337255001
12888,0.18458701691590246,0.161444401955232,0.2353770255390554
13096,0.1782434221555013,0.1560378989484161,0.224286771826446
13304,0.1771162864775397,0.1522151167411357,0.2320426105521619
13720,0.1762107715895399,0.1479013531096279,0.2301566941291093
13928,0.17777570142061444,0.1474432757031172,0.2191660588607192
14136,0.17657090684631838,0.156045208312571,0.2185325973853469
14344,0.17070997050497677,0.152132119750604,0.2145163286849856
14760,0.18434588545002037,0.1555369644146412,0.2418849740456789
14968,0.1692373526305891,0.1446660453733056,0.2079977901279926
15176,0.16873759095207785,0.1479228562070056,0.2146282615792006
15384,0.1631187729898374,0.1435009892005473,0.1988025630824267
15800,0.15836667420691808,0.1406477755866944,0.1945926073100418
16008,0.16562508496455844,0.1386503187008202,0.22687349261716
16216,0.15911760606220923,0.1425131183676421,0.1910696087498218
16424,0.16468192760250527,0.1417146521480754,0.2026258172839879
16840,0.15535180518054398,0.1346269923448562,0.1945562975946813
17048,0.15356074205483305,0.1371491522435098,0.1808657493628561
17256,0.15245556442998348,0.1352635586354881,0.1847147985640913
17464,0.15776570800226178,0.1428491523023694,0.1836904633231461
17880,0.1522323555697221,0.1411987616680562,0.1821049332246184
18088,0.1478856877167709,0.1316827613674104,0.1705320121254772
18296,0.15061676900717427,0.1355969063192606,0.1809982040338218
18504,0.1521474882797338,0.1360839977767318,0.183635884411633
18920,0.1454266077105421,0.128921049889177,0.1665045460779219
19128,0.14549449151149016,0.1310747884307056,0.1714200530108064
19336,0.14367016240139488,0.1246400398248806,0.1704757751990109
19544,0.1412610693252645,0.1249128690455108,0.1682106875907629
19960,0.14636300445068626,0.1270013109967112,0.1748798588849604
20168,0.14566399087430906,0.1335619513923302,0.1636738636158407
20376,0.14163104556035244,0.1332853869721293,0.1591614753752946
20584,0.14361417177016844,0.1286613347707316,0.1717061079014092
21000,0.14459804214304312,0.1334480944275856,0.1630554400943219
21208,0.1386772544973064,0.1268709240155294,0.1593020027223974
21416,0.14097648145281708,0.1221969925239682,0.1706012852862477
21624,0.13800549706909804,0.1248291455581784,0.1636131656728685
22040,0.13609030481660733,0.1231365088652819,0.157137734554708
22248,0.14047643123078155,0.1266276464425027,0.1658346209768205
22456,0.1341788652807008,0.1199077897146344,0.1559971150197088
22664,0.13458345966995688,0.1167821323033422,0.1536320480378344
23080,0.13487558732973406,0.1162708790786564,0.1611963218078017
23288,0.13157735916902308,0.1155770196206867,0.1535050288308412
23496,0.1329657889914233,0.1163334303582087,0.1548158880881965
23704,0.1334568250400479,0.1151789857586845,0.1573829234577715
24120,0.13287699672859157,0.1115644423197955,0.1573574155475944
24328,0.13173323103110302,0.1111237430339679,0.1488732087053358
24536,0.13019769360427744,0.1111586619541049,0.1530081388633698
24744,0.1313515671272762,0.1141210166551172,0.1511559957731515
25160,0.12874018400907514,0.1085504526831209,0.1524347852915525
25368,0.1269217255513649,0.1109917133767157,0.1481670017074793
25576,0.12517471686936912,0.1060823224624619,0.1483884660340845
25784,0.12657086976920248,0.1098445491399616,0.1476868796674534
26200,0.1290588820702396,0.1068026643199846,0.1572941741347313
26408,0.1294300501118414,0.1171845284989103,0.1521822563838213
26616,0.1236630723427515,0.1064967118296772,0.1423735781013965
26824,0.12759233157732522,0.1107109590852633,0.1514723268523812
27240,0.12552114454214458,0.1094055039808154,0.1458387908106669
27448,0.12631015995866612,0.1087644401472061,0.1504340315703302
27656,0.12368872992345128,0.108729939199984,0.1458666875818744
27864,0.12457824565703048,0.1104096038453281,0.1464367032703012
28280,0.12437321775942105,0.1103504246659577,0.1437562734168022
28488,0.1221035505342297,0.1039006092911586,0.1402471741847694
28696,0.12380571076646443,0.1033982344390824,0.1458023331034928
28904,0.12261334568611343,0.1046562279202044,0.1407975008990615
29320,0.12319480438600292,0.1027201697323471,0.1444516315823421
29528,0.12158025676850223,0.1040882853465154,0.146680588456802
29736,0.1247777369583491,0.1097824316099286,0.144144956166856
29944,0.12240845235297451,0.1089079910144209,0.1419045882672071
30360,0.12052213259623382,0.104563061138615,0.1408775559812784
30568,0.12105217098142017,0.0990482705971226,0.1406575633026659
30776,0.12082259823218915,0.1011254245694726,0.1416876159142703
30984,0.12018841858603987,0.0999860266083851,0.1407916497997939
31400,0.12005989546654743,0.1025476263323798,0.1401116428431123
31608,0.12037899845396166,0.1006247922638431,0.1488151012966409
31816,0.1212565332651138,0.1055421380372718,0.1462122695194557
32024,0.11886328037129712,0.1002806019457057,0.139141767816618
32440,0.11880607887404032,0.0996263713948428,0.1388376445602625
32648,0.11609296852606342,0.0979627221636474,0.1361028736829757
32856,0.11680678076576437,0.1039901135349646,0.1358808171516284
33064,0.12070137620205057,0.099617865961045,0.1383654613699764
33480,0.11710898241843096,0.0984265097370371,0.1394226045720279
33688,0.11689466636511495,0.09561341421213,0.1373845250951126
33896,0.11684202055097556,0.0947492098109796,0.1421002738457173
34104,0.1166004038508981,0.0947160539636388,0.1437139837443828
34520,0.11307152894907627,0.0955084330169484,0.1321904792031273
34728,0.11639324735500847,0.1043296665418893,0.1391151645127684
34936,0.11554699393687767,0.0981421885639429,0.1368366934685036
35144,0.11563775695860379,0.1010612680250778,0.1370247851032763
35560,0.11936315642902623,0.1065740147791802,0.1357776336511597
35768,0.11701437682495447,0.1076365105481818,0.1335420129122212
35976,0.11818179066060108,0.1034355268301442,0.1425150362122804
36184,0.11410405542701478,0.1031415767315775,0.1334405236085876
36600,0.11434011187287978,0.1014099500281736,0.1374158419063315
36808,0.11489080029190515,0.1002888217754662,0.1340093132574111
37016,0.11770124806906093,0.1059768719924613,0.1384000438544899
37224,0.11432760340161617,0.1002541158860549,0.1326064791344106
37640,0.1152124086162075,0.097860693144612,0.1396288468129932
37848,0.11341556257102633,0.098338043866679,0.1324929368356242
38056,0.11572414993890556,0.0993085311166942,0.1380767102260142
38264,0.11239392639952707,0.0967867322778329,0.1326360900793224
38680,0.11335224677342919,0.0982443380448967,0.13398198091425
38888,0.11486190373776478,0.0982668568287044,0.1359245826024562
39096,0.11118839191854928,0.0950854400359094,0.1328983060456812
39304,0.11327382856397887,0.0984108562534675,0.1389947270974517
39720,0.11129090595757585,0.0933701688749715,0.136127860546112
39928,0.11230639932327897,0.0941303928382694,0.1291207190789282
40136,0.1111041285982355,0.1005930004874244,0.1297558703832328
40344,0.11095463172183367,0.0981500350590795,0.1323169758310541
40760,0.11053503469331187,0.0942745969863608,0.1330349560454488
40968,0.1099268668040167,0.0953961622947827,0.1289086896600201
41176,0.11079040062148122,0.091841358426027,0.1334406266920268
41384,0.11146720507531423,0.0927185630844906,0.1318247814010828
41800,0.11066629113629457,0.0910039050597697,0.1330163517873734
42008,0.11058598567964502,0.0911584260500967,0.1300426251813769
42216,0.10855583450058473,0.0915787688130512,0.1297596716834232
42424,0.1105630117480177,0.0920973273692652,0.1372206227388233
42840,0.10837680529919448,0.0899700013222172,0.1308578358544036
43048,0.10964495440479362,0.0938404125068336,0.1344631750090047
43256,0.11525879029999485,0.0957455304684117,0.1498815586604178
43464,0.1057940567156765,0.0903887473139911,0.1230929950578138
43880,0.10706643182318654,0.0911756008164957,0.131016216892749
44088,0.10850342884194103,0.0962660460360348,0.1266454409994185
44296,0.1079303077550139,0.0897259328700602,0.1308957461966201
44504,0.1073168339487165,0.0906842138757929,0.1279465273208916
44920,0.10941716330125922,0.0971882509300485,0.1300159822124987
45128,0.10582813919521865,0.0874717036820948,0.1265932366205379
45336,0.10925463717314413,0.0905969261052087,0.1297463655192405
45544,0.1063075232401024,0.0875175122590735,0.1263002269063144
45960,0.10607221367070448,0.0898772035446018,0.1226242677913978
46168,0.10782926435931582,0.0879081473033875,0.1331577641889453
46376,0.10614050548640078,0.0906145715853199,0.1262223376194015
46584,0.10423141536302863,0.0892605737131089,0.1252358771627769
47000,0.106197114061797,0.0888963870005682,0.1275315003609284
47208,0.10722591634257693,0.0895914205163717,0.1244519738527014
47416,0.10346857975004235,0.0870521769393235,0.1210564388614147
47624,0.10680642603081646,0.0871878676721826,0.1297466517193242
48040,0.1046962962672114,0.0871132050966844,0.1255035045044496
48248,0.1055658373632468,0.0877039317041635,0.123410387635231
48456,0.1052511420799419,0.0850774510204792,0.1244168674852699
48664,0.1054352089075837,0.0931730921333655,0.1229103793017566
49080,0.10376030077866741,0.0837027022289112,0.1242173446156084
49288,0.1058609351830091,0.0887961132964119,0.1218356350669637
49496,0.10642885713139545,0.0880258585978299,0.1285783358756452
49704,0.10467236346215936,0.086824491219595,0.1221378034213557
50120,0.10339427233324386,0.0857202573912218,0.1215223014447838
50328,0.10446191998780702,0.0859190124738961,0.1248396418523043
50536,0.10612921700929284,0.0859207238303497,0.1242938980041071
50744,0.10182909943279807,0.0828148442134261,0.1214389991108328
51160,0.10242368707200511,0.0841928118513897,0.1213220111606642
51368,0.1021283527021296,0.0850368166528642,0.1222024362767115
51576,0.10253262791200538,0.0853216965869069,0.1228011756716296
51784,0.10505568990716707,0.0878663933370262,0.1242530180281028
52200,0.10411305113113481,0.0853896295279264,0.1323828848591074
52408,0.09996373947011306,0.0851438281033188,0.1154161008959636
52616,0.10409873780794437,0.0885097154183313,0.1276770656509324
52824,0.1029982805938925,0.0876142114214599,0.1232123733777552
53240,0.1026353523752186,0.0847181033622473,0.1198268591286614
53448,0.10088870240142565,0.0844927106890827,0.1183034686045721
53656,0.09990185681148428,0.0816604941571131,0.1202263067942112
53864,0.10179325755336317,0.0842406600061804,0.1203538033133372
54280,0.1030870260787196,0.0930738887563347,0.1209738269727677
54488,0.10081410814076658,0.0828085038531571,0.1166829221742227
54696,0.10045438694767647,0.0825168324494734,0.1225531696248799
54904,0.10271385646075938,0.0870747995609417,0.1266044850926846
55320,0.10152796605369072,0.0851172494655475,0.1198062060633674
55528,0.10057695890427562,0.0816801814362406,0.1239292301191017
55736,0.10135209987580304,0.0832119354233145,0.1230206424230709
55944,0.10040389482572203,0.0879580204980447,0.1169564046664163
56360,0.10220230322098355,0.0839159731054678,0.1238917202223092
56568,0.10050119562656612,0.0844345904933288,0.1176337730698287
56776,0.0995769797393586,0.0813524777954444,0.121614681542851
56984,0.1009014115994796,0.0820189179899171,0.124843831686303
57400,0.10033759939833539,0.0819766484806314,0.1213109235838055
57608,0.10035539898672136,0.0838015868002548,0.1200449515553191
57816,0.0993109249474946,0.085302778724581,0.1165445322962477
58024,0.09944473575567822,0.078669545315206,0.1169037507241591
58440,0.10044645769638003,0.0851668789517134,0.1195556385908275
58648,0.10045339294301805,0.0865189248695969,0.1182985315937548
58856,0.09603882165451065,0.0798235425841994,0.1116527180280536
59064,0.10069321530172598,0.0894577177194878,0.1155380342947319
59480,0.10074301572167313,0.0838290336774662,0.1171002722484991
59688,0.09777554960572157,0.0806341651873663,0.1178601731918752
59896,0.09876898485526905,0.0799508935632184,0.1133161381725221
60104,0.0952804380888119,0.0776605505216866,0.1133912108791992
60520,0.09830462450336191,0.0846328909834846,0.1155669197952374
60728,0.09658698994317087,0.0789531173743307,0.1120862704608589
60936,0.09613591095199805,0.0809667988726869,0.115034414473921
61144,0.09667929627874397,0.0816685558622703,0.1129186364682391
61560,0.09734770700742952,0.080638998216018,0.1145442167622968
61768,0.09725722167815543,0.0793158082803711,0.1189127433067187
61976,0.09735363563639107,0.0817693509627133,0.1127502526529133
62184,0.09538403062266293,0.0819702540943399,0.1109121000533923
62600,0.09668542831204827,0.0780251444969326,0.1119128065602853
62808,0.09785584944474973,0.0805520308902487,0.1176614960376173
63016,0.09666372969863002,0.0804451471753418,0.1143083019275218
63224,0.0948533981159562,0.0813588114641606,0.1081985838059336
63640,0.096777602910879,0.0809253793465904,0.1126662767492234
63848,0.09265446006786072,0.0786943526612594,0.1060001900419592
64056,0.09731014164048242,0.078102629687637,0.1171697273245081
64264,0.0952462206664495,0.0804586359905079,0.1117467352328822
64680,0.09571640767913771,0.0813571225339546,0.1107239661784842
64888,0.0979064611269859,0.0788259108597412,0.1244600032782182
65096,0.0952786086592823,0.0777429207926616,0.1127465146454051
65304,0.09462184338946822,0.0814073681971058,0.110598743725568
65720,0.09373582758882545,0.0796081159356981,0.10730383743532
65928,0.09364715378091203,0.0766659013740718,0.1099958527227863
66136,0.09283081459405365,0.078369423430413,0.1098196155950427
66344,0.0953011502581648,0.0782885398017242,0.111044724471867
66760,0.09506647919421082,0.0768872989155352,0.1144244343601167
66968,0.09517570857657115,0.0804371996922418,0.1090576695604249
67176,0.09447825727751473,0.0757697816495783,0.1106462530605495
67384,0.09371678992523808,0.0785169483115896,0.1114967914344742
67800,0.09223174990795083,0.0768905722373165,0.1078589812666177
68008,0.0921058548439759,0.0762214994709938,0.106199745517224
68216,0.09164865442377043,0.0783294175984337,0.1065262302197515
68424,0.09282553722208825,0.0735996112902648,0.1129882723418995
68840,0.09303496460372113,0.0774481617426499,0.1086918453872203
69048,0.09505783043976403,0.0824746025726199,0.1098981058225035
69256,0.09666956372268028,0.0806817339896224,0.1123447539424523
69464,0.09465185320470478,0.0800856437347829,0.1082317568920552
69880,0.09561913307406936,0.0800746280094608,0.1113278193678706
70088,0.09407163404335728,0.0775628608744591,0.1145181853184476
70296,0.09279657650040457,0.0779901137016713,0.109043152173981
70504,0.0907365919131552,0.0761031188722699,0.1038686587987467
70920,0.09352131455438208,0.0770790819730609,0.1111545186815783
71128,0.09296132170013148,0.0762048073951155,0.1093112855171784
71336,0.09410432537493757,0.0792437134357169,0.1075343683222308
71544,0.09202477611601348,0.0773396365437656,0.1042658084770664
71960,0.09268078895052889,0.074907729527913,0.1127602082397788
72168,0.0923751553264446,0.0814855953399091,0.1044030643580481
72376,0.09279373784665948,0.0793554358114488,0.1071317017963156
72584,0.09121613040973894,0.076991319861263,0.1055600633146241
73000,0.09124591941246755,0.075710119633004,0.1085480121104046
73208,0.09254647162859325,0.0750614477833733,0.1066841094847768
73416,0.09294284709380005,0.0750627165939658,0.111312997424975
73624,0.08948110461584288,0.074119981189724,0.1054633848369121
74040,0.09051285084802653,0.0745381817873567,0.1043594273179769
74248,0.0911939340428216,0.0770682943984866,0.1050917985523119
74456,0.09017004601191725,0.0755308394413441,0.1082498318795114
74664,0.08888161914655932,0.0745485512726008,0.1025503238616511
75080,0.09000322678126389,0.075427578263916,0.1074561877315864
75288,0.08917835809523235,0.0758518636180087,0.1025087738316506
75496,0.09261590520036403,0.0774733009282499,0.1126783227035775
75704,0.09182016850041688,0.0776053016306832,0.1070872740447521
76120,0.09374094018363391,0.0753814895451068,0.1108864296134561
76328,0.08952110136335245,0.0735163586121052,0.10470684253145
76536,0.09243515689799092,0.0778057965938933,0.1110562265804037
76744,0.09064252900541758,0.0753834107564762,0.1047310205316171
77160,0.09028230475902087,0.0741041938704438,0.1043278175173327
77368,0.08991816381632813,0.0753180660586804,0.1057341413432732
77576,0.0892757807235466,0.0755434719333425,0.1046172142913565
77784,0.08956787900300692,0.075930737843737,0.104440372288227
78200,0.08810261699603868,0.073831039997749,0.101768798190169
78408,0.08975748501892662,0.0749404282262548,0.1080068429792299
78616,0.08901978327950925,0.0733508258871734,0.1042906565684825
78824,0.09110525414929722,0.0755336968461051,0.1050768529763445
79240,0.08752129855740345,0.0727655294211581,0.0999001421267166
79448,0.09124069139244963,0.0725387384067289,0.1065775782940909
79656,0.09087919052049981,0.0772288160957396,0.1062611575284972
79864,0.09099004026618783,0.0731344473548233,0.1129363538790494
80280,0.0893409873131895,0.0733371987286955,0.1074486483167856
80488,0.09033310932514717,0.0728104818472638,0.1077952737500891
80696,0.0879452119756024,0.0737194660655222,0.1004525805264711
80904,0.09455388091679195,0.075167509696912,0.1162697405461222
81320,0.0869254350312985,0.071773878254462,0.0985416803508996
81528,0.08677553776884447,0.0730363530572503,0.1001212427485734
81736,0.0905391872185282,0.0775534716201946,0.1080999316927045
81944,0.08662870250409466,0.0727681799931451,0.1003016156516969
82360,0.08634921459713948,0.0745121400337666,0.0974207115313038
82568,0.09021321126492687,0.0763326149992644,0.1117774997092783
82776,0.08880969866586377,0.0744674886344,0.103374036620371
82984,0.08855642558191898,0.0738403808977454,0.1044480109028518
83192,0.08935071376326956,0.0724561578128486,0.1031903686327859


==> results/AirfRANS/P8/fb200_cb0_pre200_plot.csv <==
step,Mean,Min,Max
200,0.8130119076743723,0.7426475378125906,0.9873713171482086
425,0.739340645186603,0.68550099439919,0.8550365404784679
650,0.745794072765857,0.6653397925943136,0.8868837819248437
875,0.6134049716405571,0.5707780988141894,0.6466842544451356
1325,0.5252204202162102,0.4537023367360234,0.5625302685238421
1550,0.4995607929909602,0.4102427628077567,0.5528556414693594
1775,0.48593309739604584,0.4610347504168748,0.5320802950114012
2000,0.44360726327169686,0.3762570635974407,0.4674912528693676
2450,0.4564803074114024,0.4180612765066325,0.476711284443736
2675,0.3939100716356188,0.3171558892168105,0.44075229389593
2900,0.38884681294206525,0.3130539195984602,0.4406134852394461
3125,0.3671813123812899,0.324677120372653,0.3983807788975537
3575,0.38326735425740477,0.3509507752768695,0.4130366256833076
3800,0.33448087215889244,0.2875815502181649,0.38492111235857
4025,0.315134679749608,0.2890969683043659,0.3390066228806973
4250,0.31956986863631753,0.296706398744136,0.3435637041740119
4700,0.3033934544096701,0.2472683978173881,0.3393385407701135
4925,0.29615296809002756,0.2551907288469374,0.3261331782862544
5150,0.3066863839351572,0.2332486522290855,0.3904555138200521
5375,0.288161100752186,0.2470588011015206,0.3562520701996982
5825,0.26891993086552246,0.2219077606964856,0.3064953468367457
6050,0.2794523530965671,0.245085136462003,0.3203106813505292
6275,0.27813641902524977,0.2541570249386132,0.3073002000153064
6500,0.2690581794688478,0.2368161924555897,0.313182301800698
6950,0.2733206182694994,0.2265965407062322,0.3243942108750343
7175,0.2597333608567714,0.2284227362833917,0.2927217640727758
7400,0.27682917020283637,0.2576709113363176,0.2984533362463116
7625,0.2733626216417178,0.2461256986297667,0.3194590467214584
8075,0.24601170225534585,0.2215113336313516,0.2978715219162404
8300,0.243469065609388,0.2176256057620048,0.263669498488307
8525,0.24171544963959601,0.2156929451134056,0.2564309722557664
8750,0.2262060406361706,0.2054158715624362,0.2620134576410055
9200,0.2500692507415078,0.2156637145858258,0.2927856378443539
9425,0.21665095084346825,0.199611629275605,0.2323275296390056
9650,0.21471259122015907,0.1971116528846323,0.2334952134173363
9875,0.22487678353209045,0.2114826842490583,0.2310300817992538
10325,0.2178086508112028,0.1893735042028129,0.2361922614276409
10550,0.20479608371620991,0.1894094847608357,0.2269271354284137
10775,0.21095157975796605,0.173009236427024,0.2284995949082076
11000,0.1947074469365179,0.1756122376583516,0.213530567260459
11450,0.20982196127297356,0.1807986870314926,0.2399568290635943
11675,0.19120058413827787,0.1744802078884094,0.2188651607464999
11900,0.19081439799629152,0.1751491535641253,0.1989765898417681
12125,0.19788202126044777,0.1780788250174373,0.2158277715276926
12575,0.17971864408580585,0.1756079648900777,0.185889820381999
12800,0.17704360747011375,0.1634566317964345,0.189319942202419
13025,0.17986086396733295,0.1670589632447809,0.1975168766267597
13250,0.17562213054159653,0.1588609022740274,0.1907197156362235
13700,0.17136078052222725,0.1648065551463514,0.1824361757002771
13925,0.1727317797974683,0.1630628010444343,0.1925344731099903
14150,0.17332811405649404,0.1568281152658164,0.2019206431880593
14375,0.16830911116674538,0.1488787141256034,0.1912042624596506
14825,0.16604707475285974,0.1498978284560144,0.178577489098534
15050,0.16308318003779276,0.1509445759188384,0.17432597537525
15275,0.1563745110528543,0.1439023722428828,0.1693369750399142
15500,0.156412766946014,0.1438900480698794,0.1612939934618771
15950,0.15792111010523513,0.1562729421351105,0.1612838985584676
16175,0.1494871292437892,0.1430522171081975,0.1537084540072828
16400,0.15460917829419482,0.1400511187361553,0.1674309332855045
16625,0.14887380447005846,0.1401821997202932,0.1562436178606003
17075,0.15195766842807637,0.1394514983147382,0.163877133578062
17300,0.15258473416557533,0.1503015975747257,0.1571614957414567
17525,0.14402961930958552,0.1383357563475147,0.148790991473943
17750,0.14946312089916314,0.1446062344871461,0.1556566251162439
18200,0.1411989488312974,0.136817650841549,0.1488830207800492
18425,0.1605749923724215,0.1367893333919346,0.1977179600484669
18650,0.14928480059024873,0.1308330848440528,0.1745515719149261
18875,0.1490337837336119,0.1386178615270182,0.1647171150986105
19325,0.148284356764052,0.1401444923784583,0.1525890298467129
19550,0.14179212980554437,0.1347404468106106,0.1474924963898956
19775,0.14473171289311718,0.1328602055087685,0.1557504707947373
20000,0.16457694496843028,0.1362192204548046,0.2236233902070671
20450,0.1474721907742787,0.1320997476391494,0.1664149262662977
20675,0.14567692917422384,0.1281549050798639,0.1586237984430044
20900,0.14325086789787744,0.1277503513125703,0.1558007755223661
21125,0.13933172785909845,0.122285172236152,0.1590476581826806
21575,0.1393041699612513,0.128234834484756,0.1617200485151261
21800,0.13917738898657256,0.1264211450051516,0.1590043446980416
22025,0.1870501744444482,0.1277604363998398,0.3226781895570457
22250,0.1592108695604838,0.1253613477153703,0.2274894220940768
22700,0.14115072280052113,0.1212199617223814,0.175133950645104
22925,0.1427266748063266,0.1211656410992145,0.1830772702302783
23150,0.14240585740189995,0.1308721869066357,0.158119709584862
23375,0.13441237863269628,0.1229125009290874,0.1510449594166129
23825,0.13437719704350448,0.127934186682105,0.1400188502063974
24050,0.13547747712582345,0.1284843019209802,0.1437471407838165
24275,0.13766069925390179,0.1286806737817823,0.1494940236397087
24500,0.13240451202844267,0.1201089780870825,0.1443184495810419
24950,0.13093854384031145,0.1243152119265869,0.1367419575341046
25175,0.13066487607080485,0.1197631856286898,0.1424870741926133
25400,0.1305835317331366,0.125402226918377,0.1329512466164305
25625,0.12469361641909923,0.1196854630857706,0.1314931316720321
26075,0.12739516681991514,0.1230387774761766,0.1349627176485955
26300,0.12458613350871013,0.1199753815028816,0.1281711872061714
26525,0.12676968113984904,0.1223608207376673,0.130040954533033
26750,0.12931034016655754,0.124143419326283,0.1342306243814528
27200,0.12973419265705158,0.1198087721737101,0.1513211757130921
27425,0.1321146426710766,0.1192372418148443,0.1509949084930122
27650,0.12517647933331316,0.1164731590542942,0.1357179777417332
27875,0.12436357390601185,0.1194833842525258,0.1312521999282762
28325,0.12084874441730788,0.1175499744573608,0.1251514053763821
28550,0.12002994774258692,0.1141899943025782,0.1269400199688971
28775,0.12103008008096362,0.113936328869313,0.1241861552000045
29000,0.11942619809648017,0.115967547209002,0.1221123761264607
29450,0.118357368663419,0.1145651423744857,0.1226164628751576
29675,0.12196432662894946,0.1137181554827839,0.1292679951898753
29900,0.11492212099023162,0.1121945767570287,0.1182237927056849
30125,0.11651134068612004,0.1119431669590994,0.1200782296014949
30575,0.11844844767241733,0.1106574864871799,0.1257279921555891
30800,0.11833614444127301,0.1121675893245264,0.1291439980268478
31025,0.1176616665872279,0.1086558599676936,0.1301577147794887
31250,0.11573262904072178,0.111967320847325,0.1200640685204416
31700,0.1161103946715593,0.1125105473725125,0.1205799446208402
31925,0.11373382206191304,0.1074556607520207,0.1189060922386124
32150,0.11635849389014763,0.1146774093387648,0.1182130664726719
32375,0.11271509424084795,0.1077535413717851,0.1175454590143635
32825,0.11149649098864753,0.109178882818669,0.1140763059444725
33050,0.11172196831204925,0.1079118573199957,0.1183899504784494
33275,0.1121840865607373,0.1047545950207859,0.11857714664191
33500,0.11127581886714322,0.1077675844589248,0.1145821398170665
33950,0.11334668618626888,0.1063167918100953,0.1262494044704362
34175,0.11113196317572145,0.1044963694177568,0.1219614073866978
34400,0.11417468294268468,0.1090897560678422,0.1207917147735133
34625,0.11227610915782857,0.1075372797017917,0.1199193720892071
35075,0.11250357177574183,0.1098913016309961,0.1147960322583094
35300,0.10865583235281515,0.1039239032194018,0.1185283241700381
35525,0.10795393596403297,0.104945357022807,0.1116614201758056
35750,0.10972605176968497,0.1044727550726384,0.1129539914149791
36200,0.10747717582155014,0.1045908330706879,0.1101365523273125
36425,0.1082714016118552,0.1020628179842606,0.1181819844199344
36650,0.11064148565172215,0.1017455990659073,0.1161529267579317
36875,0.10967080754926425,0.1053305293153971,0.1159193636244163
37325,0.1077265890059061,0.1037345191370695,0.1103649778617546
37550,0.10604785750852892,0.104620128381066,0.1068502705730497
37775,0.11498348784167316,0.1025156260235235,0.1428267966071143
38000,0.11395685321185733,0.1029619147302582,0.1250669625587761
38450,0.1082907694787718,0.1047571908356621,0.1154087401460856
38675,0.1067828781204298,0.1031462812144309,0.1109599769162014
38900,0.10934533242136238,0.1055176551220938,0.1157708226330578
39125,0.10241549588856283,0.0977352031879127,0.1069105128478258
39575,0.10639918336644766,0.0991381222242489,0.1179514577426016
39800,0.10674875373952089,0.1032535895658657,0.1091355826333165
40025,0.1035277359827887,0.0996248073596507,0.1113059884496033
40250,0.10551643035374575,0.1005987831205129,0.111931620449759
40700,0.10172768966527652,0.0974927192134782,0.1076262660231441
40925,0.10163137698895293,0.1009258867194876,0.1023168087098747
41150,0.10201282408903348,0.0981817303877323,0.1075938804307952
41375,0.10271882545901458,0.1002234368305653,0.1079817102430388
41825,0.10277865526149975,0.0986433830857276,0.1046811656048521
42050,0.10184818746522062,0.0959179449593648,0.1105752057116478
42275,0.1014847756712697,0.0970626094285398,0.1102058708807453
42500,0.10294905371847557,0.0968658088659867,0.1069075155397877
42950,0.10481006616726513,0.0975454174540936,0.1116770065994933
43175,0.1049127932498231,0.0980555335991084,0.1173608572315424
43400,0.10276896716328335,0.100706197344698,0.1049618779495358
43625,0.10139601481263523,0.0973248790903016,0.1055639725131914
44075,0.10409475641907187,0.100363220735453,0.1085901140049099
44300,0.1036309476755559,0.1000975899072364,0.1060828339168801
44525,0.10205576674197794,0.099020032826811,0.1084693140676245
44750,0.1027263513836078,0.0928594888187945,0.1158847553748637
45200,0.10591088303364807,0.0993006408587098,0.115108251562342
45425,0.10187057388597162,0.0956081396574154,0.107942642532289
45650,0.10057698287069793,0.0997261438844725,0.1011340598994866
45875,0.09753323589335193,0.0944360444368794,0.1018647117260843
46325,0.10283024995238516,0.0976794648636132,0.1074338311841711
46550,0.09841182743548413,0.0946410595439374,0.1072185491165146
46775,0.0991466992301866,0.0958233643043786,0.1013014260865747
47000,0.10072450572042721,0.096618196084164,0.1057800579397007
47450,0.09837671172572297,0.0964594205468893,0.1005006111646071
47675,0.09759127843193705,0.0927057571196928,0.1057370071718469
47900,0.0995694573456421,0.0964308562641963,0.1023391932807862
48125,0.0993363490910269,0.0931696866918355,0.1042144264839589
48575,0.09776151112979276,0.0936574595840647,0.1008476332714781
48800,0.09793477169761895,0.0932461402006447,0.1009864329104311
49025,0.09758160743280307,0.0928030628617852,0.1018044651579111
49250,0.09477363234851505,0.0908284532837569,0.0983122294768691
49700,0.10064421313581985,0.0949534407071769,0.1092941198218613
49925,0.097737831963459,0.0949507229030132,0.1019705827720463
50150,0.09613106006174345,0.0881349839782342,0.1031710424553603
50375,0.10149294853908936,0.0941539306379854,0.1089834773121401
50825,0.09680843041162002,0.0950435024080798,0.097977072559297
51050,0.0984709635819308,0.093408937305212,0.1034715192858129
51275,0.09394562901812603,0.0897136666486039,0.1031377134192735
51500,0.0969592117326101,0.0921670208312571,0.102305054012686
51950,0.09740534280193965,0.0937472271826118,0.1015157270943745
52175,0.0952644460240844,0.0900088713737204,0.1002613618364557
52400,0.0957701002550311,0.0918072336306795,0.1012762011913582
52625,0.09558772572723678,0.0897590441303327,0.1037135855853557
53075,0.09438445149222385,0.0911008050711825,0.0996107290266081
53300,0.09350672411033879,0.0863458440406248,0.0983471462596207
53525,0.09762847948004486,0.0909931004280224,0.1043573891418054
53750,0.09790776488487604,0.0905270988773554,0.1077188508491963
54200,0.094347657142207,0.0884294304670766,0.1009369826782494
54425,0.09788068703957828,0.0929031115444377,0.1044103533960878
54650,0.09381454966380255,0.0902988290740177,0.0999623140320181
54875,0.09542956863180732,0.092532927156426,0.0993261208338663
55325,0.09269419327669308,0.0849299357971176,0.099203203539364
55550,0.0928343275992665,0.0858784041600301,0.0961448269896209
55775,0.0944174463360104,0.0909492181055247,0.0977950576785951
56000,0.0939515899785328,0.08762066507712,0.1007284839777275
56450,0.09382456428662406,0.0905684205610305,0.1000594915496185
56675,0.0933181336615234,0.0894972986262291,0.0993680292135104
56900,0.09047524958150457,0.0862423183070495,0.0937613693065941
57125,0.0915341981250094,0.0882569388556294,0.0960408799163997
57575,0.09571131438890002,0.0881722722481936,0.1162816848093643
57800,0.09727031559974415,0.0903240570239722,0.1123088827775791
58025,0.09129464874102262,0.0846220635389909,0.0980832085059955
58250,0.0956024096306646,0.0904791721771471,0.1054210285795852
58700,0.09529194022004953,0.0887100941687822,0.0986308796750381
58925,0.09332983027095902,0.0837195393862202,0.1023968242201954
59150,0.09432362651336003,0.090570553780999,0.1019439902435988
59375,0.0928354618052253,0.0883233747375197,0.0990577987628057
59825,0.09159969335945782,0.0847949214186519,0.0980023559695109
60050,0.090059550681035,0.0857075475226156,0.0967879048245959
60275,0.08987068701942913,0.0843108301330357,0.0947941481578163
60500,0.09114698857709293,0.084935987452045,0.1002690515527501
60950,0.08998875597550063,0.0887170901242643,0.0917865307210013
61175,0.09123231706733348,0.0850424755970016,0.0952681490965187
61400,0.0903658754646312,0.0837856861483305,0.0993369062594138
61625,0.09023580809705885,0.0840078092738986,0.092985616037622
62075,0.09052396555081937,0.0854920736071653,0.0985591793735511
62300,0.09091791259765153,0.0841435600444674,0.0951347401412203
62525,0.090589038291946,0.0812894854182377,0.101284826346673
62750,0.09057106007181573,0.0836784452944994,0.0990602941648103
63200,0.09109785728564018,0.0873188392212614,0.0984139929222874
63425,0.09527937140897845,0.0864996517449617,0.1149849539157003
63650,0.09359430702053938,0.0868593013659119,0.1052644566306844
63875,0.09267836227430958,0.0849893045378848,0.1056251311814412
64325,0.08980788809014478,0.0854522067587822,0.0950510086352005
64550,0.09098651417065409,0.0871391545096412,0.0986559697566554
64775,0.09029880207323,0.0881394546548836,0.0924977377429604
65000,0.08893741293111812,0.0864442052110098,0.0928665337804705
65450,0.0887844808318186,0.0833353251870721,0.0980119855096563
65675,0.08776524736080316,0.0848335082270205,0.0902164920652285
65900,0.08859284280042629,0.0852695407741703,0.0931193095259368
66125,0.0890544672176474,0.0858901916886679,0.0931449008500203
66575,0.0875425275380257,0.0833562990580685,0.0927777854469604
66800,0.08916667000215962,0.084279835820198,0.0934202914731577
67025,0.08876021973788732,0.0840682979812845,0.0995045954640954
67250,0.08888700517825775,0.0863052624789997,0.0958990253461524
67700,0.08870903606875795,0.0847127019660547,0.0941154683870263
67925,0.08964196059794627,0.0871514080907218,0.0941256850841455
68150,0.08959956949634937,0.0821245737373828,0.095923519465141
68375,0.08718611754768057,0.0804192783846519,0.0928776572318747
68825,0.08789481823565433,0.0842191237630322,0.0938251633080653
69050,0.08874439164239445,0.0837952602119185,0.095271156001836
69275,0.0882078823720803,0.0812864391203038,0.0928488898975774
69500,0.0883890338777564,0.0832249063206836,0.0922440915787592
69950,0.09345968576613807,0.0855137061141431,0.1107929775794036
70175,0.09256653869873843,0.0867174349934794,0.1003314156271517
70400,0.09017914344090965,0.0867310566501692,0.0963185673067346
70625,0.15083878111036023,0.0841188998729921,0.3443758054822683
71075,0.1100387431873241,0.0850696788262575,0.177312520192936
71300,0.10050834140856747,0.0848722854070365,0.1452944726217538
71525,0.10034179082023906,0.0854024325078353,0.1377296237368136
71750,0.0981178198376437,0.0863073007995262,0.1241087182378396
72200,0.09472567474236705,0.0832972960243932,0.1094031171593815
72425,0.0917565182468388,0.083592295802664,0.1079185842443257
72650,0.093621401512064,0.0848411407624371,0.1064294470846653
72875,0.09307987963664342,0.0838007893692702,0.1061686652200296
73325,0.09132812585972713,0.0862177351117134,0.0997556950105354
73550,0.09006185107107735,0.0868567315861582,0.0955947805289179
73775,0.08934356342360837,0.0854010232817381,0.095028594774194
74000,0.08863064718199892,0.084590573804453,0.0909985200082883
74450,0.08677758498582983,0.0808376429602503,0.0908635028125718
74675,0.08888351268891707,0.0843781440611928,0.0919563685869798
74900,0.08907760719885113,0.0813501547952182,0.0978798735747113
75125,0.08679224996187253,0.0827755040396004,0.0903421749477274
75575,0.08561789966362987,0.082839547318872,0.0886322281882166
75800,0.08828793879190923,0.0848827069578692,0.0908330038911663
76025,0.0899976605531992,0.0823453294672072,0.0963112094253301
76250,0.09578757742652663,0.0865485521266236,0.1184784389473497
76700,0.08919146578526117,0.0839535134099423,0.0989197703916579
76925,0.0886015449906699,0.085074672778137,0.0924881592881865
77150,0.08962678430252702,0.0854643545113504,0.0965392338577657
77375,0.08942458476405585,0.0809087586263194,0.0998068485362455
77825,0.08907358002441465,0.0836821949249133,0.0951266151713207
78050,0.08876714936341157,0.0846309631806798,0.0912090104771778
78275,0.08774612997716755,0.0834710657643154,0.0922237780736759
78500,0.0894383266376098,0.0863126622210256,0.0916154013411141
78950,0.08869466353673482,0.0865108927921392,0.0924836290185339
79175,0.086114537071553,0.0800078174006194,0.0918636482115834
79400,0.08902413510775656,0.085727408262901,0.0934915073821321
79625,0.08728488939465018,0.0824970648949965,0.0928968766005709
80075,0.0856304036581423,0.0844765687920153,0.0882143976003863
80300,0.08558685345342378,0.0809905407740734,0.0965165679901838
80525,0.0868228291283594,0.0823018109425902,0.090906147477217
80750,0.0863538397697266,0.0809184551355429,0.0903769708028994
81200,0.08597926872840612,0.0827197603671811,0.0880341810174286
81425,0.08678844808309798,0.084721885039471,0.089264508371707
81650,0.08511404165357812,0.0805331738549284,0.0875627448037266
81875,0.0858740208134986,0.0797420418541878,0.0908122574025765
82325,0.0863085163349751,0.0822861126135103,0.0929134964081458
82550,0.08576965930638827,0.0819708075048401,0.0925280466536059
82775,0.08699159741634498,0.0805388778750784,0.0946444789692759
83000,0.0852010421798331,0.0820797884394414,0.0899132234277203
83450,0.0854994033707771,0.0801305779139511,0.0919348465278744
83675,0.08714677846466654,0.0840553979249671,0.0941250306041911
83900,0.08822875266894692,0.0821494034584611,0.0959624296007677
84125,0.08855220542463937,0.0856602947437204,0.0946498286537826
84575,0.08567574272165072,0.0800268270028755,0.0926669552270323
84800,0.08533424401772205,0.0821445664716884,0.0913220336823724
85025,0.08518605347198897,0.0816846469277516,0.0918715417338535
85250,0.08502464679011608,0.0802108999318443,0.094206086830236
85700,0.0882121803471818,0.0836003717966377,0.0925201696949079
85925,0.08399864680948663,0.0822031310293823,0.088632677772548
86150,0.084011720874696,0.0778111696476116,0.0934490385837853
86375,0.08480074033606794,0.0790813046251423,0.0940406547649763
86825,0.08541953992273191,0.0794655171758495,0.0939436138118617
87050,0.08642110223532651,0.0829919452173635,0.0906750182551331
87275,0.08510199494485275,0.0813664132077247,0.0884380963747389
87500,0.08372552973625713,0.0812596133258193,0.0866427772445604
87950,0.08317826318030708,0.0794777312153019,0.0868349319463595
88175,0.0847701586532639,0.0822134265815839,0.0880649753520265
88400,0.08459368370124132,0.0801965115638449,0.0918523052032105
88625,0.08208280200371512,0.0780919492081739,0.0868849043082445
89075,0.08439210073847785,0.0800668711122125,0.0916056771134026
89300,0.0833527074992889,0.077485307061579,0.0921332135726697
89525,0.08415125447616442,0.0796969123440794,0.0929794422863051
89750,0.08534353754308535,0.0790519242221489,0.0957238875725306
89975,0.08399635734269391,0.0818721488444134,0.0876822358136996


==> results/AirfRANS/baseline_adam_plot.csv <==
step,Mean,Min,Max
200,1.040700762923807,1.02910382732749,1.0476503436267377
800,0.8206259492225945,0.8041249886155128,0.8392137584090232
1400,0.6908130564447492,0.68348473764956,0.697481284737587
2000,0.6213138146419078,0.6089723663404584,0.6381612008064985
2600,0.5748292602039874,0.5624197287112475,0.5951632712408901
3200,0.5362136053666473,0.5236599588394165,0.555219445489347
3800,0.5060303821787238,0.4771313840523362,0.5321307189390063
4400,0.46668142038397487,0.4405293075367808,0.4940354596450925
5000,0.4403644425980746,0.4135469359531998,0.4734685802459716
5600,0.4142566854692995,0.3894038829579949,0.4450402319431304
6200,0.3874811091413721,0.3625596724823117,0.4046582503058016
6800,0.36398782458622003,0.3430905066989362,0.3820724142156541
7400,0.3557364301709458,0.3192930968850851,0.3786411274969578
8000,0.33258455514442176,0.307364297453314,0.3487105536647141
8600,0.3304623720003292,0.3090104934945702,0.3588466103374958
9200,0.3193789816834032,0.2966754453070461,0.3515027535706758
9800,0.31039168568328024,0.2736604713834822,0.3349823259562254
10400,0.28979535063263023,0.2753738230094313,0.3004797749407589
11000,0.28132181234657766,0.2585258040763438,0.3093511766567826
11600,0.27867333711590614,0.2489992402493953,0.2976143736578524
12200,0.27242880224250254,0.2464864876680076,0.2943820387125015
12800,0.26832236187066877,0.2472996496409177,0.2896087270788848
13400,0.2670690038055181,0.2241589483432471,0.292266093827784
14000,0.24417405646760015,0.2081252184510231,0.2708419763296842
14600,0.23643428511917589,0.2110465960763395,0.2720378147996962
15200,0.22785016634967176,0.210214205738157,0.260506822746247
15800,0.21892257756553585,0.1999537189863622,0.2301256680861115
16400,0.22037315106485034,0.2060432734154164,0.2470884883590042
17000,0.2034281636122614,0.1881824589148164,0.2261643780209124
17600,0.22018614594358948,0.1974571446701884,0.2519343806616962
18200,0.2033268095529638,0.1976419929973781,0.2097025422565639
18800,0.20177836173679675,0.1903272817283868,0.2149816465191543
19400,0.21885897435247895,0.1725350502785295,0.2682282074168324
20000,0.2691564558539539,0.1996481373533606,0.4553080083243548
20600,0.20986369354650375,0.1769228438101709,0.2464792672358453
21200,0.2088268896564841,0.1894815755449235,0.2215146302618086
21800,0.19336337404558432,0.1658754065539688,0.2380488935485482
22400,0.17286385825602335,0.1665027667209506,0.1806648071296513
23000,0.17856962062884119,0.1446382516250014,0.217582634165883
23600,0.1668602589773945,0.1424456782639026,0.1966455039195716
24200,0.21248538334621112,0.1718616578448563,0.2527554779872298
24800,0.18822455419227477,0.1594057394005358,0.2153512703441083
25400,0.18487061763182278,0.1461365596484393,0.2354623084049671
26000,0.19963003106415267,0.1776156914792954,0.2281032167933881
26600,0.1983468939387239,0.1821735193487256,0.224657746758312
27200,0.218622188642621,0.1740335456654429,0.2548014448583126
27800,0.20790735013550146,0.143847129130736,0.324683633018285
28400,0.1653422153485007,0.1375688987132161,0.1841581772826612
29000,0.2463817238109186,0.1883207850530743,0.4111635988764465
29600,0.1790192714706063,0.1583371674176305,0.1902512884978205
30200,0.1744036832056008,0.1435599645879119,0.234078146899119
30800,0.16273594318656245,0.1397119362652301,0.1950265033915638
31400,0.1588183165644295,0.1343115980550646,0.1837371017225086
32000,0.17243458740878845,0.1523906310368329,0.2020324140787124
32800,0.17755885867867616,0.1421112978458404,0.2258833871316165
33400,0.35806985124945634,0.1781795661896467,0.5086858002468944
34000,0.14856288296869022,0.1281298662070185,0.1960192402079701
34600,0.15444398141233248,0.1389842079021036,0.1811742713209241
35200,0.12810617953771725,0.1194589812029153,0.1354188375081867
35800,0.14830991450231518,0.1174107804521918,0.2072118911892175
36400,0.19554346437798809,0.1407944706361741,0.2491328441910445
37000,0.13398552696686236,0.1198111081123352,0.1420430777035653
37600,0.14611708176555108,0.1215448177698999,0.1856250725034624
38200,0.16834412359865378,0.1315419446025043,0.1993782354239374
38800,0.19369821328902612,0.1254337329696863,0.2369742915499955
39400,0.1312945400457829,0.1220704280212521,0.1353579324949533
40000,0.21236205052118748,0.160839418284595,0.3258242194447666
40600,0.1686586152645759,0.1332941756490618,0.205693700928241
41200,0.21591909007402135,0.137556223059073,0.3510401979275048
41800,0.13216895290883254,0.1240321071352809,0.1408553034812212
42400,0.15179041539551685,0.1133752928208559,0.2140307390224188
43000,0.13176690005231648,0.114606571784243,0.1511040784139186
43600,0.18423984052613376,0.1167453678324818,0.3127057328633964
44200,0.11697230808436865,0.1040269095823168,0.1233923696633428
44800,0.12753058712696652,0.1129567747469991,0.1623752264678478
45400,0.1521214012475684,0.115846205484122,0.2332940345723182
46000,0.13288624749751757,0.1143087315000593,0.1515252012666315
46600,0.16949208924314005,0.1059835668094456,0.236376342875883
47200,0.1556547183543443,0.123210921594873,0.2016033009625971
47800,0.11810051911277694,0.1034738776274025,0.1356372582819313
48400,0.12451727272942657,0.1104939620010554,0.1316007459629327
49000,0.1297471504914574,0.0971823277045041,0.1898816256411373
49600,0.14278943750075992,0.1025149726960808,0.2479334621876478
50200,0.13241007054923098,0.1148464196268469,0.1611964988149702
50800,0.12505608801031481,0.1097185399290174,0.136273732855916
51400,0.20890969286207106,0.1267269650381058,0.3360009799711406
52000,0.10740116095868865,0.1017862344160676,0.1205056306254118
52600,0.13017989672720431,0.095879456307739,0.1695616552326828
53200,0.11697746270336207,0.098389579327777,0.1486255463119596
53800,0.1319751736661419,0.1001447429601103,0.2007174856774509
54400,0.1295014374190941,0.1027305203210562,0.1531063039414584
55000,0.1039508746855426,0.0915898955939337,0.1138341736327856
55600,0.10294990108581255,0.0961361061315983,0.1173659231141209
56200,0.13027539126225743,0.1044825179129839,0.2012402319721877
56800,0.11925672694342207,0.0980924789700657,0.1457101370580494
57400,0.10089592000818808,0.0863662298396229,0.1251127347256988
58000,0.12446449070586821,0.0873343456536531,0.1777781789330765
58600,0.11104406538535835,0.1051202596863731,0.1231239728722721
59200,0.11814850149792615,0.1000887471437454,0.1663009190000593
59800,0.08807887106551784,0.0798511072807014,0.1026299127563834
60400,0.10287184447282922,0.0931507602659985,0.1160739225987345
61000,0.10706946135498578,0.0850613697152584,0.1554902014508843
61600,0.1173997540120035,0.0948224597144871,0.1365040647611022
62200,0.09500368814100507,0.0787631997372955,0.1129153306176886
62800,0.09549390184343787,0.0809928696556016,0.1115903702843934
63400,0.12051954734488388,0.0841440272610634,0.2024798889970407
64000,0.10141897139954376,0.0697394605726003,0.1534771872265264
64800,0.12592218907666386,0.0792632878804579,0.2129288572445511
65400,0.1414286215486936,0.0833529090275988,0.2252893908321857
66000,0.09038399517419746,0.0779267657641321,0.1166253796312958
66600,0.11090348590863866,0.0916049585212022,0.1569916015444323
67200,0.08963104701717381,0.0838408868340775,0.0971373229194432
67800,0.08033640882116737,0.0679837779700756,0.0869811810040846
68400,0.09906991739291693,0.07206941222772,0.1674329312611371
69000,0.08917450817534692,0.0730855980422347,0.1010184907494112
69600,0.08100918183219616,0.0749197375029325,0.0889611326530575
70200,0.10258562252158294,0.0869757694285363,0.1175429110601544
70800,0.1416189455229323,0.0827615905599668,0.2438392086885869
71400,0.08919430113397538,0.0685660962993279,0.1027755110245198
72000,0.09456449876190158,0.0623089430248364,0.1683169666677713
72600,0.10877970979665402,0.0837504326784983,0.1803125510923564
73200,0.0781797491537872,0.0655931011401116,0.0896914611849933
73800,0.0993942544003948,0.0778458561748266,0.122864495627582
74400,0.07012028275872575,0.0668969653453677,0.0783130350289866
75000,0.0887238233571406,0.0656995208142325,0.1353972036857157
75600,0.08254247051314448,0.0668270189873874,0.1017784064169973
76200,0.10273995790339535,0.0705142263276502,0.1863665844406932
76800,0.06763237797480537,0.0602169412374496,0.0766448771301657
77400,0.07310113317798818,0.0668678852915763,0.0787508403975516
78000,0.07144883365312123,0.0591254970245063,0.0863142975885421
78600,0.0818218158179661,0.0606348815676756,0.1067623456800356
79200,0.09040064450586213,0.0729144079843536,0.106605810415931
79800,0.07099907375988548,0.0651718953019008,0.0746983191184699
80400,0.0731212206371128,0.0584384766640141,0.0883601365983486
81000,0.0635111188224982,0.0549406039970926,0.0697630041465163
81600,0.0749823136714985,0.0666940698004327,0.0896352933254092
82200,0.06626324410259252,0.0614387033996172,0.0748704066174104
82800,0.07588826599705495,0.0614163512643426,0.0957797795347869
83400,0.07023030828859188,0.0611336855497211,0.0761425669025629
84000,0.07236756961676287,0.0643563931481912,0.0789876242354512
84600,0.07506119971454607,0.0566837063920684,0.0943677478004247
85200,0.07482656296808268,0.0614501039311289,0.0917454438004642
85800,0.0745307772431988,0.062534238952212,0.0853249587491154
86400,0.06301537092076608,0.054571691812016,0.074315702272579
87000,0.06556031900923695,0.0615513416286557,0.0687300858576782
87600,0.06272808644513128,0.0580410211766138,0.068787293951027
88200,0.0722494956181617,0.0535271739214658,0.0959431564016267
88800,0.062143238418502694,0.0542408509436063,0.0668198308162391
89400,0.06739833793020802,0.0569860785012133,0.0917707492597401
90000,0.06509194234269668,0.0538981488300487,0.0791765922261402
90600,0.08169001561589535,0.0666896194405853,0.1137765802396461
91200,0.052223506438313,0.048430765371304,0.0544307957380078
91800,0.056207343589048775,0.0536434308672323,0.0583038407936692
92400,0.07150362417916761,0.0591841563489288,0.1052487789699807
93000,0.0673145992943318,0.0529505719058215,0.0842605344159528
93600,0.07359118840366136,0.056887677393388,0.1059932297095656
94200,0.054921748637570975,0.0490080412337556,0.0698808791162446
94800,0.073319068516721,0.050885022948496,0.0958825778029859
95400,0.0584879993839422,0.047593404231593,0.0820554764079861
96000,0.059692985513247504,0.0517859341576695,0.0714265177305787
96800,0.07972699179663317,0.0587924885354004,0.1260585479158908
97400,0.0600558336579706,0.0523894262849353,0.0712896407721564
98000,0.05739979905250943,0.0499452321417629,0.0681328383018262
98600,0.07093302017136005,0.0572948416974395,0.1040799720678478
99200,0.06049362403340632,0.0492494761338457,0.0724548820429481
99800,0.05680299659317822,0.0519619753002189,0.0645434887241572
100400,0.05796264243312175,0.0521016920474357,0.0675436918111518
101000,0.04990464664937455,0.0460874334932304,0.0552721121814101
101600,0.05278916423150797,0.046661245401483,0.0556659399229101
102200,0.05579473420220887,0.0491402964713051,0.0671961982594803
102800,0.058433644989272525,0.0473915941244922,0.083790388838388
103400,0.06002944094536355,0.0473167418781667,0.075239872788079
104000,0.04959794905211308,0.0447685692529194,0.0534433644008822
104600,0.060474343714886275,0.0453660097392275,0.0888411507150158
105200,0.05491343099100045,0.0432331539760343,0.0657626768620684
105800,0.06908913171268065,0.0454335324699059,0.1214358425932005
106400,0.05046320659108455,0.045727085028775,0.0598159675858914
107000,0.057023804541095124,0.046229237196967,0.0661218935367651
107600,0.05476086544222193,0.047349647230003,0.0733179318439215
108200,0.04905352520116135,0.0445195727376267,0.0529123559268191
108800,0.0538762564572971,0.0468433806300163,0.0616772293695248
109400,0.050333812683238596,0.0447903377283364,0.0590165260015055
110000,0.05763488875352772,0.0428888939437456,0.076247453209944
110600,0.06535715413221618,0.0431816830392926,0.0936537111573852
111200,0.054492092414293376,0.0435391814983449,0.0697178576793521
111800,0.057702375070075446,0.0447689948091283,0.0793550516152754
112400,0.04811253972991832,0.0430673650978133,0.0529586724960245
113000,0.05509403317963,0.0479541446489747,0.0628226180304773
113600,0.050445911416900274,0.0425089915795251,0.0573976603941991
114200,0.05158719830098555,0.0448283487162552,0.0615011460683308
114800,0.046965262703306476,0.0409742182504851,0.0528135538729839
115400,0.04480676343606315,0.0419240937125869,0.0472388772526755
116000,0.052192763027851426,0.0443283224175684,0.0628931757528334
116600,0.0448696402422501,0.0421127804380375,0.0499553531780838
117200,0.0448169576900545,0.038165102195926,0.0581760941795073
117800,0.05140573001845035,0.0461862605356145,0.0574954991438426
118400,0.049635967721114824,0.0449091426702216,0.0547024088259786
119000,0.045366336727747675,0.0436362034420017,0.0470335971773602
119600,0.04151393453794298,0.0374215619196184,0.0453390489623416
120200,0.0477728626065072,0.0405567462532781,0.0530069536552764
120800,0.0538261154631618,0.0525662997551262,0.0570154566341079
121400,0.04809340368810802,0.0421531972219236,0.0618937423429451
122000,0.0487770899388124,0.0410622733016498,0.053931800161954
122600,0.04731319312035335,0.040326261203736,0.0500798216543626
123200,0.04668496000987937,0.0414897553273476,0.0547943660570308
123800,0.04467900117335372,0.0394506001239642,0.0477126492979005
124400,0.043135769460059176,0.0363070793426595,0.0470116472663357
125000,0.04722210280277063,0.0425620897603221,0.0539504456589929
125600,0.043254357082187174,0.033327722128015,0.0530964913824573
126200,0.045210486589930904,0.0396235001645982,0.0545519544323906
126800,0.0430702819352154,0.0408291223086416,0.0467575298377778
127400,0.043078420959354796,0.0347942621982656,0.0572362680081278
128000,0.039037313160079024,0.0363603707659058,0.0445688871038146
128600,0.040467479239450696,0.036917206167709,0.0433075771527364
129400,0.0411260256785317,0.0370720374851953,0.0432047089608386
130000,0.042013751513150004,0.0385034733475185,0.0508851742162369
130600,0.04031857421912715,0.0347428193618543,0.0453654116997495
131200,0.043816056124924174,0.0382933424564544,0.048921163782943
131800,0.04232747106871095,0.0375817675690632,0.0486195984215009
132400,0.04679716856859152,0.036639662698144,0.0732525333343073
133000,0.042001082581991776,0.0371729759988375,0.0523972570267506
133600,0.038680043341300874,0.0359095232479739,0.0405043975508306
134200,0.04145660428388505,0.0366703225811943,0.0475429836974944
134400,0.044190610551158874,0.0361136790702585,0.0600287921284325
134800,0.04295796319299063,0.0378916495852172,0.0457573154638521
135400,0.04931356400561827,0.0406278557353653,0.055733813738916
136000,0.044923496754296695,0.0362907875468954,0.0532934229983948
136600,0.03900072586877887,0.036943749343045,0.041473066820763
137200,0.036651051841909,0.0336320316977798,0.0392403831845149
137800,0.03990942236385303,0.0386125682736746,0.0413814005174208
138400,0.0430295758651724,0.0402519444713834,0.0470302836352493
139000,0.040165992713300465,0.0344310455024242,0.0462757107987999
139600,0.0374195537533766,0.0357206711126491,0.0397622566495556
140200,0.0404237782664131,0.0350617814215365,0.0445666033227462
140800,0.041529826439606565,0.0389369344757869,0.0441304554603993
141000,0.03996091815254957,0.0371767258516047,0.0437590148847084
141400,0.0405226230074185,0.0386966981587465,0.0423485478560905
142000,0.0362352960981661,0.0341984584042802,0.038272133792052
142600,0.03482359425921455,0.0329470462235622,0.0367001422948669
143200,0.04268235081341115,0.0418042749376036,0.0435604266892187
143800,0.0385277047217823,0.037022965173237,0.0400324442703276
144400,0.0362496920442208,0.0338359288987703,0.0386634551896713
145000,0.0377442664967384,0.0374399869155604,0.0380485460779164
145600,0.04382482066866935,0.0386146657925564,0.0490349755447823
146200,0.03939753503713285,0.036126842071535,0.0426682280027307
146800,0.0350295276247197,0.032399018529104,0.0376600367203354
147400,0.0367802870238665,0.0354148696723859,0.0381457043753471
148000,0.037236077454290306,0.0349863044463563,0.0394858504622243
148600,0.0341749689012067,0.0326763635128736,0.0356735742895398
149200,0.03379969844070725,0.0317933772504329,0.0358060196309816
149800,0.03357970047276465,0.0324714991461951,0.0346879017993342
150400,0.03299661986005955,0.031691373657668,0.0343018660624511
151000,0.03175821565615475,0.0314394648594316,0.0320769664528779
151600,0.03119695154251525,0.0293945675052236,0.0329993355798069
152200,0.0339701741444878,0.0316734789125621,0.0362668693764135
152800,0.032658499644021455,0.0307210194342769,0.034595979853766
153400,0.03508498352777675,0.0339517990185413,0.0362181680370122
154000,0.03405786148156035,0.0309793847100809,0.0371363382530398
154600,0.032192850914434454,0.0299660037283319,0.034419698100537
155200,0.03202600101998535,0.0315496824937872,0.0325023195461835
155800,0.033899816585471795,0.0331845054344739,0.0346151277364697
156400,0.0325805430219043,0.0320793345652055,0.0330817514786031
157000,0.033746300455531994,0.0321072751679457,0.0353853257431183
157600,0.03300486199732395,0.0308880706538911,0.0351216533407568
158200,0.032934334338642596,0.0296040197240654,0.0362646489532198
158800,0.0346407804026966,0.0343455134658142,0.034936047339579
159400,0.0327133956382749,0.0314934550842735,0.0339333361922763
160000,0.0326550696775666,0.0316732759849401,0.0336368633701931
160600,0.03159003467473665,0.0299654376914259,0.0332146316580474
161400,0.03164526355103585,0.0309326764533761,0.0323578506486956
162000,0.0316760154924122,0.0306850557238794,0.032666975260945
162600,0.0315630431118188,0.0307258769031614,0.0324002093204762
163200,0.0309171250101644,0.0301407383044715,0.0316935117158573
163800,0.03138784647337155,0.0310562882642261,0.031719404682517
164400,0.033352100203046506,0.0320687956607434,0.0346354047453496
165000,0.031144297170976547,0.0293901865411316,0.0328984078008215
165600,0.030681531366717453,0.0304794893821235,0.0308835733513114
166200,0.029381513712287352,0.0291083490586606,0.0296546783659141
166800,0.03168818836944405,0.0310148693079827,0.0323615074309054
167400,0.03080241383810055,0.0286110805207863,0.0329937471554148
168000,0.0307849630116834,0.0305137330526486,0.0310561929707182
168600,0.0306276380451163,0.0294918743439484,0.0317634017462842
169200,0.03099329249380385,0.0298268677020678,0.0321597172855399
169800,0.0301045812157099,0.0289937893458409,0.0312153730855789
170400,0.0298352575019816,0.0287226533779175,0.0309478616260457
171000,0.02954139480716545,0.0292601525213103,0.0298226370930206
171600,0.030963372946425753,0.0299623938067816,0.0319643520860699
172200,0.03059377616533305,0.0285474635532591,0.032640088777407
172800,0.03067155718221325,0.0292624247516505,0.032080689612776
173400,0.0306553252736921,0.0303124809992732,0.030998169548111
174000,0.0303980707295704,0.0300050780177116,0.0307910634414292
174600,0.028554944405914252,0.0282871757703833,0.0288227130414452
175200,0.0304585954386857,0.0296001835685456,0.0313170073088258
175800,0.03106753209547605,0.0303503643273143,0.0317846998636378
176400,0.030003732396289652,0.0293632392515428,0.0306442255410365
177000,0.0295005925171426,0.0291747753304662,0.029826409703819
177600,0.029522691889142097,0.0292602940939832,0.029785089684301
178200,0.0290605669681099,0.0290286837762687,0.0290924501599511
178800,0.0296434376316028,0.029009898364311,0.0302769768988946
179400,0.03036602737585775,0.0294935505324974,0.0312385042192181
180000,0.02989183181925905,0.0290438476525014,0.0307398159860167
180600,0.029332975810684697,0.0283649594831513,0.0303009921382181
181200,0.0296795817042584,0.0274136198009364,0.0319455436075804
181800,0.0299351319679408,0.0298506793257547,0.0300195846101269
182400,0.0295856096161878,0.0284247036749729,0.0307465155574027
183000,0.029093535508436602,0.0282218205858953,0.0299652504309779
183600,0.029153776876046297,0.0289048627892043,0.0294026909628883
184200,0.0292171500032418,0.0284145684598479,0.0300197315466357
184800,0.0298187578353099,0.0275127823650836,0.0321247333055362
185400,0.02933004688908105,0.0291144678910495,0.0295456258871126
186000,0.0295909937296528,0.0295909937296528,0.0295909937296528
186600,0.029525809965562,0.029525809965562,0.029525809965562
187200,0.0299775949650211,0.0299775949650211,0.0299775949650211
187800,0.0298528456594794,0.0298528456594794,0.0298528456594794
188400,0.029451408542809,0.029451408542809,0.029451408542809
189000,0.028735545114614,0.028735545114614,0.028735545114614
189600,0.0300607810501242,0.0300607810501242,0.0300607810501242
190200,0.0304312333808047,0.0304312333808047,0.0304312333808047
190800,0.0296265731396852,0.0296265731396852,0.0296265731396852
191400,0.0297607256972696,0.0297607256972696,0.0297607256972696
192000,0.0296358072839211,0.0296358072839211,0.0296358072839211
192600,0.0324426407943246,0.0324426407943246,0.0324426407943246
193200,0.0294666970602702,0.0294666970602702,0.0294666970602702


==> results/AirfRANS/baseline_no_mom_plot.csv <==
step,Mean,Min,Max
200,0.7845178080722689,0.7668079103901982,0.8063288075476884
800,0.6142470353593429,0.5731630273908377,0.6659650819003582
1400,0.5082724422402679,0.4719712711498141,0.5625295414030552
2000,0.39108436684434605,0.3719930662773549,0.4070106819458305
2600,0.36287072321400043,0.3458445691876113,0.3730339778214693
3200,0.34785909077152605,0.3356620517559349,0.3692835019342601
3800,0.30148637473583223,0.2904523820057511,0.3100747436005622
4400,0.2805262758148213,0.2574877241253853,0.3040398654900491
5200,0.2551707580219954,0.2430694647785276,0.2645690784603357
5800,0.23636681361123915,0.2289902717061341,0.2412032233830541
6400,0.22703663180892664,0.2111582780629396,0.2393410851061344
7000,0.20629824181708192,0.2014536567497998,0.2106162973400205
7600,0.27687213269372773,0.1837607863731682,0.4546346169710159
8200,0.1835102365134904,0.1763107980322092,0.1892490184493362
8800,0.19678302798109745,0.1746771175600588,0.2291308000404387
9400,0.18702113511972127,0.1603033681027591,0.2153743634186685
10200,0.16476946264505385,0.1590206988994032,0.1692852210626006
10800,0.1612185655844708,0.1440037032961845,0.1725599348172545
11400,0.15659157340414817,0.1441891493927687,0.1642970071732997
12000,0.1941670433090379,0.1436561056505888,0.265681717582047
12600,0.18585466768282152,0.1343107784632593,0.2395092966966331
13200,0.17352769308102622,0.1303020557574928,0.1968944638129323
13800,0.21536471995525056,0.1286863905657082,0.3040405137464404
14400,0.18429910359283286,0.1275541506242007,0.2200878586247563
15200,0.17718057661627729,0.1233736425172537,0.2321233135089278
15800,0.1951477738143876,0.1280912310210988,0.229946659039706
16400,0.1714160635958736,0.116845138319768,0.2041053149849176
17000,0.17621608184650542,0.1247141086589545,0.2230077398009598
17600,0.19098652353199816,0.1186117061134427,0.2859729438833892
18200,0.15590827558655287,0.1139225984597578,0.2066317721270024
18800,0.14074384057118242,0.1127508839452639,0.1677060625143349
19400,0.139367465567775,0.1129827634058892,0.167486342806369
20200,0.14620476481815173,0.1140792427351698,0.1965405857469886
20800,0.14229690344383317,0.1053175322292372,0.1925577737763524
21400,0.14227982691489158,0.1099944674223661,0.1837873566057533
22000,0.13452965700067576,0.1047958789300173,0.1729792196676135
22600,0.12966241470538076,0.1118755195569247,0.1504696085490286
23200,0.12760830319176117,0.1072625958919525,0.1427997672325
23800,0.12511442267180728,0.1010328441346064,0.1524407844245433
24400,0.1184477455557013,0.1015503917774185,0.1400976303312927
25200,0.11486005646642296,0.0966690984321758,0.132813416486606
25800,0.11216013673848158,0.0979802692914381,0.1250637561874464
26400,0.11632601568320143,0.099346347101964,0.1334783095587045
27000,0.1080504394477854,0.096234566103667,0.1191927738673985
27600,0.10750543713880077,0.0950765839125961,0.122273230315186
28200,0.10869236705824731,0.1015240913117304,0.1150174117507413
28800,0.10836684976238757,0.0967469527432695,0.119992807675153
29400,0.10854102864551045,0.0951946071069687,0.1152860392676666
30200,0.10455287113475299,0.0942447595577687,0.1125464118039235
30800,0.10241245304389544,0.0926537864701822,0.1104765604715794
31400,0.10042900664887076,0.0936129910079762,0.1039382565254345
32000,0.10043881971854711,0.0940560176689177,0.1037878853827714
32600,0.0978661859532197,0.0890074989013373,0.103196482504718
33200,0.0980490330435956,0.0928271007491275,0.1020725507102906
33800,0.09452559066470707,0.087734832027927,0.1010922121210023
34400,0.10205268546318014,0.0978934370726347,0.1086630261642858
35200,0.0964073250737662,0.0909889287687838,0.1033257867069915
35800,0.09495481526711953,0.0901864786399528,0.0979499311209656
36400,0.0931614848040044,0.0888975715124979,0.095751439910382
37000,0.09654394574308144,0.0887002991233021,0.1064770537242293
37600,0.0934796595418204,0.0900329428119584,0.0960076980199664
38200,0.09409103573687994,0.091975690536201,0.0966471229400485
38800,0.09017788873830186,0.0860830147843808,0.0941304546315223
39400,0.08996557635876033,0.0834625695878639,0.0953145210957154
40200,0.0900968124857172,0.0887603229819797,0.0912467315234243
40800,0.08918001215904947,0.0829359767865389,0.0933881227392703
41400,0.09063679388724262,0.085361661654897,0.0965468024602159
42000,0.09155995570123189,0.0826497909356839,0.1003665247233584
42600,0.08796791507552064,0.086631355844438,0.0892983199795708
43200,0.08821129915382091,0.0846359738428145,0.0903124458505772
43800,0.08829959243613604,0.0859716027835384,0.091521398127079
44400,0.08644682504857575,0.0820893512293696,0.0896945229242555
45200,0.08482288604446993,0.0817794651142321,0.0874901132681407
45800,0.08540414263727136,0.0826779168681241,0.086775119556114
46400,0.0849450749515866,0.0805889520049095,0.0908833121182397
47000,0.08875726861646398,0.0828497962350957,0.09228746694047
47600,0.0853675653995014,0.0799944557552225,0.0883285876014269
48200,0.08466520686944319,0.0821823269454762,0.0885145723447203
48800,0.0816150059814875,0.0788773988792672,0.0848469741619192
49400,0.0836799433198757,0.0813598591578193,0.0857846910366788
50200,0.07989421589377643,0.076276888588909,0.083619425795041
50800,0.08637242009863254,0.0814368294249288,0.0958013746747747
51400,0.08228718286302557,0.0804810942756012,0.0857975987135432
52000,0.08183092857788624,0.0804320558859035,0.0839322731667198
52600,0.08010980633009844,0.0780503127002157,0.0818413686798885
53200,0.07986566135737423,0.0773472142033279,0.083788197489921
53800,0.07949649884986373,0.0763908414146862,0.0834417360508814
54400,0.08188180295207223,0.0794810566725209,0.0853855311777442
55200,0.07878011821148294,0.074643090639729,0.0815927020017989
55800,0.0802038176132676,0.0785005334648303,0.0810853682830929
56400,0.07812937838956711,0.0750414995732717,0.0812335155555047
57000,0.07886568378501878,0.0760405311826616,0.0814256680198013
57600,0.0799158411069462,0.0747577213030308,0.0829675334831699
58200,0.07752425649280964,0.0753088903240859,0.0789557783235795
58800,0.08038818278815595,0.0753968267422169,0.0863403862784616
59400,0.07737343930872154,0.073134217900224,0.0805918530235067
60200,0.07696724418938773,0.0758678778843022,0.0788919423124752
60800,0.07725403178871293,0.0743494112999178,0.0814164709649048
61400,0.07805199710962667,0.0739335611765272,0.0819466766738332
62000,0.07488969916633016,0.0710482461540959,0.0796570960129611
62600,0.07676714010769498,0.0731275332765653,0.0804776156437583
63200,0.07478928230625263,0.0705675433715805,0.0778877222188748
63800,0.0766448163481739,0.0730003743898123,0.0793439656775444
64400,0.07631220156171667,0.0750329357036389,0.0773616629326716
65200,0.07521102424788596,0.0690659363102167,0.0799105801153928
65800,0.07344283945392814,0.0704919066908769,0.0762602895963937
66400,0.07582557270380974,0.071050751756411,0.0814607913396321
67000,0.07544946681940923,0.0716268729115836,0.0788449522736482
67600,0.07593349819382027,0.0749105236749164,0.077802468817681
68200,0.07502687269045653,0.0706025545136071,0.0816188694443553
68800,0.07302089184988286,0.0683417951827868,0.0758280988316983
69400,0.07377531017332023,0.0703381075873039,0.0756009612139314
70200,0.07434835980258253,0.0681960204872302,0.0800967718102037
70800,0.0718579555287336,0.06998995909933,0.0733033736771903
71400,0.07203111979799963,0.0680623527127318,0.0749431832344271
72000,0.07322537364399366,0.0699030083674006,0.0770098453573882
72600,0.07563011860319717,0.0740734854806214,0.0780133624421432
73200,0.0732143652120915,0.0700128457462415,0.0752640695590525
73800,0.0730802464213532,0.0699130839481949,0.0774541976582258
74400,0.07302547065075483,0.0723293331847526,0.0735294332681223
75200,0.07427962438979493,0.0723699270840734,0.0769855269580148
75800,0.07396510024943073,0.0715695475856773,0.0754019343038089
76400,0.06968661317291357,0.0670212958846241,0.0730893590254709
77000,0.07313485655817197,0.071631354978308,0.0746292911097407
77600,0.0717503751503924,0.0694330932269804,0.0750397363887168
78200,0.07212478162643184,0.0716569502977654,0.0726306763617321
78800,0.07066219668059294,0.0677951510995626,0.0742555517377331
79400,0.06964605985597393,0.0682920558098703,0.0710343426582403
80200,0.07265378998902933,0.0705746252648532,0.0749123042519204
80800,0.0693395243049599,0.0669667798699811,0.0718562561180442
81400,0.0692168590930911,0.0668099872232414,0.0704310842370614
82000,0.0692943275859579,0.0677946782438084,0.070892448364757
82600,0.0712467280301886,0.0679457106301561,0.0733641926664859
83200,0.06808734747193129,0.0664256977615878,0.0701047384063713
83800,0.06828926137338076,0.0656129003711976,0.0701285538915544
84400,0.07062894482592426,0.0679695635731332,0.0722088249365333
85200,0.0687149718853955,0.0674331828160211,0.0703970396285876
85800,0.07019128269671147,0.069567859689705,0.0714374239812605
86400,0.07012705454098367,0.0669445636915043,0.0734452918218448
87000,0.06832682463224043,0.0655828191246837,0.0702443666325416
87600,0.07086787093974023,0.0654082797490991,0.0741969885863363
88200,0.06627599384829706,0.0636801101104356,0.067653516405262
88800,0.0686170845525339,0.0666869319346733,0.0708761256141588
89400,0.06629955184102673,0.062229495930951,0.0685949186561629
90200,0.0695618819169855,0.0674699598643928,0.0725830477103591
90800,0.06696221251622766,0.0628499645623378,0.0713549417408648
91400,0.0670166035361277,0.0645508496672846,0.0689066976332105
92000,0.0682063747255597,0.0640518289245665,0.0703272731346078
92600,0.06703746426540114,0.0614362787036225,0.0705534490232821
93200,0.06717774742476947,0.0649052853370085,0.0685884571471251
93800,0.07042756673569477,0.0665250399871729,0.0770132954861037
94400,0.0662769396657434,0.0643795186816714,0.0683859877707436
95200,0.0676233982124055,0.0662877292046323,0.0702106769289821
95800,0.06573220878024583,0.0625624250480905,0.0676077384164091
96400,0.06784993716826036,0.0641330713964998,0.0721652401424944
97000,0.06584189158321042,0.0631354545103386,0.0692058798996731
97600,0.06682943152845833,0.0641378607449587,0.0705225564772263
98200,0.0685575729934498,0.0661215347517281,0.0723736446327529
98800,0.06609592223850387,0.0650410855025984,0.0672208303818479
99400,0.06666877060352513,0.0643106577103026,0.068678453725297
100200,0.0659956410127536,0.0647427915176376,0.0666528838814701
100800,0.06475126581615763,0.0622767659125384,0.0677289571054279
101400,0.0633734210491335,0.0611562172265257,0.066903944236692
102000,0.06396422377709914,0.0607966940640471,0.0660379829583689
102600,0.06518730187361743,0.0620407202281057,0.0693423472973518
103200,0.0645740706271802,0.0605131412670016,0.0673845051624812
103800,0.0713321650920746,0.06512619914487,0.0807997605204582
104400,0.06691906345503706,0.0602757736761122,0.0735468199895694
105200,0.06440369685335702,0.0620621381374076,0.0658076436049305
105800,0.06569326708364916,0.0615764852857682,0.0695975953224115
106400,0.06301212629303334,0.06251158203464,0.0635897890327032
107000,0.0634473863744642,0.0603956494270823,0.0649842920654919
107600,0.06628063556233726,0.0620905922155361,0.0705641824379563
108200,0.0631749970609477,0.0599832688574679,0.0650370668456889
108800,0.063295278516598,0.0584382686275057,0.0666179504874162
109400,0.06354667302647914,0.0616450578847434,0.0647913987585343
110200,0.0663309823710005,0.0633127163932658,0.0697503153001889
110800,0.06254639322481427,0.0586476892791688,0.0687012999842409
111400,0.06419435924539961,0.0631556691578589,0.0648649776540696
112000,0.06327325395968116,0.0618701951601542,0.06423315562075
112600,0.061918359367797736,0.0604551391210407,0.0646472989581525
113200,0.06132038825928846,0.0590725436585489,0.0642645369609817
113800,0.0645471904869191,0.0605958612984977,0.0676021976955235
114400,0.08394093249225987,0.0622729360312223,0.1265609810128808
115200,0.06729509191005487,0.0613320968940388,0.0764080981188453
115800,0.0651319474393191,0.0607459033303894,0.0686154589126817
116400,0.06339482558735954,0.0587403152743354,0.0669634305825457
117000,0.0668064664994987,0.0631884907418862,0.0726519104233011
117600,0.06336602940068886,0.0623378870345186,0.0651656505931168
118200,0.06203763487593577,0.0580645746015943,0.0647711461456492
118800,0.06412010619106387,0.0585757725290022,0.0717365546547807
119400,0.06455630866345013,0.0628021948295645,0.0677666284958831
120200,0.062160074382942736,0.0603148368326947,0.0646459831239189
120800,0.06317764151608567,0.0619175282795913,0.0642889148555696
121400,0.0605201246189729,0.0581906686094589,0.0627683322480879
122000,0.06207434285509706,0.0602526162285357,0.0633227060153149
122600,0.06373913673295943,0.0623172192648053,0.0645023470814339
123200,0.06311689263908186,0.0610802382603287,0.0655644924170337
123800,0.06318518275705474,0.0600991456885822,0.0660237503156531
124400,0.06377186952469246,0.0606866404181346,0.0659805219015106
125200,0.06250478020713969,0.0600654073641635,0.0646837594802491
125800,0.05999074995672943,0.0572871353896334,0.0631238997820764
126400,0.06069135520568423,0.057887579962844,0.0643086187797598
127000,0.06285894395007437,0.0621110775950364,0.0642988731944933
127600,0.06321979995622917,0.0595284555084072,0.0661923310137353
128200,0.0623338851033865,0.0557887415855657,0.0689454552461393
128800,0.06278098207937237,0.0604169171699322,0.0673992885672487
129400,0.0606516003348709,0.0595200052193831,0.061648263935931
130200,0.06141101541734917,0.0580520775180775,0.065542688621208
130800,0.0595830192715705,0.057376245742198,0.0631697078351862
131400,0.06045493808303334,0.0583744853595271,0.0615617973031476
132000,0.06097977106381824,0.0587146499520167,0.0641302897548303
132600,0.06142745694455994,0.0569814408081583,0.0649538545846007
133200,0.06252082803403024,0.0596009999420493,0.0667950115294661
133800,0.059437169980180095,0.0579150992911309,0.0612294680520426
134400,0.05773382579131667,0.0561235997313633,0.0601165595685597
135200,0.05987666278029787,0.0566630671359598,0.0630851995258126
135800,0.06063062953685094,0.0591967349906917,0.0617028009181376
136400,0.059331874464405666,0.0570404184423387,0.0626828367786947
137000,0.06140139749739313,0.057744121546857,0.0648418165650218
137600,0.057178107596700965,0.0553808287438005,0.0582416981842834
138200,0.058440391692953765,0.057081051657442,0.0610634068585932
138800,0.0602708785946015,0.057309432902839,0.0638826511031948
139400,0.06126846355153243,0.0595384069660212,0.0638772960018832
140200,0.0627648229671952,0.0554411190445534,0.0743135821819305
140800,0.05806123332896573,0.0550954582984559,0.0598151352396234
141400,0.058499832981033235,0.0532711109041702,0.0645925511512905
142000,0.05933093413516563,0.0563349867030046,0.0630295215838123
142600,0.05984447908587753,0.0560597012285143,0.0629533030022867
143200,0.05913256901743197,0.0570686776516959,0.0617751644167583
143800,0.05938734477851537,0.0557584656961262,0.0659049497824162
144400,0.05880295385839413,0.0553796581295318,0.0616364593512844
145200,0.0563247032219078,0.0527111132559366,0.0620984495384618
145800,0.059960954356162464,0.0552343107981141,0.0666556387138553
146400,0.0587464268971234,0.0550437178707215,0.0614452743390575
147000,0.05898870564803164,0.0553976442315615,0.0641754195361863
147600,0.060058659328302934,0.0586473054788075,0.0612609791988506
148200,0.059120950204475435,0.0566077359218616,0.0619636443536728
148800,0.06018586232326923,0.0572410537791438,0.0643507802975364
149400,0.0595591691990072,0.0572838615335058,0.0634205360419582
150200,0.05866040810981451,0.0551171140489168,0.0648913096089381
150800,0.06063111002207727,0.0576526639144867,0.0650809319748077
151400,0.058718491948287266,0.0575582262570969,0.0597794945631176
152000,0.05853048058187893,0.0560249759140424,0.0601001424749847
152600,0.05836698498887313,0.0555767039919737,0.0606497857696376
153200,0.0579824976685146,0.0546483930235262,0.0623891275504138
153800,0.06245286763800923,0.0550186035933438,0.0743500136060174
154400,0.0581231446789267,0.055665373589145,0.0627127960824873
155200,0.05906629548252864,0.0551344393217004,0.0656432429736014
155800,0.058798077334649805,0.0580185449542477,0.0600197108497377
156400,0.0574291803509307,0.0548230266442988,0.0596602085418999
157000,0.05740610356559043,0.0539168937515933,0.0612833266134839
157600,0.05901147474030336,0.0544700222939718,0.0633361201093066
158200,0.056659203318025236,0.0517352392198517,0.0621527270332444
158800,0.0571352193896503,0.0539972599828615,0.0618368200107943
159400,0.05701714896131304,0.0528017270204145,0.0645739549375139
160200,0.055720268447961,0.0534487957530655,0.0573696645442396
160800,0.05880491818378986,0.0550764312036335,0.062255365391029
161400,0.05755422018351957,0.0541087959392461,0.0594975237711332
162000,0.0586372170131653,0.0545371679624076,0.064445011250209
162600,0.0564737460688532,0.0551013433886691,0.0587561074690893
163200,0.057374313136097,0.0535208728141151,0.0626424295536708
163800,0.05700642689558053,0.0554296419559978,0.0594947133096866
164400,0.05592761329103566,0.0545923914038576,0.0582362729823216
165200,0.055839908504858565,0.0526257940055802,0.0618354752205777
165800,0.05884118374049036,0.0542505743110086,0.067585284425877
166400,0.0566134678894498,0.0540562811587005,0.0617257569811772
167000,0.05875400445152376,0.0552304775035008,0.0639636449713725
167600,0.05768284927316314,0.0541658860398456,0.0607357841229531
168200,0.05749992330248153,0.0541759838047437,0.0616875552479177
168800,0.054341363157921735,0.0504248241509776,0.0593484291329514
169400,0.0566319260637586,0.0548256061249412,0.059133388310438
170200,0.05853126787037274,0.0527164604410063,0.0641358797752764
170800,0.05394107775102986,0.0506238258862868,0.0580544751428533
171400,0.05782966193044553,0.0526410331984516,0.0641801632707938
172000,0.05707965887888953,0.0543655774265062,0.059032746492885
172600,0.05454079078393986,0.0521719449898228,0.0588025278027635
173200,0.056754836929418705,0.0528746410598978,0.0606774914788547
173800,0.05514128445220797,0.0520661271677818,0.0591487788979429
174400,0.057916174453372694,0.0528038872464094,0.0618364796810783
175200,0.05743061386514453,0.0528825364890508,0.0639637868735008
175800,0.05609842333166543,0.0525118982908315,0.0617339640646241
176400,0.054864948410928836,0.0526126529264729,0.0575849866913631
177000,0.058838126798703594,0.0523200353281572,0.0653237411496229
177600,0.0538429745356552,0.0500283675489481,0.0560086261422839
178200,0.055536843782368395,0.0536812019732315,0.0577481027925387
178800,0.055263269516096135,0.0523808758263476,0.0603697665524669
179400,0.05508678110510417,0.0515952567814383,0.0606718625221401
180200,0.0558933347021229,0.0528794132347684,0.0619043222838081
180800,0.05552648928598497,0.0504242332454305,0.0594166980602312
181400,0.055791284539348736,0.0534590343770105,0.0583063776232302
182000,0.05442718914748786,0.0501626994658727,0.0584391004953067
182600,0.052354666324099464,0.0505155298963654,0.0536603657307568
183200,0.054460633639246164,0.0512915268039796,0.0568845182587392
183800,0.05531572362330426,0.0525781597243621,0.0578986704733688
184400,0.056755228502443,0.0526736765867099,0.0621999658062122
185200,0.05436353657278226,0.0526370488200336,0.0574250145745463
185800,0.05517863956163633,0.0503350380971096,0.0616788908245507
186400,0.054901847903771894,0.0514626290858723,0.0572416711098048
187000,0.054670912878743004,0.0501662071689497,0.0570130506635177
187600,0.05439339076712104,0.0505074823263566,0.0602018185146153
188200,0.0526106123203256,0.0509134396805893,0.055345171141671
188800,0.05385153249837454,0.0515997243125457,0.057462804961251
189400,0.05374994167631177,0.0506674887996632,0.0580390742293093
190200,0.05501405588545211,0.0514313018403481,0.0594961709179915
190800,0.05408921222823357,0.052050134910969,0.0569517017668113
191400,0.05495357579163584,0.0520685536274686,0.0593664768373128
192000,0.053674747922147235,0.0514514456363394,0.0556186716281808
192600,0.0533271618086534,0.0513979460787959,0.0566546602291055
193200,0.05351052382417637,0.049165220928844,0.0605853996158111
193800,0.0527650407158459,0.0497141787258442,0.0582320627348963
194400,0.0543849815463181,0.0504263157420791,0.0609175188466906
195200,0.05411974801798347,0.0507841707509942,0.0581339893618132
195800,0.05489010652876453,0.0525610464147757,0.0582112168357707
196400,0.05668213721481147,0.0535133031464647,0.0616511129855643
197000,0.05605380227828086,0.0493180686002597,0.0636557830381207
197600,0.0531628305354388,0.0496655325521715,0.0562720989668741
198200,0.05472068129728233,0.0513712933217175,0.0592672467161901
198800,0.0534298063993143,0.0493806790641974,0.0568567157606594
199400,0.05190891622255243,0.0495047869044356,0.0559160885901656
200000,0.05512743217870587,0.050781077845022,0.0575568998395465


==> results/AirfRANS/baseline_plot.csv <==
step,Mean,Min,Max
200,0.8027127237431705,0.7594005344808101,0.8440299064666033
800,0.6550528579391539,0.6325987512618303,0.6937131109461189
1400,0.5570173837523907,0.5351293662562966,0.5868980515003205
2000,0.47881131891626866,0.4146480257809162,0.5275768472068012
2600,0.4241443927073851,0.3762483725138008,0.482049402706325
3200,0.38251435651443894,0.3290169189125299,0.4247908464074135
3800,0.3567781341494992,0.3193962900526821,0.4067583524063229
4400,0.3338109804922714,0.3083222762495279,0.3779811231233179
5200,0.3299766835570335,0.2893139347434044,0.377981116399169
5800,0.2973649475770071,0.2540995798446238,0.326477088034153
6400,0.28444945833412927,0.2582874835375696,0.3173412966355681
7000,0.27001963382354005,0.2446695542056113,0.306039624325931
7600,0.2584149214508943,0.23760657469742,0.2883384384028613
8200,0.2503195765311829,0.2264628145098686,0.2804688543826341
8800,0.24986734277103093,0.2217498312797397,0.29875706942752
9400,0.22803342232014984,0.1980799285694957,0.2583759912662208
10200,0.22135940612060945,0.1898942669294774,0.2563966056797653
10800,0.216150175652001,0.1814167477935552,0.250428460650146
11400,0.20706892911344765,0.1773236753698438,0.2425228490214795
12000,0.2016656884225085,0.1720624253340065,0.2367257302813231
12600,0.19942046925192697,0.1661515868362039,0.2273847573529929
13200,0.19493988117668776,0.1667989813908934,0.221616860255599
13800,0.20300010693259532,0.1671492310147732,0.2393017290718853
14400,0.18571224841987713,0.1685203182511031,0.2149627970252186
15200,0.1846231022919528,0.1618000245373696,0.2165577598754316
15800,0.1911480135819874,0.152240069406107,0.2194466605409979
16400,0.17748763922136274,0.1554268700629472,0.2000204822421074
17000,0.171612131036818,0.1549613284226507,0.2027170620858669
17600,0.17993897288339208,0.1532545016705989,0.223535929378122
18200,0.16734085496515033,0.153293686164543,0.187898254757747
18800,0.16263430328806863,0.1475572465453297,0.1894557481724769
19400,0.16326713577378535,0.1420710460096597,0.1888554069865494
20200,0.16267181591829283,0.1447559977415949,0.1964304971601814
20800,0.15913379794685165,0.1421091380808502,0.182524018138647
21400,0.15721026388928294,0.1408132664952427,0.1792365853488445
22000,0.15489635225385426,0.13761160726659,0.181419682605192
22600,0.15344485938549038,0.1369300492107868,0.1843664830178022
23200,0.15709329069475642,0.1350356937898323,0.191773021761328
23800,0.15061896947212514,0.1351550786569714,0.1757702171243727
24400,0.15065601660986427,0.1303056366695091,0.1768756247963756
25200,0.14560975548811253,0.1356420637201517,0.1618014102429151
25800,0.143454821286723,0.1308136889152228,0.1601228385139256
26400,0.14630210045608688,0.1291969918273389,0.1633438328001648
27000,0.13779397948761465,0.1220065685734152,0.1547870044782757
27600,0.14224620968569066,0.1265681249275803,0.1653362148813903
28200,0.14049635276431213,0.1253394003864377,0.1623360747750848
28800,0.14154462107457216,0.1259733222518116,0.1701665469259023
29400,0.14094824756146404,0.1243863285984843,0.1525909800548106
30200,0.13804997174418532,0.1230449191574007,0.1541658632364124
30800,0.13406394338468086,0.1212824123073369,0.1471831398177892
31400,0.13562459665816276,0.1196130799595266,0.151593609880656
32000,0.1343941959831863,0.1187761654891073,0.1506111182179302
32600,0.13361573369125831,0.1221874704910442,0.1444708092790097
33200,0.13364451216999437,0.1212115712836384,0.1464013998117297
33800,0.13139011562918307,0.1204180994164198,0.1395176321547478
34400,0.1317446411261335,0.1209592059254646,0.1509107114654034
35200,0.12769437997485508,0.1159299723058939,0.1432455680146813
35800,0.12496990512474437,0.1156054481025785,0.1353009361308068
36400,0.12807276729145084,0.118646222394891,0.1439857823122292
37000,0.13023566294694316,0.1189890411123633,0.1523736476246267
37600,0.12653809154639017,0.1148482328932732,0.142635806100443
38200,0.12419891178724353,0.1135342302406206,0.1389323406666517
38800,0.12448805426247413,0.1101248462172225,0.1392803855147212
39400,0.12535725753405128,0.1152936067571863,0.1400061203725636
40200,0.12709879997768436,0.1131553766131401,0.1528992045205086
40800,0.12353099516127253,0.1124019216326996,0.1387016227655112
41400,0.12461226682411505,0.1143594093015417,0.1417100065201521
42000,0.12120048666722139,0.1116624509962275,0.1310712228436023
42600,0.12084345878451125,0.1134543209895491,0.1338492347393184
43200,0.12027929852018128,0.1105088368849828,0.1338693135231733
43800,0.11830047947471027,0.1065039694495499,0.1328012683987617
44400,0.11857235777657478,0.1066187273338437,0.130220313007012
45200,0.1204651450074743,0.1077811388392001,0.1347975125070661
45800,0.11868105818750332,0.1104965856904164,0.1299502032343298
46400,0.11754731392022218,0.1045928989816457,0.1294168200716376
47000,0.11919413979165253,0.1090575906960293,0.1330114931613207
47600,0.11841426167637105,0.1115795834269374,0.129674024907872
48200,0.11463041101349512,0.1005487978179007,0.1267053524870425
48800,0.11381339034182016,0.10182237803936,0.124637970784679
49400,0.11423062187852334,0.105689432923682,0.1277898020017892
50200,0.1131880645814817,0.1004074051557108,0.125378753952682
50800,0.11771219147834924,0.1073430262506008,0.1307078191451728
51400,0.11406724437023508,0.1017045680712908,0.1312780611310154
52000,0.11391961676301433,0.1027343005966395,0.1269565934129059
52600,0.11221607490791935,0.0995429086778312,0.1242210375051945
53200,0.11578286825562822,0.103609087835066,0.1256012189108878
53800,0.11403938044095407,0.1021999372402206,0.1236845939606428
54400,0.11273416417534457,0.1015550726745277,0.1250208574812859
55200,0.11184482030337672,0.1029319234983995,0.1217565065156668
55800,0.11079758292296896,0.0987376591144129,0.1179428413882851
56400,0.11059992132242766,0.1001120855566114,0.1194210643833503
57000,0.1104009734804276,0.1001940300874412,0.1191712549142539
57600,0.10767282997723665,0.0959868025919422,0.1206277175946161
58200,0.10921106454217802,0.0956183558283373,0.1233112512063235
58800,0.1108765882707666,0.1000136111769825,0.1169382399134337
59400,0.10825509780319406,0.0957603723276406,0.1210932011436671
60200,0.10869652288733045,0.1015373854525387,0.1173499053064733
60800,0.10792226298828606,0.0959547876100987,0.1172906152531504
61400,0.10722279473673547,0.0980454135872423,0.119713452393189
62000,0.1079332350462209,0.0967541744932532,0.1178372998069971
62600,0.10776005949475798,0.0972789858235046,0.1199704800685867
63200,0.10511808701790862,0.0933945221686735,0.1141811130475252
63800,0.10727889105561182,0.0962874002940952,0.1189587773475795
64400,0.10843501920579,0.0994993638480082,0.1169348365161568
65200,0.10555588550632815,0.1005920697469264,0.1104381383769214
65800,0.10403922478202728,0.0927893526246771,0.1141160905174911
66400,0.10467091553378848,0.0972321343794465,0.1125979497563093
67000,0.10376265916507688,0.0929530952498316,0.1112479333532974
67600,0.10651479925378222,0.0953513211943209,0.1184370378172025
68200,0.10373981026583345,0.0950565025629475,0.1094412785954773
68800,0.10370170008158308,0.0920150585193187,0.1123230352951213
69400,0.10487944397260429,0.0989026502426713,0.1128116712579503
70200,0.10272639410919504,0.0908395136939361,0.1140882493089884
70800,0.10510350188706068,0.097785016298294,0.1118648000853136
71400,0.10338513765367675,0.0946275426121428,0.1142563234642148
72000,0.10073494633892546,0.0923290628707036,0.1113913144217804
72600,0.1042338038817979,0.0945572384353727,0.1143152470514178
73200,0.10399603228201156,0.0942793157044798,0.1151101864967495
73800,0.10286787894438013,0.0947082174010574,0.1117226178897544
74400,0.09973769084201187,0.0914599790563806,0.1086805247608572
75200,0.0997512715263292,0.0872635402996093,0.1121590418834239
75800,0.10308884980273428,0.0960486466763541,0.1106834480259567
76400,0.10031682118540625,0.0875374780409038,0.1124759750254452
77000,0.10047904010163618,0.0894151066290214,0.1119595306739211
77600,0.0988876695965882,0.0850610606139525,0.1113167708367109
78200,0.10023606973467393,0.0923390792869031,0.1090613665198907
78800,0.10301499058841723,0.0965041922824457,0.1136377099715173
79400,0.09864425142528485,0.0891420666407793,0.1058064399845898
80200,0.1026797187584452,0.0903023403463885,0.111850770660676
80800,0.09806473763193929,0.0860330298449844,0.1063930932013317
81400,0.0984065153601113,0.0893518766574561,0.1047534980159252
82000,0.0986801280092913,0.0882554168393835,0.1051230096537619
82600,0.09674125257297415,0.0838750224886462,0.1055558440973982
83200,0.10030813827994275,0.0860906591173261,0.1117486539576202
83800,0.09850288351648483,0.0896006441442296,0.1082432866562157
84400,0.10067340588429938,0.0862636797362938,0.1099138640938326
85200,0.09990308836684558,0.0914466792205348,0.1061844342667609
85800,0.09691533000674095,0.085310671813786,0.104385297964327
86400,0.09681350571219804,0.0855307079106569,0.1037083314405754
87000,0.09510187325766307,0.0858316959394142,0.1044382801884785
87600,0.09627694632508788,0.0857871443498879,0.100957923089154
88200,0.09716482893563805,0.0869298290275037,0.1044520823145285
88800,0.09515095585025843,0.0825291270576417,0.1032180805923417
89400,0.09562822279985987,0.0837094749277457,0.1042498802393674
90200,0.09689797007362352,0.0880508434912189,0.1074618545407429
90800,0.09693129161139948,0.0874117270577699,0.1032611240074038
91400,0.09489169248030517,0.0807840858725831,0.1070620951754972
92000,0.09559999973862428,0.0848550596507266,0.1042740585235878
92600,0.0956320714158937,0.0883358508441597,0.1016551862191408
93200,0.0957084433222189,0.0861593788536265,0.104431565082632
93800,0.09838726696092633,0.0866866923496127,0.1145183445885777
94400,0.09376260000863107,0.0833088479470461,0.0991948333056643
95200,0.09643267066217956,0.0849260474229231,0.1017102393181994
95800,0.09331219696090554,0.0882800816791132,0.1021570396283641
96400,0.093981780600734,0.0820828316593542,0.1012763642612844
97000,0.09402312120888377,0.081201376998797,0.1047769540501758
97600,0.09751941606285977,0.0801241809269413,0.104972049430944
98200,0.0936088317423127,0.0820609322376549,0.1028899961570277
98800,0.09248314088443292,0.0847988038510084,0.1013922605011612
99400,0.09130971567588853,0.0792418330069631,0.1013626396656036
100200,0.0912506311747711,0.0814574515679851,0.0993638204038143
100800,0.09160444812150667,0.0798617467004805,0.1041452982043847
101400,0.09491158119053575,0.0847259553940966,0.1010243429522961
102000,0.09153240119805556,0.0844306728476658,0.1004871773347258
102600,0.0931122475978918,0.0816287160990759,0.1016284075146541
103200,0.09269786861492316,0.0866682050097733,0.09909054139629
103800,0.0921306892763823,0.0856978959077969,0.0984307133639231
104400,0.09281844779965465,0.0840088476007804,0.0988635696005076
105200,0.09170429632649753,0.0801937015820294,0.0997132708271965
105800,0.09000447995495048,0.0803355733165517,0.0987313933763653
106400,0.08997156899073157,0.0789806578215211,0.1010754582006484
107000,0.09013303917483426,0.0804005335224792,0.0996460438519716
107600,0.09184859897010025,0.084072068776004,0.1000894175097346
108200,0.09107834632508449,0.0817493837559595,0.098659137408249
108800,0.09184776593698185,0.0834240098344162,0.1018598105106502
109400,0.08975158940302203,0.0852548261824995,0.0938469912251457
110200,0.09030551548697982,0.080179632557556,0.0979747925093397
110800,0.08896182653843421,0.0786008515581488,0.09784569601994
111400,0.0904431551508605,0.0791042284434661,0.1004781580111011
112000,0.0894956280617043,0.0808913310570642,0.0973992447834461
112600,0.09042623980902133,0.0829550250759348,0.098182722935453
113200,0.08833613501512443,0.0789626344665885,0.0986233820719644
113800,0.08964717131690117,0.0812034106999635,0.0992330501507967
114400,0.09057072798837902,0.0841569704329595,0.1003558310493826
115200,0.08831888777436685,0.0800596538418904,0.0948456833837553
115800,0.0890597210777923,0.0804625374311581,0.0953880344843492
116400,0.0872460089885862,0.0774068476306274,0.0945705848699435
117000,0.08866792220214843,0.0798085842421278,0.0978317105257883
117600,0.08839115605340335,0.0774371223710477,0.0983518249960616
118200,0.08783766250766342,0.0764648898155428,0.0951418274501338
118800,0.0877515751717146,0.08029084503185,0.0941216281568631
119400,0.08849865113152187,0.0795127484481781,0.0959108991548419
120200,0.08779128144029524,0.0785715809790417,0.0942253817385062
120800,0.0885054033400956,0.0802147795213386,0.0973278183117508
121400,0.08919697171193543,0.0775784809328615,0.0956131886458024
122000,0.08827448624244422,0.0821462959656492,0.0949782551359385
122600,0.08760938848543443,0.0796218223078176,0.0963994429353624
123200,0.08845664011954794,0.0818302374938503,0.0954012537328526
123800,0.08533070827252227,0.0762833177251741,0.094644945077598
124400,0.08537764971202698,0.0767563203349709,0.0956216209428384
125200,0.08594677507178852,0.0800324975838884,0.0912009278405457
125800,0.08735521912341934,0.0796820591948926,0.0957612485717982
126400,0.086660747306887,0.0751647658273577,0.0962952311104163
127000,0.0860589724767487,0.0793030396476388,0.0937228353368118
127600,0.08721136223932255,0.080938430102542,0.0966324594989418
128200,0.08542269980825945,0.0766988078597933,0.094878096380271
128800,0.0853680606966372,0.0788281224528327,0.0945598253095522
129400,0.08517741655581626,0.0778907531453296,0.0945688397251069
130200,0.08491082105785605,0.0762697789305821,0.097125929207541
130800,0.08641931716643735,0.0787501248787157,0.0965654928842559
131400,0.08532989383384118,0.0753469493263401,0.0925292290188372
132000,0.08579044343729038,0.0777262743911706,0.0939870122913271
132600,0.08583238769322629,0.0759454881120473,0.0968500186502933
133200,0.08525875384511886,0.0771898674871772,0.0933551490493118
133800,0.08532610631023996,0.0755472458293661,0.0936986953020095
134400,0.08397343171876853,0.0713745145592838,0.0956839313032105
135200,0.08394863969704597,0.0738339073816314,0.0944121610512957
135800,0.08605515336676033,0.0803060842771083,0.0934746059868484
136400,0.08711539355223065,0.0806611271807924,0.0940270695555955
137000,0.08435464880778448,0.0757874273089692,0.0919861001847311
137600,0.08439032164053055,0.0760553339635953,0.0907859394978731
138200,0.08330065201676912,0.0753950148355215,0.0906089739780873
138800,0.08545341974240725,0.0762041492667049,0.0949358625523746
139400,0.08569205485226115,0.0777011275920085,0.0945789058739319
140200,0.08488089950114949,0.078272536182776,0.091084239501506
140800,0.08500870325719002,0.0771852423041127,0.0914426334248855
141400,0.08434623268607537,0.0754490087996237,0.0925527573563158
142000,0.0835309992136899,0.076549340239726,0.0930400694860145
142600,0.08377614499011538,0.0733635145938023,0.092870972645469
143200,0.08262097737751894,0.0757721273927018,0.0876917335018515
143800,0.08352706148405553,0.0736064618267118,0.0904027262190356
144400,0.08416319216834381,0.0740979137038812,0.0933975699311122
145200,0.08288196991838048,0.0722699916595593,0.0887283664336428
145800,0.08420316419797012,0.0784165085013955,0.0897306888690218
146400,0.08313003242306873,0.0708173160348087,0.0931045477651059
147000,0.0828499331057537,0.0726464636810124,0.0923201227700337
147600,0.08290442841476758,0.0769006133917719,0.0894783187285065
148200,0.08588630167301738,0.0800145740900188,0.0917119544791057
148800,0.08378940763243005,0.0782010745909065,0.0906676859175786
149400,0.08499615243985312,0.0750153164751827,0.0913816712144762
150200,0.08154497503186572,0.0738582820817828,0.0867860135249793
150800,0.0819985914882272,0.0731861942214891,0.0916135383304208
151400,0.0801356402551755,0.0715955518954433,0.0917350591672584
152000,0.08239116238430137,0.0734227650077082,0.0931083930563181
152600,0.08242603098507965,0.0726610602717846,0.0930863444320857
153200,0.08191603011859111,0.0748966123792342,0.0885505366278812
153800,0.08128483904525632,0.0746073503163643,0.088269598740153
154400,0.08191516866092567,0.0769966307049617,0.0866395054943859
155200,0.0826556825137231,0.0753089873399585,0.0918747151410207
155800,0.08162042106792793,0.0772910690447315,0.0864982191473245
156400,0.08210784593597052,0.0763195042219013,0.0875759308831766
157000,0.0805891965347109,0.0726787464786321,0.0852030142582953
157600,0.08031625178002283,0.0735364394937641,0.0891694014845416
158200,0.08311844647920219,0.0715164022496901,0.0943975960137322
158800,0.08207245474448426,0.0746343423612415,0.0884939617384225
159400,0.08045749322976913,0.0746699092769995,0.0863964128633961
160200,0.08102158428286198,0.0732357583823613,0.0880895588593557
160800,0.07921741168014701,0.0729278248781338,0.0852665266534313
161400,0.08019197670277206,0.0739282314479351,0.086290082167834
162000,0.08034232436155431,0.0752157479920424,0.0867969303531572
162600,0.08086545679310797,0.0728662919462658,0.0873672439018264
163200,0.0796328077628277,0.0759905929025262,0.0851591330207884
163800,0.08113146511896045,0.0736533876461908,0.087301131482236
164400,0.07984587774786628,0.0698942943220026,0.0885812828456983
165200,0.0800507304782513,0.0702654231269843,0.0859756001178175
165800,0.08142724548699329,0.0727434958703815,0.0864814004907384
166400,0.08098861973499875,0.0723477483401075,0.0869106478849425
167000,0.08037508787994735,0.0734686709824018,0.092322662579827
167600,0.08067000604933122,0.0761760170385241,0.0843578019877895
168200,0.0802209246717393,0.0730341880978085,0.0869402432069182
168800,0.07881945468543558,0.0714443611982278,0.0845700470544397
169400,0.08024306838458864,0.0752658257680013,0.0842890092125162
170200,0.07794341384549619,0.0710384883033111,0.085355707895942
170800,0.07824675515468694,0.0679136563651263,0.086028996524401
171400,0.07943119917472355,0.071775901550427,0.0859691788209602
172000,0.07920378351816902,0.0725145654473453,0.0838512626616284
172600,0.07776349394232962,0.0687578665278852,0.0883065739506855
173200,0.08008505983569188,0.0730635120533406,0.0911973888147622
173800,0.07822516115731558,0.073715011049062,0.0839259009901434
174400,0.0804206256126053,0.0759660004777833,0.0856766127701848
175200,0.0788097572070546,0.0716455685393884,0.0836226626951247
175800,0.07777374509605575,0.0697084543923847,0.0852482367446646
176400,0.07898337904945943,0.0747418326535262,0.0852102825511246
177000,0.0779696845205035,0.07170040280791,0.0842748292163014
177600,0.07762423176667647,0.0697912671766243,0.0837867576489225
178200,0.07740728029981253,0.0716365256998688,0.0854177028359845
178800,0.08037549978413147,0.0718505112989805,0.0854317397857084
179400,0.07777889858232805,0.0730445702490396,0.0839914663601666
180200,0.07849598076310937,0.0725777178676799,0.0848639019485563
180800,0.07786157940456173,0.0708171278610825,0.0845443223696202
181400,0.07776676666690033,0.0703461703984066,0.0851394837489351
182000,0.07800024190568362,0.0720559688215144,0.0838907324383035
182600,0.07663350726536004,0.0675256704026833,0.0856203824887052
183200,0.07883966477471398,0.069524004634004,0.0886886602547019
183800,0.07789062660711348,0.0687427752767689,0.0859777530655264
184400,0.07964886077097616,0.074787139124237,0.0846001419378444
185200,0.07888304697698909,0.0717678285809233,0.082833777940832
185800,0.07663042996020517,0.0688583649951033,0.0832331920601427
186400,0.07860779912502035,0.0704851622483693,0.0840867707971483
187000,0.07624687616538718,0.0690055256476625,0.081415062402375
187600,0.07922984158562026,0.0715677809924818,0.0875527079473249
188200,0.0764486924547236,0.0702445672429166,0.0827307079778984
188800,0.07915946400666139,0.0708876440674066,0.0865547375613823
189400,0.07829065560828892,0.070458845179528,0.0868415683461353
190200,0.07801802567730187,0.0727770501631312,0.0867716997116804
190800,0.07969703030539672,0.0740916775981895,0.0852803146163933
191400,0.077491907661315,0.0726040401263162,0.0818103737290948
192000,0.07567896756401746,0.0692312089935876,0.0821559479553252
192600,0.07758817584894127,0.0721000698115676,0.0835785586200654
193200,0.07650306200026533,0.0703076635347679,0.0820176093140617
193800,0.077322267460986,0.0732573434198275,0.0846981881745159
194400,0.07602657039766195,0.0707152357907034,0.082333447500132
195200,0.07626662580878468,0.0700903401290997,0.0830647446820512
195800,0.07585173247673077,0.0695192234241403,0.0819205869082361
196400,0.07695768599573052,0.066995481243357,0.0846312160603702
197000,0.07560390058206387,0.0681617501517757,0.0799310543248429
197600,0.07714136686117848,0.0685734451469033,0.0833369919052347
198200,0.076559174566064,0.0710067879594862,0.0823901430843398
198800,0.07707019576162566,0.0679605067288503,0.0846598465135321
199400,0.07619558438251257,0.0677422050083987,0.0836872899555601
200000,0.07660538743191862,0.0743503425666131,0.0804531788174063


==> results/CIFAR10/P2/fb0_ema_cb0_pre352_plot.csv <==
step,Mean,Min,Max
0,0.0972,0.0972,0.0972
352,0.31555,0.3088,0.3224
880,0.34595,0.3368,0.3538
1232,0.3668,0.3636,0.3712
1760,0.3891,0.3852,0.3916
2112,0.3925,0.386,0.3996
2640,0.4139,0.4074,0.424
2992,0.4143,0.4086,0.4238
3520,0.439,0.4264,0.4464
3872,0.43255,0.4266,0.4388
4400,0.46485,0.4564,0.4768
4752,0.46615,0.4588,0.4736
5280,0.47795,0.4712,0.4858
5632,0.4724,0.461,0.4818
6160,0.49019999999999997,0.4864,0.4926
6512,0.49685,0.4882,0.5108
7040,0.5081,0.501,0.518
7392,0.5138,0.5034,0.5188
7920,0.51035,0.5064,0.515
8272,0.5075500000000001,0.4994,0.5168
8800,0.5284,0.523,0.532
9152,0.5257000000000001,0.523,0.5306
9680,0.52365,0.5206,0.526
10032,0.53335,0.5246,0.5426
10560,0.5407,0.5372,0.544
10912,0.5356000000000001,0.532,0.539
11440,0.5379,0.5334,0.545
11792,0.54265,0.5348,0.5508
12320,0.5394,0.5258,0.5452
12672,0.53285,0.529,0.5364
13200,0.54565,0.5372,0.5516
13552,0.5425,0.5388,0.5462
14080,0.5495,0.5406,0.5528
14432,0.5478000000000001,0.5442,0.5526
14960,0.5432,0.5316,0.5524
15312,0.54425,0.54,0.5514
15840,0.54965,0.5416,0.5556
16192,0.5543,0.5452,0.5596
16720,0.5597,0.5538,0.5644
17072,0.55505,0.551,0.5608
17600,0.55655,0.5488,0.561
17952,0.5479499999999999,0.544,0.5548
18480,0.5585,0.5536,0.5658
18832,0.55935,0.5574,0.5616
19360,0.55655,0.5502,0.566
19712,0.5609999999999999,0.5512,0.5698
20240,0.56045,0.5554,0.5684
20592,0.55055,0.5464,0.5532
21120,0.56425,0.5614,0.5672
21472,0.55895,0.5486,0.566
22000,0.55815,0.5526,0.5678
22352,0.561,0.56,0.5624
22880,0.5604,0.554,0.5648
23232,0.5628500000000001,0.5582,0.5666
23760,0.55865,0.5516,0.567
24112,0.5553,0.5414,0.5658
24640,0.55335,0.548,0.5624
24992,0.5655,0.562,0.5712
25520,0.5665,0.559,0.5742
25872,0.5650999999999999,0.5604,0.569
26400,0.56355,0.5518,0.5772
26752,0.5634,0.5492,0.573
27280,0.5522,0.5474,0.5558
27632,0.5559,0.5428,0.5618
28160,0.5644,0.563,0.5664
28512,0.5765,0.573,0.579
29040,0.5582,0.5524,0.5676
29392,0.5674,0.553,0.577
29920,0.5657,0.559,0.5736
30272,0.5595,0.5558,0.5634
30800,0.56475,0.5592,0.5738
31152,0.5725,0.5674,0.5756
31680,0.57115,0.5638,0.578
32032,0.56315,0.5552,0.5682
32560,0.56445,0.5546,0.5702
32912,0.56675,0.5566,0.5772
33440,0.5683,0.5612,0.5716
33792,0.56925,0.568,0.571
34320,0.5703,0.5648,0.5762
34672,0.56155,0.5536,0.5672
35200,0.5696,0.566,0.572
35552,0.56835,0.5612,0.5774
36080,0.56325,0.5608,0.568
36432,0.5690500000000001,0.5592,0.5784
36960,0.5702499999999999,0.5608,0.5766
37312,0.57065,0.5674,0.5762
37840,0.571,0.5694,0.5744
38192,0.56695,0.5644,0.572
38720,0.566,0.563,0.5694
39072,0.5647,0.557,0.577
39600,0.56055,0.557,0.5644
39952,0.5709500000000001,0.5664,0.5784
40480,0.5667,0.5612,0.5738
40832,0.5721499999999999,0.5644,0.5786
41360,0.56325,0.5552,0.5716
41712,0.57265,0.5694,0.5782
42240,0.56835,0.5584,0.5752
42592,0.56665,0.557,0.5724
43120,0.5614,0.5564,0.5644
43472,0.56635,0.563,0.5712
44000,0.5663,0.56,0.5746
44352,0.5734,0.5672,0.5828
44880,0.5628,0.5572,0.565
45232,0.56365,0.5574,0.566
45760,0.5719000000000001,0.5672,0.5756
46112,0.5694,0.5564,0.5762
46640,0.5655,0.5638,0.5694
46992,0.5716,0.566,0.577
47520,0.56,0.5442,0.5674
47872,0.5748,0.5686,0.5798
48400,0.55945,0.5492,0.5646
48752,0.5668,0.5648,0.568
49280,0.5671499999999999,0.5558,0.5738
49632,0.5661,0.5626,0.5698
50160,0.56275,0.5536,0.5686
50512,0.56565,0.5634,0.5672
51040,0.57185,0.569,0.5736
51392,0.5705,0.5668,0.5742
51920,0.5626,0.5534,0.5704
52272,0.56335,0.56,0.5692
52800,0.56515,0.556,0.5694
53152,0.5696,0.568,0.5712
53680,0.5626,0.5582,0.5686
54032,0.56775,0.5628,0.5724
54560,0.5632,0.5588,0.5682
54912,0.5703,0.5644,0.5792
55440,0.5634,0.5584,0.5716
55792,0.56455,0.5636,0.5654
56320,0.56705,0.5634,0.5708
56672,0.5641499999999999,0.5586,0.5704
57200,0.5611999999999999,0.5574,0.57
57552,0.5597,0.5536,0.5652
58080,0.5656,0.561,0.5684
58432,0.56505,0.5584,0.571
58960,0.56395,0.5606,0.5652
59312,0.561,0.548,0.5732
59840,0.5609,0.5526,0.5662
60192,0.5600499999999999,0.5548,0.5646
60720,0.56435,0.5614,0.5662
61072,0.56335,0.5544,0.5686
61600,0.5620499999999999,0.554,0.5678
61952,0.5619,0.5596,0.565
62480,0.5596,0.5572,0.565
62832,0.56415,0.5602,0.5712
63360,0.5620499999999999,0.5576,0.566
63712,0.55645,0.5476,0.5662
64240,0.56125,0.5562,0.5666
64592,0.5578000000000001,0.5562,0.56
65120,0.56115,0.5586,0.564
65472,0.55675,0.5528,0.5638
66000,0.5635,0.562,0.5676
66352,0.5702,0.567,0.5756
66880,0.5641,0.5594,0.5696
67232,0.56495,0.5596,0.5704
67760,0.56445,0.56,0.5676
68112,0.56565,0.5614,0.5692
68640,0.56335,0.557,0.5722
68992,0.5623,0.5594,0.5664
69520,0.55925,0.554,0.5636
69872,0.56265,0.5606,0.5682
70400,0.56035,0.5582,0.5618
70752,0.55915,0.5552,0.5624
71280,0.55975,0.5578,0.5644
71632,0.5606,0.5592,0.5618
72160,0.5612999999999999,0.5568,0.565
72512,0.56365,0.5588,0.569
73040,0.5589500000000001,0.5542,0.565
73392,0.561,0.5546,0.5682
73920,0.55305,0.547,0.5584
74272,0.55955,0.5504,0.5642
74800,0.55775,0.5528,0.565
75152,0.5608,0.5564,0.5634
75680,0.56015,0.5522,0.5684
76032,0.56225,0.56,0.5644
76560,0.5584,0.551,0.5674
76912,0.5570999999999999,0.549,0.564
77440,0.56025,0.5564,0.5646
77792,0.5567,0.551,0.5596
78320,0.55945,0.5562,0.5632
78672,0.55235,0.544,0.5598
79200,0.5563,0.5528,0.559
79552,0.56115,0.5574,0.5652
80080,0.5586,0.556,0.5614
80432,0.55565,0.5514,0.5614
80960,0.5578000000000001,0.5462,0.5652
81312,0.5593,0.5566,0.5644
81840,0.55555,0.5486,0.5608
82192,0.55415,0.5492,0.557
82720,0.5573,0.5472,0.5638
83072,0.5557000000000001,0.5526,0.559
83600,0.56255,0.5568,0.5672
83952,0.5603,0.5556,0.5664
84480,0.5610999999999999,0.5584,0.5666
84832,0.55945,0.5562,0.5636
85360,0.55605,0.5534,0.5592
85712,0.5536,0.5498,0.5558
86240,0.55265,0.547,0.565
86592,0.55555,0.5486,0.5678
87120,0.5576,0.5526,0.5598
87472,0.55575,0.5502,0.5624
88000,0.55765,0.5466,0.5636
88352,0.5545,0.5498,0.558
88880,0.5614,0.5544,0.5686
89232,0.5581,0.5532,0.561
89760,0.5567500000000001,0.543,0.5656
90112,0.5550999999999999,0.5468,0.5626
90640,0.55785,0.5532,0.5628
90992,0.5509,0.5462,0.5608
91520,0.55145,0.5436,0.556
91872,0.55315,0.5464,0.5648
92400,0.55365,0.5414,0.5614
92752,0.55445,0.5478,0.5584
93280,0.5529499999999999,0.5446,0.563
93632,0.55975,0.5528,0.5668
94160,0.55635,0.553,0.5578
94512,0.55445,0.5482,0.5606
95040,0.55385,0.55,0.5632
95392,0.55455,0.5426,0.5632
95920,0.55635,0.5512,0.5588
96272,0.5548500000000001,0.549,0.5596
96800,0.55205,0.542,0.5584
97152,0.55765,0.5484,0.5648
97680,0.5518,0.5388,0.5666
98032,0.5538500000000001,0.549,0.5602
98560,0.5519,0.5494,0.5548
98912,0.55445,0.5486,0.557
99440,0.5486,0.542,0.562
99792,0.5556,0.5498,0.5648
100320,0.5505,0.5436,0.5602
100672,0.55035,0.546,0.5556
101200,0.5508,0.545,0.5576
101552,0.55625,0.5544,0.557
102080,0.55565,0.552,0.5614
102432,0.55475,0.546,0.5624
102960,0.5503,0.5446,0.5552
103312,0.55295,0.541,0.5608
103840,0.5553,0.5476,0.5624
104192,0.5565,0.55,0.562
104720,0.5519000000000001,0.541,0.5636
105072,0.5576,0.5506,0.5696
105600,0.55355,0.5486,0.559
105952,0.5554,0.553,0.5572
106480,0.5528500000000001,0.5466,0.562
106832,0.54985,0.5418,0.5578
107360,0.5438,0.5394,0.5464
107712,0.5515,0.5492,0.5558
108240,0.55035,0.5466,0.555
108592,0.5566,0.554,0.5626
109120,0.55465,0.5494,0.558
109472,0.55345,0.5492,0.56
110000,0.55435,0.5456,0.5606
110352,0.55035,0.5456,0.557
110880,0.5480499999999999,0.5418,0.5546
111232,0.5519499999999999,0.5494,0.5556
111760,0.553,0.5492,0.558
112112,0.5539000000000001,0.5512,0.5552
112640,0.55225,0.5416,0.5564
112992,0.55345,0.5474,0.5586
113520,0.5504,0.5442,0.5574
113872,0.5489999999999999,0.5438,0.5546
114400,0.5485,0.5416,0.5514
114752,0.55225,0.5476,0.5554
115280,0.554,0.5484,0.5654
115632,0.54715,0.5404,0.5574
116160,0.5489999999999999,0.5454,0.5538
116512,0.54965,0.5456,0.5578
117040,0.55,0.5414,0.5586
117392,0.5512,0.5462,0.5574
117920,0.54785,0.5438,0.5506
118272,0.55235,0.5494,0.5556
118800,0.5516,0.545,0.5588
119152,0.54975,0.546,0.556
119680,0.5444,0.5426,0.5456
120032,0.5526,0.5484,0.555
120560,0.5550999999999999,0.5526,0.5586
120912,0.55125,0.55,0.5548
121440,0.5488999999999999,0.5392,0.5542
121792,0.5557000000000001,0.5452,0.5632
122320,0.552,0.5492,0.555
122672,0.5523,0.5476,0.557
123200,0.55,0.5472,0.5538
123552,0.5479,0.5406,0.5532
124080,0.5469499999999999,0.5428,0.5514
124432,0.54915,0.5398,0.5568
124960,0.54775,0.5434,0.5562
125312,0.5527,0.5474,0.5574
125840,0.5498500000000001,0.5442,0.555
126192,0.55075,0.5478,0.5542
126720,0.54945,0.543,0.559
127072,0.5505,0.5436,0.5544
127600,0.5508500000000001,0.543,0.562
127952,0.54665,0.5378,0.556
128480,0.55205,0.5478,0.5572
128832,0.5499,0.546,0.5536
129360,0.5549,0.5484,0.5598
129712,0.55095,0.5476,0.5538
130240,0.54715,0.5444,0.5518
130592,0.55335,0.552,0.5562
131120,0.5524,0.55,0.5566
131472,0.5468999999999999,0.5386,0.5566
132000,0.5422,0.5358,0.5494
132352,0.54835,0.544,0.5532
132880,0.54625,0.5432,0.555
133232,0.5447,0.537,0.5552
133760,0.5483,0.5444,0.5508
134112,0.55075,0.5484,0.5556
134640,0.54715,0.541,0.5574
134992,0.5498999999999999,0.5448,0.5558
135520,0.5462,0.5418,0.5502
135872,0.54725,0.5416,0.5584
136400,0.54655,0.5402,0.5514
136752,0.54605,0.5424,0.5482
137280,0.544,0.5402,0.55
137632,0.55285,0.5508,0.5546
138160,0.54775,0.5358,0.5564
138512,0.5438,0.5378,0.5506
139040,0.54955,0.5432,0.5558
139392,0.546,0.5448,0.5476
139920,0.546,0.5392,0.556
140272,0.54505,0.5406,0.5492
140624,0.54775,0.5454,0.5506


==> results/CIFAR10/P2/fb0_ema_cb352_cl1_pre352_cm_plot.csv <==
step,Mean,Min,Max
176,0.30565,0.2982,0.3104
880,0.3565,0.353,0.364
1936,0.37885,0.3696,0.3864
2640,0.38405,0.3768,0.3966
3696,0.4155,0.4006,0.4316
4400,0.4336,0.4306,0.4388
5456,0.46040000000000003,0.4486,0.4726
6160,0.4646,0.4584,0.4674
7216,0.46105,0.4474,0.481
7920,0.47765,0.4686,0.4838
8976,0.5004500000000001,0.4876,0.5056
9680,0.50725,0.4984,0.5196
10736,0.5043,0.4956,0.5094
11440,0.5193,0.5172,0.523
12496,0.5142,0.5042,0.5252
13200,0.5145,0.5064,0.5208
14256,0.51635,0.5142,0.5186
14960,0.5237,0.517,0.5306
16016,0.5373,0.532,0.5474
16720,0.53035,0.518,0.5426
17776,0.5398499999999999,0.5304,0.5484
18480,0.53085,0.523,0.5382
19536,0.54905,0.542,0.5538
20240,0.5491,0.5424,0.5584
21296,0.5513,0.5436,0.5622
22000,0.5548,0.548,0.5604
23056,0.54905,0.5422,0.5538
23760,0.54845,0.5406,0.555
24816,0.56165,0.5554,0.5686
25520,0.56145,0.5532,0.5674
26576,0.54065,0.5356,0.5474
27280,0.56275,0.5566,0.568
28336,0.5568500000000001,0.5512,0.5636
29040,0.5532,0.5442,0.5604
30096,0.5623,0.5574,0.565
30800,0.56845,0.5632,0.5712
31856,0.5689500000000001,0.5632,0.5776
32560,0.5630999999999999,0.556,0.57
33616,0.55205,0.5324,0.561
34320,0.5666,0.5644,0.5702
35376,0.56945,0.5658,0.5774
36080,0.5613,0.552,0.569
37136,0.56155,0.5534,0.577
37840,0.57595,0.5624,0.5844
38896,0.5722,0.5662,0.5784
39600,0.56005,0.557,0.5622
40656,0.5697,0.5606,0.582
41360,0.5662499999999999,0.5528,0.5836
42416,0.5728,0.5668,0.5778
43120,0.58285,0.5758,0.586
44176,0.56785,0.5568,0.574
44880,0.57645,0.573,0.5784
45936,0.57775,0.5676,0.5822
46640,0.5775,0.5706,0.5812
47696,0.57375,0.5676,0.5788
48400,0.58055,0.579,0.5818
49456,0.57655,0.567,0.5824
50160,0.58405,0.5782,0.5868
51216,0.56665,0.5568,0.5784
51920,0.5717,0.5634,0.5804
52976,0.5763,0.5674,0.5844
53680,0.5804,0.5716,0.5936
54736,0.5805,0.5728,0.5896
55440,0.5831999999999999,0.5782,0.5888
56496,0.57575,0.5674,0.5844
57200,0.57315,0.5668,0.5792
58256,0.5742,0.5714,0.5776
58960,0.5751,0.5712,0.5786
60016,0.5731999999999999,0.5638,0.577
60720,0.57875,0.5674,0.5882
61776,0.57385,0.5606,0.5796
62480,0.5830500000000001,0.5778,0.5884
63536,0.58095,0.5776,0.5838
64240,0.58095,0.5776,0.5848
65296,0.58035,0.5726,0.5846
66000,0.5823,0.576,0.5868
67056,0.5803,0.5774,0.5826
67760,0.58105,0.5758,0.5856
68816,0.59145,0.5844,0.5994
69520,0.5739,0.569,0.5776
70576,0.5761499999999999,0.5718,0.5844
71280,0.5872,0.5858,0.5896
72336,0.58765,0.581,0.595
73040,0.58085,0.5764,0.5848
74096,0.5755,0.5704,0.5802
74800,0.5831500000000001,0.5748,0.5918
75856,0.5822499999999999,0.572,0.586
76560,0.5785,0.5762,0.5812
77616,0.5883,0.5844,0.5934
78320,0.5840000000000001,0.5782,0.5886
79376,0.5888,0.5808,0.5938
80080,0.5825,0.5738,0.5928
81136,0.5803,0.5728,0.5854
81840,0.5849,0.5742,0.5906
82896,0.5953999999999999,0.5906,0.601
83600,0.5810500000000001,0.5752,0.5882
84656,0.57285,0.5514,0.582
85360,0.58585,0.581,0.5952
86416,0.58205,0.576,0.5898
87120,0.59395,0.5868,0.601
88176,0.58655,0.5824,0.5922
88880,0.5825,0.5738,0.5954
89936,0.5853,0.5816,0.59
90640,0.58025,0.5742,0.5908
91696,0.57465,0.5516,0.5858
92400,0.59345,0.5854,0.5998
93456,0.58885,0.5826,0.5918
94160,0.5956,0.5832,0.6006
95216,0.5811999999999999,0.5796,0.5834
95920,0.57735,0.5712,0.5816
96976,0.5881,0.5778,0.5936
97680,0.58645,0.5742,0.5946
98736,0.58995,0.5846,0.5946
99440,0.58305,0.5808,0.5838
100496,0.58605,0.574,0.593
101200,0.59115,0.5856,0.594
102256,0.5891,0.5822,0.5948
102960,0.5889,0.5864,0.5926
104016,0.58875,0.582,0.5986
104720,0.58635,0.5792,0.5976
105776,0.6001,0.5888,0.6092
106480,0.5845,0.5766,0.5936
107536,0.5849,0.5778,0.5898
108240,0.5851,0.5772,0.5888
109296,0.5892,0.5782,0.5968
110000,0.5855,0.5726,0.5938
111056,0.58985,0.5866,0.5978
111760,0.5845,0.5768,0.5884
112816,0.59155,0.5878,0.5952
113520,0.5854,0.5806,0.5946
114576,0.5828,0.5672,0.5944
115280,0.58685,0.5828,0.5904
116336,0.5938,0.5862,0.5976
117040,0.5869,0.5774,0.5916
118096,0.5842,0.5758,0.5954
118800,0.5883,0.5854,0.59
119856,0.59465,0.59,0.5992
120560,0.58265,0.572,0.589
121616,0.58775,0.5842,0.593
122320,0.5778,0.567,0.5848
123376,0.58935,0.5876,0.5924
124080,0.589,0.5842,0.5932
125136,0.58645,0.5812,0.5966
125840,0.58475,0.574,0.5942
126896,0.59535,0.5908,0.5998
127600,0.58795,0.5824,0.5926
128656,0.5881,0.58,0.6024
129360,0.5896,0.5846,0.598
130416,0.5879,0.5816,0.5912
131120,0.59275,0.5788,0.6068
132176,0.58785,0.5806,0.5988
132880,0.58575,0.5774,0.5954
133936,0.5922000000000001,0.5866,0.5954
134640,0.5834999999999999,0.5718,0.5902
135696,0.5964499999999999,0.5938,0.6008
136400,0.58455,0.5786,0.5896
137456,0.5881,0.5808,0.598
138160,0.59655,0.5906,0.6092
139216,0.5858,0.5726,0.5918
139920,0.59505,0.5876,0.6032
140976,0.58345,0.5784,0.59
141680,0.5858,0.5806,0.5906
142736,0.5874,0.5842,0.5926
143440,0.59405,0.592,0.5964
144496,0.58565,0.5814,0.5894
145200,0.58555,0.5818,0.5902
146256,0.5887,0.587,0.591
146960,0.59775,0.5934,0.6018
148016,0.59075,0.585,0.5954
148720,0.59585,0.5904,0.6016
149776,0.5882000000000001,0.5816,0.5916
150480,0.58795,0.586,0.5914
151536,0.59565,0.5922,0.6004
152240,0.5837,0.5764,0.5914
153296,0.58925,0.5802,0.5958
154000,0.5932,0.5886,0.6028
155056,0.5874,0.5794,0.593
155760,0.59155,0.5856,0.5944
156816,0.59205,0.5862,0.603
157520,0.596,0.5928,0.599
158576,0.59195,0.5832,0.5966
159280,0.588,0.5776,0.599
160336,0.59245,0.5864,0.598
161040,0.58825,0.5822,0.5914
162096,0.59915,0.5932,0.6024
162800,0.5912,0.5852,0.6006
163856,0.5802,0.5762,0.5886
164560,0.59745,0.589,0.6078
165616,0.59295,0.5886,0.5986
166320,0.59335,0.5836,0.5986
167376,0.59345,0.5842,0.6018
168080,0.5926,0.5818,0.5986
169136,0.58535,0.5762,0.5936
169840,0.58995,0.584,0.6008
170896,0.5902,0.587,0.597
171600,0.5886,0.582,0.602
172656,0.5873,0.5812,0.5914
173360,0.59665,0.5926,0.5994
174416,0.5907,0.5828,0.5962
175120,0.5913999999999999,0.587,0.5964
176176,0.5862,0.5768,0.5946
176880,0.5964,0.593,0.6022
177936,0.5842,0.574,0.5904
178640,0.5889,0.587,0.5914
179696,0.5851999999999999,0.58,0.593
180400,0.5891500000000001,0.5844,0.5972
181456,0.58925,0.5852,0.595
182160,0.5924,0.5858,0.6024
183216,0.59065,0.5808,0.5958
183920,0.59135,0.5832,0.597
184976,0.59795,0.5946,0.602
185680,0.5888,0.586,0.593
186736,0.5941,0.5868,0.5978
187440,0.5891,0.5878,0.5908
188496,0.59145,0.586,0.5948
189200,0.59195,0.5856,0.5974
190256,0.5913999999999999,0.5852,0.598
190960,0.5932,0.5826,0.599
192016,0.5947,0.5868,0.5996
192720,0.59535,0.5936,0.5976
193776,0.5882499999999999,0.5846,0.594
194480,0.58985,0.5872,0.5926
195536,0.5993999999999999,0.5952,0.6054
196240,0.5886,0.5854,0.592
197296,0.5953999999999999,0.587,0.5994
198000,0.5938,0.5872,0.602
199056,0.5949,0.5938,0.5956
199760,0.58545,0.582,0.593
200816,0.59425,0.5922,0.5956
201520,0.59405,0.5858,0.6042
202576,0.592,0.5866,0.5964
203280,0.59415,0.5916,0.596
204336,0.59595,0.5894,0.6072
205040,0.5914,0.5862,0.5974
206096,0.58985,0.5828,0.5958
206800,0.5926,0.5902,0.597
207856,0.59415,0.5884,0.6046
208560,0.59175,0.5822,0.6012
209616,0.59645,0.5934,0.5998
210320,0.59475,0.594,0.5964
211376,0.5911500000000001,0.5838,0.5944
212080,0.5894,0.5836,0.5976
213136,0.5974999999999999,0.5952,0.5996
213840,0.59335,0.5788,0.605
214896,0.59945,0.5956,0.6024
215600,0.5938,0.5874,0.603
216656,0.59645,0.5948,0.5982
217360,0.5879,0.5828,0.5924
218416,0.5919,0.5846,0.5962
219120,0.5923,0.5884,0.595
220176,0.5929,0.5888,0.598
220880,0.59215,0.59,0.5938
221936,0.59235,0.5824,0.6028
222640,0.58715,0.5804,0.5918
223696,0.5915,0.5872,0.5976
224400,0.59475,0.592,0.5976
225456,0.5983499999999999,0.5962,0.601
226160,0.5917,0.5842,0.5966
227216,0.58925,0.5772,0.6026
227920,0.58845,0.5752,0.5952
228976,0.59645,0.59,0.6016
229680,0.5964,0.5922,0.6064
230736,0.58975,0.5872,0.593
231440,0.59365,0.5804,0.6036
232496,0.5981,0.5906,0.6028
233200,0.5935,0.5876,0.6022
234256,0.59935,0.5934,0.6038
234960,0.59405,0.591,0.5964
236016,0.5975,0.5944,0.6008
236720,0.58655,0.5806,0.596
237776,0.5911,0.588,0.5948
238480,0.5939,0.587,0.5978
239536,0.5963,0.5926,0.6016
240240,0.59335,0.5922,0.5948
241296,0.59655,0.5904,0.6056
242000,0.58925,0.5772,0.598
243056,0.59315,0.5838,0.5992
243760,0.58535,0.5812,0.5934
244816,0.5969,0.5908,0.6012
245520,0.5869,0.5832,0.5904
246576,0.5946,0.5928,0.5958
247280,0.591,0.5864,0.595
248336,0.5943,0.5888,0.5986
249040,0.5964,0.5892,0.6012
250096,0.58995,0.5822,0.5966
250800,0.5938,0.5894,0.5986
251856,0.5923,0.5836,0.5984
252560,0.5914,0.5856,0.5948
253616,0.5974,0.5936,0.6014
254320,0.5951,0.584,0.6068
255376,0.5979,0.5954,0.6022
256080,0.5903,0.5856,0.5942
257136,0.5932999999999999,0.5882,0.5978
257840,0.5969,0.5922,0.6002
258896,0.59535,0.5856,0.6024
259600,0.5878,0.5844,0.5926
260656,0.5957,0.5906,0.601
261360,0.59165,0.5842,0.596
262416,0.59345,0.586,0.6026
263120,0.5928,0.5864,0.5976
264176,0.5972,0.5904,0.6022
264880,0.60075,0.5986,0.6032
265936,0.58705,0.5804,0.592
266640,0.5948,0.5854,0.6006
267696,0.5940000000000001,0.5866,0.6004
268400,0.5982000000000001,0.5932,0.6064
269456,0.5946,0.5932,0.5974
270160,0.59415,0.5886,0.5982
271216,0.5937,0.592,0.5952
271920,0.5958,0.5882,0.6032
272976,0.5936,0.589,0.5998
273680,0.5914,0.5802,0.6008
274736,0.595,0.5926,0.5994
275440,0.5972999999999999,0.5872,0.606
276496,0.58735,0.5818,0.5938
277200,0.59365,0.5836,0.5988
278256,0.5926,0.586,0.5998
278960,0.5939,0.5896,0.5972
280016,0.58985,0.5886,0.591
280720,0.5959,0.593,0.5986
281424,0.5948,0.5878,0.6048


==> results/CIFAR10/P2/fb0_ema_cb352_cl1_pre352_plot.csv <==
step,Mean,Min,Max
0,0.069,0.069,0.069
704,0.3172,0.3076,0.326
1760,0.35760000000000003,0.354,0.362
2464,0.36655,0.3636,0.3706
3520,0.37024999999999997,0.362,0.3796
4224,0.3917,0.3848,0.3972
5280,0.4093,0.399,0.4158
5984,0.41645,0.4072,0.4206
7040,0.42295,0.4086,0.4322
7744,0.4341,0.4322,0.4392
8800,0.45495,0.451,0.4596
9504,0.45625,0.4494,0.4634
10560,0.47075,0.4662,0.4798
11264,0.4854,0.4796,0.4926
12320,0.49295,0.4896,0.4958
13024,0.49145,0.4902,0.4924
14080,0.49185,0.4856,0.4958
14784,0.5032,0.5022,0.5044
15840,0.5075000000000001,0.503,0.5116
16544,0.51015,0.503,0.5168
17600,0.5229,0.5168,0.5282
18304,0.51825,0.5074,0.532
19360,0.51215,0.5102,0.5168
20064,0.52695,0.5206,0.5326
21120,0.53525,0.533,0.5378
21824,0.5296,0.527,0.5336
22880,0.53935,0.5344,0.5458
23584,0.5388,0.5358,0.5426
24640,0.53425,0.5306,0.5374
25344,0.53735,0.5292,0.5504
26400,0.5468,0.5412,0.5516
27104,0.5472,0.5444,0.5496
28160,0.546,0.5394,0.5534
28864,0.5463,0.5372,0.5564
29920,0.55495,0.5506,0.5568
30624,0.5475,0.5394,0.5554
31680,0.5594,0.5534,0.5678
32384,0.55495,0.551,0.5572
33440,0.5562,0.5546,0.5582
34144,0.5529999999999999,0.5476,0.5574
35200,0.55655,0.5528,0.56
35904,0.5617,0.5564,0.5642
36960,0.5605,0.5576,0.564
37664,0.55955,0.5554,0.563
38720,0.56015,0.5554,0.5664
39424,0.56025,0.5546,0.5668
40480,0.56145,0.5584,0.563
41184,0.5630499999999999,0.5566,0.5666
42240,0.5643,0.5582,0.5684
42944,0.57005,0.5674,0.5762
44000,0.56685,0.5618,0.5728
44704,0.56345,0.5568,0.5738
45760,0.5655,0.5572,0.575
46464,0.56895,0.567,0.5706
47520,0.57075,0.564,0.5772
48224,0.56505,0.5618,0.5702
49280,0.57045,0.5642,0.5786
49984,0.5685,0.5604,0.5766
51040,0.5740000000000001,0.5676,0.5842
51744,0.57385,0.5666,0.585
52800,0.5661,0.558,0.5744
53504,0.57515,0.5664,0.5782
54560,0.5709,0.567,0.5742
55264,0.57275,0.568,0.5784
56320,0.5692,0.5634,0.5756
57024,0.5679000000000001,0.559,0.5754
58080,0.56905,0.565,0.5738
58784,0.56675,0.5602,0.5716
59840,0.57565,0.5712,0.5788
60544,0.5704,0.5568,0.5782
61600,0.5748,0.5692,0.5782
62304,0.5725,0.5586,0.5808
63360,0.5728,0.5652,0.5796
64064,0.57195,0.5686,0.574
65120,0.5728500000000001,0.5646,0.5822
65824,0.5719,0.5658,0.58
66880,0.5737,0.5658,0.5826
67584,0.5774,0.5734,0.5832
68640,0.57125,0.563,0.5768
69344,0.5701,0.568,0.5742
70400,0.5774,0.5722,0.585
71104,0.57525,0.5708,0.5794
72160,0.57185,0.5666,0.5844
72864,0.5720000000000001,0.5642,0.5808
73920,0.5757,0.5718,0.581
74624,0.5747,0.5724,0.5776
75680,0.57795,0.5704,0.5818
76384,0.57265,0.57,0.5756
77440,0.5729,0.5658,0.5822
78144,0.57655,0.5698,0.5812
79200,0.5809,0.5746,0.589
79904,0.5793,0.5736,0.5852
80960,0.5783,0.5702,0.5866
81664,0.57385,0.565,0.5812
82720,0.5767,0.5686,0.5832
83424,0.5769,0.5734,0.5828
84480,0.5761499999999999,0.5678,0.589
85184,0.5749,0.5668,0.58
86240,0.5797,0.5724,0.5878
86944,0.5730999999999999,0.5596,0.5898
88000,0.577,0.5712,0.5828
88704,0.5740999999999999,0.5708,0.5818
89760,0.5743,0.5648,0.5812
90464,0.5742,0.5706,0.5772
91520,0.57715,0.5684,0.5834
92224,0.5791999999999999,0.5758,0.5814
93280,0.5767,0.5726,0.5806
93984,0.5769,0.572,0.5808
95040,0.579,0.5752,0.5822
95744,0.58165,0.5696,0.5932
96800,0.5791000000000001,0.5736,0.5844
97504,0.5767,0.571,0.5836
98560,0.57955,0.5702,0.589
99264,0.57885,0.5716,0.5862
100320,0.57995,0.5776,0.582
101024,0.5782499999999999,0.567,0.5838
102080,0.5703499999999999,0.5656,0.574
102784,0.57335,0.5694,0.5762
103840,0.5775,0.5692,0.5876
104544,0.5768,0.5652,0.5838
105600,0.57945,0.5712,0.585
106304,0.5780000000000001,0.5722,0.5846
107360,0.5758,0.564,0.582
108064,0.5750500000000001,0.5688,0.582
109120,0.5762,0.5722,0.5784
109824,0.57675,0.568,0.5864
110880,0.57685,0.5726,0.5848
111584,0.58315,0.573,0.593
112640,0.57795,0.573,0.581
113344,0.5812,0.5752,0.5852
114400,0.57935,0.5746,0.5874
115104,0.5761499999999999,0.5666,0.5826
116160,0.57905,0.5722,0.5942
116864,0.57355,0.567,0.5784
117920,0.5777,0.572,0.583
118624,0.57125,0.5624,0.58
119680,0.57745,0.5716,0.5852
120384,0.57795,0.5672,0.5924
121440,0.5766,0.5626,0.5826
122144,0.57115,0.5614,0.5768
123200,0.5797,0.5718,0.5834
123904,0.57735,0.5646,0.583
124960,0.5754,0.5688,0.5854
125664,0.57285,0.5654,0.5818
126720,0.57715,0.5696,0.5824
127424,0.5751999999999999,0.5738,0.5782
128480,0.5794,0.5734,0.5878
129184,0.5774,0.5676,0.589
130240,0.57315,0.5632,0.5792
130944,0.5755,0.5634,0.5844
132000,0.5709000000000001,0.557,0.5802
132704,0.5788,0.5732,0.5842
133760,0.5799,0.5754,0.5836
134464,0.57665,0.5672,0.5954
135520,0.5772999999999999,0.575,0.5804
136224,0.57975,0.5668,0.5878
137280,0.5784,0.5652,0.589
137984,0.58055,0.5714,0.5872
139040,0.5728,0.5654,0.5804
139744,0.579,0.5754,0.5812
140800,0.574,0.5626,0.579
141504,0.57785,0.5686,0.5874
142560,0.57585,0.57,0.5836
143264,0.57505,0.569,0.5818
144320,0.57495,0.5678,0.581
145024,0.5732999999999999,0.5668,0.583
146080,0.5761000000000001,0.5646,0.5834
146784,0.5727,0.5626,0.5792
147840,0.5755,0.5622,0.5822
148544,0.5732999999999999,0.5568,0.5824
149600,0.5791,0.5698,0.5932
150304,0.57485,0.5658,0.5826
151360,0.58035,0.5704,0.5844
152064,0.5759500000000001,0.5662,0.5812
153120,0.5763,0.566,0.5822
153824,0.5729,0.5656,0.5774
154880,0.5761000000000001,0.5708,0.5808
155584,0.57645,0.5712,0.5854
156640,0.57725,0.5656,0.5866
157344,0.5750000000000001,0.561,0.5804
158400,0.57745,0.568,0.5816
159104,0.57535,0.5628,0.5818
160160,0.57345,0.566,0.5808
160864,0.57835,0.5702,0.5818
161920,0.58005,0.5698,0.587
162624,0.5761000000000001,0.5716,0.5782
163680,0.58205,0.5734,0.5886
164384,0.5745,0.568,0.5876
165440,0.57465,0.5718,0.5762
166144,0.57635,0.5688,0.5828
167200,0.57375,0.5676,0.578
167904,0.5733,0.5676,0.583
168960,0.5780500000000001,0.5652,0.5862
169664,0.5771,0.5676,0.5846
170720,0.5806,0.577,0.5836
171424,0.575,0.57,0.5806
172480,0.5761000000000001,0.5664,0.5828
173184,0.5733,0.5538,0.5866
174240,0.57715,0.5748,0.5782
174944,0.57635,0.5684,0.5844
176000,0.57515,0.5626,0.5826
176704,0.5779,0.5708,0.5832
177760,0.5751,0.5616,0.5816
178464,0.5761499999999999,0.5668,0.5838
179520,0.5753,0.5708,0.5786
180224,0.5808,0.5734,0.5858
181280,0.5740500000000001,0.5702,0.5794
181984,0.5751999999999999,0.5668,0.584
183040,0.57915,0.5676,0.5854
183744,0.5733,0.5704,0.5794
184800,0.579,0.5624,0.5872
185504,0.57385,0.5586,0.5814
186560,0.5739000000000001,0.5656,0.5792
187264,0.5767,0.5632,0.5856
188320,0.5766,0.5668,0.5828
189024,0.5759,0.5676,0.5848
190080,0.5714,0.5572,0.5772
190784,0.57245,0.5598,0.5838
191840,0.5778,0.5666,0.59
192544,0.57765,0.5638,0.5856
193600,0.5730999999999999,0.5602,0.5816
194304,0.5747,0.5638,0.583
195360,0.5765,0.5696,0.585
196064,0.5676,0.5604,0.5744
197120,0.57515,0.5568,0.585
197824,0.5722499999999999,0.5586,0.578
198880,0.57405,0.5668,0.5824
199584,0.5765,0.567,0.5828
200640,0.57725,0.57,0.5848
201344,0.578,0.572,0.5862
202400,0.5779,0.566,0.5846
203104,0.57365,0.5572,0.5846
204160,0.5747,0.5638,0.582
204864,0.57635,0.5632,0.585
205920,0.57725,0.5608,0.588
206624,0.5751999999999999,0.5578,0.5868
207680,0.5754,0.5684,0.5862
208384,0.5763499999999999,0.5674,0.584
209440,0.57725,0.5668,0.5832
210144,0.5744,0.568,0.5812
211200,0.57795,0.5734,0.5852
211904,0.57775,0.5712,0.582
212960,0.5718,0.5612,0.578
213664,0.57235,0.5678,0.5772
214720,0.5802499999999999,0.57,0.5922
215424,0.5758,0.5644,0.582
216480,0.57515,0.5656,0.5822
217184,0.5729,0.56,0.583
218240,0.57845,0.571,0.5852
218944,0.57865,0.5704,0.586
220000,0.57365,0.5616,0.5842
220704,0.57315,0.5656,0.5794
221760,0.5723,0.5598,0.578
222464,0.5726,0.5622,0.5772
223520,0.5766,0.5664,0.5862
224224,0.5729,0.5694,0.5752
225280,0.57515,0.5616,0.5822
225984,0.5754,0.5628,0.5822
227040,0.5765,0.5694,0.5804
227744,0.5767,0.5686,0.5842
228800,0.5732,0.5606,0.5856
229504,0.57645,0.5598,0.5906
230560,0.57455,0.5646,0.5798
231264,0.5747,0.561,0.5846
232320,0.5743,0.5634,0.5804
233024,0.57615,0.5652,0.5816
234080,0.5775,0.568,0.5844
234784,0.5754,0.5716,0.5798
235840,0.5732999999999999,0.566,0.5784
236544,0.5745,0.564,0.5856
237600,0.57665,0.5642,0.5848
238304,0.58005,0.5696,0.5874
239360,0.57715,0.572,0.5876
240064,0.57185,0.5582,0.5824
241120,0.5747,0.5636,0.5798
241824,0.5760000000000001,0.5666,0.5822
242880,0.57205,0.5636,0.576
243584,0.5731999999999999,0.5652,0.5788
244640,0.5751,0.5654,0.582
245344,0.573,0.5668,0.585
246400,0.575,0.5634,0.585
247104,0.57075,0.5618,0.5838
248160,0.57255,0.5632,0.5812
248864,0.5777,0.5722,0.5824
249920,0.5744,0.5636,0.589
250624,0.57115,0.5628,0.5844
251680,0.5762499999999999,0.564,0.5876
252384,0.57085,0.5526,0.5814
253440,0.5772,0.5646,0.5842
254144,0.5727,0.5604,0.581
255200,0.57325,0.5698,0.5788
255904,0.57365,0.562,0.5866
256960,0.5761000000000001,0.5628,0.5856
257664,0.57,0.5564,0.5798
258720,0.5749500000000001,0.5632,0.5826
259424,0.57265,0.5572,0.586
260480,0.5748,0.557,0.5826
261184,0.5769500000000001,0.5702,0.5856
262240,0.5714,0.5678,0.576
262944,0.575,0.5684,0.5892
264000,0.5699,0.5556,0.5818
264704,0.5775,0.572,0.5814
265760,0.5722,0.5668,0.5802
266464,0.5741,0.5616,0.5846
267520,0.56915,0.5604,0.5812
268224,0.57445,0.5592,0.583
269280,0.57265,0.5636,0.579
269984,0.57625,0.5692,0.582
271040,0.5733,0.5564,0.5802
271744,0.57165,0.5588,0.5806
272800,0.57005,0.5538,0.5822
273504,0.5705,0.563,0.5748
274560,0.57435,0.5606,0.5836
275264,0.5691,0.561,0.5768
276320,0.57255,0.5604,0.5822
277024,0.5745,0.5586,0.5904
278080,0.5722,0.5618,0.5856
278784,0.5722,0.558,0.5836
279840,0.5713,0.5628,0.5802
280544,0.57435,0.556,0.5864
281248,0.5735,0.5602,0.586


==> results/CIFAR10/P2/fb0_ema_cb352_cl2_pre352_plot.csv <==
step,Mean,Min,Max
0,0.0972,0.0972,0.0972
528,0.2984,0.2884,0.311
1320,0.35185,0.3442,0.3604
1848,0.36615,0.3606,0.3742
2640,0.38015,0.3734,0.3834
3168,0.39335,0.3808,0.4028
3960,0.3973,0.3932,0.4028
4488,0.40495000000000003,0.3954,0.4146
5280,0.4257,0.4202,0.4314
5808,0.44265,0.4318,0.456
6600,0.4517,0.4472,0.4568
7128,0.47395,0.4672,0.4804
7920,0.481,0.4752,0.4862
8448,0.47745000000000004,0.4726,0.4832
9240,0.48015,0.4736,0.4878
9768,0.4975,0.4904,0.5008
10560,0.5061,0.4956,0.516
11088,0.51525,0.512,0.522
11880,0.5133,0.5064,0.5174
12408,0.5187,0.5158,0.5218
13200,0.5228999999999999,0.5186,0.5254
13728,0.5216000000000001,0.518,0.5248
14520,0.52315,0.5186,0.5254
15048,0.52655,0.5254,0.5274
15840,0.5327999999999999,0.524,0.5418
16368,0.5308999999999999,0.522,0.5396
17160,0.5392,0.5302,0.543
17688,0.54465,0.5398,0.5516
18480,0.5398000000000001,0.5282,0.5478
19008,0.54145,0.539,0.5462
19800,0.54445,0.537,0.5512
20328,0.5453,0.5368,0.5544
21120,0.5419,0.5278,0.5498
21648,0.55105,0.5496,0.5522
22440,0.54895,0.542,0.5526
22968,0.5501499999999999,0.5468,0.5524
23760,0.5581,0.5444,0.5672
24288,0.5568,0.5502,0.5644
25080,0.5615,0.5584,0.5648
25608,0.55555,0.552,0.558
26400,0.56,0.558,0.564
26928,0.56125,0.5554,0.568
27720,0.5599000000000001,0.558,0.5614
28248,0.5642,0.5574,0.5706
29040,0.5581,0.553,0.5646
29568,0.5628,0.5556,0.5684
30360,0.5633,0.5572,0.5686
30888,0.56165,0.5492,0.5708
31680,0.5559000000000001,0.5432,0.5644
32208,0.56445,0.554,0.5694
33000,0.56575,0.5634,0.5682
33528,0.56685,0.5602,0.5722
34320,0.56645,0.5534,0.577
34848,0.573,0.571,0.5768
35640,0.5628500000000001,0.5586,0.5706
36168,0.5685,0.5654,0.5718
36960,0.5716,0.5684,0.575
37488,0.57,0.566,0.5738
38280,0.56715,0.5648,0.5702
38808,0.5641,0.563,0.5658
39600,0.5681499999999999,0.5588,0.5786
40128,0.5623,0.5504,0.5678
40920,0.56645,0.5628,0.5732
41448,0.56795,0.5652,0.57
42240,0.56475,0.5588,0.5702
42768,0.56615,0.5606,0.5734
43560,0.56945,0.5648,0.5764
44088,0.56975,0.5636,0.5748
44880,0.5745,0.5714,0.578
45408,0.57255,0.57,0.579
46200,0.5768,0.5646,0.5868
46728,0.5757,0.5708,0.5792
47520,0.5656,0.5562,0.5718
48048,0.5768,0.5746,0.5784
48840,0.5758000000000001,0.5742,0.5772
49368,0.5721499999999999,0.5648,0.5784
50160,0.57525,0.5716,0.5812
50688,0.56465,0.5608,0.5702
51480,0.5727,0.5676,0.5776
52008,0.57255,0.5676,0.5774
52800,0.5741,0.5704,0.5786
53328,0.5745,0.571,0.578
54120,0.5782,0.5766,0.5814
54648,0.57755,0.57,0.583
55440,0.5700000000000001,0.5664,0.5722
55968,0.57185,0.5668,0.575
56760,0.5797,0.5774,0.5858
57288,0.57085,0.5618,0.5758
58080,0.5786,0.5696,0.587
58608,0.56985,0.567,0.5716
59400,0.58045,0.574,0.587
59928,0.57465,0.5704,0.579
60720,0.5783,0.5716,0.5826
61248,0.5784,0.5774,0.58
62040,0.5789,0.5706,0.5868
62568,0.57525,0.5732,0.577
63360,0.57785,0.5712,0.5838
63888,0.57725,0.5746,0.5806
64680,0.5799000000000001,0.5724,0.5842
65208,0.5800000000000001,0.5724,0.5894
66000,0.57395,0.5708,0.5766
66528,0.5757,0.5726,0.5776
67320,0.5706,0.5638,0.5754
67848,0.5758,0.5722,0.5808
68640,0.5792,0.573,0.5872
69168,0.57655,0.572,0.5812
69960,0.57445,0.5732,0.576
70488,0.58005,0.5708,0.5854
71280,0.5757,0.571,0.5778
71808,0.57835,0.5754,0.5842
72600,0.57775,0.574,0.5848
73128,0.57945,0.5758,0.5808
73920,0.57655,0.5688,0.5808
74448,0.57645,0.571,0.5796
75240,0.57385,0.5708,0.5776
75768,0.5816,0.5782,0.5852
76560,0.57935,0.5746,0.5876
77088,0.5687,0.5648,0.5754
77880,0.5782499999999999,0.5746,0.5836
78408,0.5778,0.5744,0.5802
79200,0.5834,0.5794,0.5862
79728,0.58085,0.5708,0.587
80520,0.5748,0.57,0.5776
81048,0.5747,0.569,0.5792
81840,0.5790500000000001,0.5746,0.5834
82368,0.5786,0.5698,0.5852
83160,0.57585,0.5718,0.5796
83688,0.57695,0.5716,0.5836
84480,0.582,0.575,0.589
85008,0.57915,0.57,0.5862
85800,0.58125,0.5768,0.584
86328,0.5777,0.5686,0.5846
87120,0.57115,0.5612,0.5802
87648,0.57365,0.5678,0.578
88440,0.57805,0.5708,0.5854
88968,0.58185,0.5778,0.5886
89760,0.5755,0.5738,0.5786
90288,0.5851500000000001,0.5798,0.5968
91080,0.5764,0.5712,0.5834
91608,0.5782,0.5718,0.5822
92400,0.57985,0.5724,0.5898
92928,0.5808,0.5794,0.5822
93720,0.5746,0.571,0.5782
94248,0.5769,0.5712,0.583
95040,0.5757,0.5694,0.5792
95568,0.5781000000000001,0.5752,0.5824
96360,0.5812999999999999,0.5754,0.5868
96888,0.58045,0.5756,0.584
97680,0.5817,0.5766,0.5868
98208,0.5824,0.577,0.5876
99000,0.58005,0.5778,0.5856
99528,0.5774,0.5748,0.5802
100320,0.57395,0.57,0.5756
100848,0.5823,0.5784,0.5876
101640,0.5835,0.5788,0.5876
102168,0.5776,0.5752,0.5792
102960,0.58135,0.5786,0.5842
103488,0.5748500000000001,0.5666,0.5812
104280,0.5747500000000001,0.5682,0.5812
104808,0.5816,0.5716,0.5894
105600,0.57675,0.5744,0.5792
106128,0.58245,0.5802,0.5848
106920,0.5781499999999999,0.5726,0.5836
107448,0.5785,0.5722,0.5836
108240,0.5773,0.5688,0.5822
108768,0.57485,0.5676,0.5826
109560,0.57715,0.5728,0.5808
110088,0.5799000000000001,0.5724,0.5866
110880,0.5805,0.5754,0.5842
111408,0.5813,0.5756,0.5868
112200,0.5783,0.577,0.58
112728,0.57935,0.5754,0.5852
113520,0.5808,0.577,0.5842
114048,0.57255,0.5686,0.5792
114840,0.5747,0.5674,0.5776
115368,0.5712999999999999,0.5686,0.575
116160,0.5782,0.5754,0.5836
116688,0.57555,0.574,0.5786
117480,0.57775,0.5748,0.5808
118008,0.5779,0.572,0.584
118800,0.572,0.567,0.578
119328,0.57635,0.5726,0.5834
120120,0.5750500000000001,0.5712,0.5806
120648,0.5756,0.5704,0.5832
121440,0.57795,0.5746,0.5802
121968,0.5782,0.5688,0.5888
122760,0.575,0.57,0.5802
123288,0.5744,0.564,0.5814
124080,0.5728,0.5606,0.5862
124608,0.5725,0.569,0.5778
125400,0.5779,0.5708,0.5812
125928,0.58085,0.5736,0.586
126720,0.57895,0.572,0.583
127248,0.57885,0.5756,0.581
128040,0.5817,0.5758,0.5858
128568,0.57595,0.574,0.5798
129360,0.5761,0.5728,0.582
129888,0.5799,0.5724,0.5838
130680,0.5736,0.568,0.5808
131208,0.57465,0.5736,0.5772
132000,0.5781499999999999,0.5684,0.5878
132528,0.57725,0.5744,0.58
133320,0.5781000000000001,0.5772,0.579
133848,0.5741999999999999,0.57,0.579
134640,0.57125,0.5668,0.5752
135168,0.5747,0.5684,0.582
135960,0.5747,0.569,0.5798
136488,0.57535,0.566,0.5838
137280,0.5728,0.5622,0.5794
137808,0.5791,0.5778,0.5802
138600,0.57725,0.5748,0.582
139128,0.57975,0.5748,0.5864
139920,0.57965,0.5758,0.5862
140448,0.5757,0.5734,0.5806
141240,0.5706,0.5604,0.5768
141768,0.5779,0.5762,0.5808
142560,0.5768,0.573,0.5824
143088,0.5770500000000001,0.5704,0.5798
143880,0.5791999999999999,0.574,0.5854
144408,0.5748,0.5688,0.5794
145200,0.56775,0.5632,0.5696
145728,0.58185,0.5762,0.586
146520,0.5768,0.5718,0.5834
147048,0.5741499999999999,0.566,0.5816
147840,0.5708,0.5636,0.5764
148368,0.5741499999999999,0.5608,0.5822
149160,0.5801000000000001,0.5704,0.5874
149688,0.57575,0.57,0.5834
150480,0.57175,0.5672,0.5744
151008,0.5749500000000001,0.568,0.5824
151800,0.57165,0.562,0.5834
152328,0.5704,0.563,0.5768
153120,0.57325,0.5702,0.5772
153648,0.57005,0.5678,0.572
154440,0.57665,0.5728,0.585
154968,0.5741,0.5678,0.5824
155760,0.5757,0.5694,0.5816
156288,0.57515,0.5728,0.5774
157080,0.5769,0.5744,0.5812
157608,0.5717,0.567,0.577
158400,0.57555,0.5652,0.582
158928,0.5737,0.57,0.5782
159720,0.5756,0.5706,0.581
160248,0.5704,0.5642,0.5774
161040,0.56965,0.5662,0.578
161568,0.57185,0.5658,0.5818
162360,0.5722,0.562,0.5844
162888,0.5748,0.569,0.582
163680,0.5718,0.5582,0.578
164208,0.57585,0.5726,0.5804
165000,0.5735,0.5668,0.5794
165528,0.5728,0.56,0.5856
166320,0.5705,0.565,0.5736
166848,0.573,0.5664,0.5814
167640,0.5725,0.5682,0.575
168168,0.57575,0.5728,0.5784
168960,0.5761000000000001,0.5696,0.5852
169488,0.57115,0.5642,0.5758
170280,0.5729,0.5696,0.5758
170808,0.57225,0.5682,0.5798
171600,0.5746,0.5708,0.5782
172128,0.57195,0.5662,0.584
172920,0.57495,0.5676,0.582
173448,0.5689,0.5622,0.5746
174240,0.57135,0.5632,0.58
174768,0.5750500000000001,0.5718,0.5778
175560,0.57325,0.568,0.5764
176088,0.5719,0.5686,0.5762
176880,0.5723,0.5654,0.5764
177408,0.57385,0.5656,0.5798
178200,0.57225,0.5644,0.5786
178728,0.5725,0.5654,0.5852
179520,0.5764,0.5712,0.5794
180048,0.57225,0.5662,0.5768
180840,0.5750500000000001,0.5728,0.5796
181368,0.5731999999999999,0.568,0.5834
182160,0.5736,0.5676,0.5794
182688,0.5733,0.566,0.5782
183480,0.5682499999999999,0.5624,0.573
184008,0.5722,0.5642,0.5774
184800,0.57195,0.565,0.5802
185328,0.57455,0.5634,0.5826
186120,0.5755,0.5622,0.5818
186648,0.5722,0.5684,0.5766
187440,0.57325,0.5634,0.5796
187968,0.57565,0.5704,0.5822
188760,0.56965,0.5628,0.5758
189288,0.5710500000000001,0.5622,0.5814
190080,0.5741,0.5664,0.5798
190608,0.57135,0.566,0.5768
191400,0.5719,0.5658,0.576
191928,0.57055,0.5594,0.5784
192720,0.57035,0.5676,0.5728
193248,0.5756,0.569,0.5866
194040,0.57445,0.569,0.5788
194568,0.5694,0.564,0.5746
195360,0.5738,0.572,0.5758
195888,0.5703,0.5686,0.5712
196680,0.57515,0.5702,0.5786
197208,0.57355,0.569,0.5782
198000,0.56715,0.562,0.5718
198528,0.5706,0.5606,0.5776
199320,0.575,0.5656,0.5806
199848,0.57075,0.5648,0.5752
200640,0.57525,0.569,0.5832
201168,0.57355,0.5558,0.5836
201960,0.57365,0.5642,0.5828
202488,0.5724,0.5648,0.5838
203280,0.571,0.5624,0.5768
203808,0.573,0.5654,0.5776
204600,0.56955,0.562,0.5756
205128,0.5706,0.5638,0.579
205920,0.5713,0.5692,0.5736
206448,0.5686,0.563,0.5722
207240,0.5680499999999999,0.5646,0.5704
207768,0.5668,0.5554,0.5724
208560,0.5731999999999999,0.5668,0.5766
209088,0.56985,0.5644,0.579
209880,0.56885,0.5644,0.5768
210408,0.5667500000000001,0.5562,0.5772
210936,0.56635,0.5556,0.573


==> results/CIFAR10/P2/fb0_ema_cb704_cl1_pre352_plot.csv <==
step,Mean,Min,Max
0,0.069,0.069,0.069
1056,0.31885,0.3086,0.325
2640,0.36724999999999997,0.3622,0.3696
3696,0.37424999999999997,0.3718,0.377
5280,0.3864,0.3846,0.388
6336,0.3953,0.3894,0.4054
7920,0.391,0.3824,0.401
8976,0.42335,0.4178,0.4312
10560,0.4337,0.4188,0.4424
11616,0.443,0.4326,0.455
13200,0.4542,0.4502,0.459
14256,0.47055,0.4648,0.4744
15840,0.4896,0.486,0.4942
16896,0.4735,0.4632,0.4866
18480,0.49625,0.488,0.5036
19536,0.50275,0.4998,0.5096
21120,0.5062,0.5018,0.5102
22176,0.5137499999999999,0.5074,0.5218
23760,0.51815,0.5138,0.5214
24816,0.5197499999999999,0.507,0.5294
26400,0.5245,0.5194,0.533
27456,0.5347,0.5302,0.5388
29040,0.5355,0.5288,0.5418
30096,0.53595,0.5294,0.543
31680,0.54445,0.5402,0.5502
32736,0.54375,0.5414,0.546
34320,0.5462,0.5434,0.551
35376,0.54735,0.5382,0.556
36960,0.55155,0.5458,0.5624
38016,0.55515,0.5518,0.5604
39600,0.55735,0.5536,0.5592
40656,0.5544,0.5508,0.5598
42240,0.55865,0.5516,0.571
43296,0.5638,0.5554,0.5714
44880,0.55605,0.548,0.5658
45936,0.55755,0.5516,0.5658
47520,0.55975,0.5556,0.5628
48576,0.5665,0.5624,0.5714
50160,0.5643,0.5588,0.5736
51216,0.5645,0.5624,0.569
52800,0.5656,0.5606,0.5716
53856,0.55775,0.5512,0.5626
55440,0.5695,0.5612,0.5772
56496,0.5735,0.568,0.5774
58080,0.56875,0.5662,0.5724
59136,0.5719,0.5662,0.5768
60720,0.5711999999999999,0.567,0.5754
61776,0.57395,0.5676,0.58
63360,0.5716,0.5656,0.5766
64416,0.57795,0.573,0.5816
66000,0.571,0.5656,0.5764
67056,0.57845,0.5704,0.5852
68640,0.5757,0.5702,0.579
69696,0.58095,0.5786,0.5824
71280,0.57825,0.57,0.5884
72336,0.5804,0.5722,0.5868
73920,0.58235,0.5776,0.59
74976,0.57745,0.5726,0.5834
76560,0.5750500000000001,0.5714,0.581
77616,0.5779,0.5744,0.584
79200,0.58135,0.5758,0.5886
80256,0.5759000000000001,0.5722,0.5786
81840,0.58505,0.5788,0.592
82896,0.58205,0.5768,0.5908
84480,0.58365,0.581,0.5866
85536,0.5799000000000001,0.5746,0.5866
87120,0.57945,0.5764,0.5826
88176,0.5836,0.5806,0.5852
89760,0.57465,0.5668,0.582
90816,0.5846,0.5798,0.5926
92400,0.58115,0.5762,0.5862
93456,0.5829,0.5772,0.588
95040,0.58135,0.5796,0.584
96096,0.5794,0.5716,0.5916
97680,0.57545,0.5706,0.5798
98736,0.5794,0.57,0.5864
100320,0.58555,0.5818,0.5884
101376,0.5851500000000001,0.5822,0.59
102960,0.57985,0.5714,0.5882
104016,0.57605,0.5672,0.584
105600,0.58255,0.5808,0.5852
106656,0.58665,0.5842,0.592
108240,0.5899,0.5834,0.5942
109296,0.57935,0.572,0.5882
110880,0.5907,0.5862,0.5992
111936,0.5886,0.5854,0.5954
113520,0.58985,0.5866,0.5968
114576,0.5837,0.575,0.5918
116160,0.58525,0.5804,0.5888
117216,0.5912499999999999,0.5874,0.5942
118800,0.5914999999999999,0.5892,0.5938
119856,0.5885,0.5806,0.596
121440,0.5856,0.5822,0.589
122496,0.5874,0.5842,0.5898
124080,0.5884,0.5848,0.5918
125136,0.5855,0.5838,0.5888
126720,0.5871,0.5794,0.5944
127776,0.5822,0.5786,0.5876
129360,0.5898,0.5842,0.5968
130416,0.58835,0.5804,0.594
132000,0.5918,0.5892,0.5974
133056,0.59125,0.5826,0.6018
134640,0.5932999999999999,0.592,0.5956
135696,0.59195,0.5876,0.5974
137280,0.5908,0.587,0.5944
138336,0.5885,0.582,0.5914
139920,0.5809500000000001,0.5754,0.5848
140976,0.5833,0.5736,0.5904
142560,0.5914,0.5872,0.5964
143616,0.58815,0.5858,0.594
145200,0.58955,0.5854,0.596
146256,0.5911500000000001,0.589,0.5936
147840,0.591,0.5836,0.6012
148896,0.5892999999999999,0.5846,0.5934
150480,0.5917,0.585,0.6006
151536,0.5889,0.5866,0.5908
153120,0.59205,0.5874,0.5946
154176,0.58275,0.5768,0.592
155760,0.59505,0.5898,0.599
156816,0.5932499999999999,0.5908,0.595
158400,0.5933,0.5858,0.6016
159456,0.5889500000000001,0.5858,0.5934
161040,0.5924499999999999,0.5848,0.5968
162096,0.595,0.5862,0.6064
163680,0.5904499999999999,0.5846,0.5982
164736,0.59,0.5866,0.5942
166320,0.58995,0.5814,0.5932
167376,0.59285,0.5868,0.604
168960,0.59975,0.5962,0.6068
170016,0.59035,0.586,0.5948
171600,0.59075,0.5876,0.596
172656,0.5951500000000001,0.5894,0.6004
174240,0.5873999999999999,0.587,0.5886
175296,0.59565,0.5916,0.6008
176880,0.5945,0.5908,0.5984
177936,0.5947,0.5894,0.5988
179520,0.58835,0.5862,0.5932
180576,0.5882499999999999,0.5806,0.592
182160,0.5928,0.5906,0.595
183216,0.5941,0.5878,0.5988
184800,0.59355,0.589,0.6004
185856,0.5879,0.5808,0.5946
187440,0.59135,0.5902,0.5928
188496,0.58605,0.5812,0.5922
190080,0.5923499999999999,0.59,0.5962
191136,0.593,0.5874,0.5996
192720,0.59075,0.5842,0.5968
193776,0.59545,0.591,0.6026
195360,0.5968,0.594,0.6
196416,0.5958,0.5898,0.6054
198000,0.5913999999999999,0.5844,0.5972
199056,0.58895,0.584,0.5966
200640,0.59515,0.592,0.598
201696,0.59245,0.5914,0.5942
203280,0.594,0.587,0.5998
204336,0.5887,0.5822,0.5984
205920,0.5941,0.5938,0.5948
206976,0.5913,0.587,0.6004
208560,0.5892,0.587,0.5928
209616,0.59445,0.5906,0.5982
211200,0.59095,0.583,0.5982
212256,0.5925,0.5836,0.6024
213840,0.59455,0.593,0.5976
214896,0.5902499999999999,0.5858,0.5934
216480,0.594,0.59,0.5964
217536,0.58955,0.5876,0.5918
219120,0.5957,0.5902,0.6024
220176,0.59795,0.5946,0.6022
221760,0.59255,0.5904,0.5974
222816,0.5931,0.5892,0.596
224400,0.59295,0.5886,0.5958
225456,0.59435,0.5876,0.6034
227040,0.59305,0.5886,0.596
228096,0.5963499999999999,0.5858,0.6042
229680,0.59465,0.5896,0.601
230736,0.59175,0.5872,0.5972
232320,0.5945,0.5924,0.5974
233376,0.596,0.591,0.6036
234960,0.5971500000000001,0.5936,0.6018
236016,0.5933999999999999,0.5882,0.6
237600,0.58955,0.5852,0.5934
238656,0.5951,0.592,0.602
240240,0.5975999999999999,0.5928,0.6042
241296,0.59195,0.5808,0.6032
242880,0.59585,0.592,0.6022
243936,0.5938,0.5868,0.5992
245520,0.59605,0.59,0.604
246576,0.5909,0.5812,0.5966
248160,0.59505,0.5882,0.6012
249216,0.5975,0.5884,0.6038
250800,0.5970500000000001,0.5916,0.6034
251856,0.59475,0.589,0.6008
253440,0.5908,0.5844,0.595
254496,0.59265,0.5886,0.5982
256080,0.5937,0.5868,0.599
257136,0.59475,0.5908,0.5978
258720,0.59555,0.5908,0.6002
259776,0.59895,0.5956,0.602
261360,0.59815,0.5956,0.601
262416,0.59465,0.5914,0.5982
264000,0.5967,0.592,0.6016
265056,0.5909,0.5876,0.5954
266640,0.58915,0.5806,0.5972
267696,0.59535,0.591,0.5998
269280,0.59535,0.5916,0.6014
270336,0.59445,0.5908,0.5988
271920,0.59095,0.586,0.5948
272976,0.5932,0.591,0.5968
274560,0.59145,0.5876,0.5944
275616,0.59,0.5866,0.5926
277200,0.5913999999999999,0.5896,0.5932
278256,0.5988,0.5966,0.6002
279840,0.5979,0.596,0.5992
280896,0.59615,0.593,0.5994
282480,0.5891,0.5846,0.596
283536,0.5945,0.5916,0.5994
285120,0.5964,0.5908,0.5996
286176,0.6018,0.5968,0.606
287760,0.5976,0.5938,0.6008
288816,0.5965,0.5878,0.5998
290400,0.5992,0.5936,0.605
291456,0.5976,0.5928,0.6024
293040,0.59765,0.5944,0.6008
294096,0.59565,0.5928,0.5984
295680,0.5942999999999999,0.5882,0.5982
296736,0.60085,0.5952,0.6066
298320,0.5952,0.5866,0.5996
299376,0.59825,0.5944,0.6042
300960,0.599,0.5944,0.6028
302016,0.59255,0.5898,0.596
303600,0.594,0.5884,0.5998
304656,0.59545,0.5926,0.5986
306240,0.59695,0.591,0.6038
307296,0.59345,0.592,0.5952
308880,0.5966,0.5948,0.6014
309936,0.59485,0.5862,0.6046
311520,0.59695,0.5952,0.5992
312576,0.5968,0.5904,0.6028
314160,0.59465,0.592,0.6
315216,0.5968,0.596,0.5978
316800,0.5964,0.5896,0.6002
317856,0.5947,0.5904,0.6002
319440,0.59975,0.596,0.6028
320496,0.5953999999999999,0.5928,0.599
322080,0.5918,0.5878,0.5968
323136,0.5978,0.5962,0.6
324720,0.5972999999999999,0.5904,0.6038
325776,0.5993999999999999,0.5956,0.6046
327360,0.5984,0.5956,0.605
328416,0.5925,0.5882,0.5984
330000,0.5986,0.5924,0.6036
331056,0.5964,0.5922,0.5988
332640,0.5972500000000001,0.5918,0.6008
333696,0.59565,0.5932,0.598
335280,0.59795,0.5964,0.601
336336,0.58885,0.5834,0.5934
337920,0.59475,0.59,0.5994
338976,0.59995,0.5964,0.6044
340560,0.59895,0.5952,0.602
341616,0.5964,0.5914,0.6016
343200,0.59605,0.595,0.5976
344256,0.59495,0.5912,0.5988
345840,0.59465,0.5928,0.5988
346896,0.59495,0.5908,0.5968
348480,0.5984499999999999,0.5942,0.604
349536,0.5937,0.5884,0.5972
351120,0.5945,0.5894,0.6
352176,0.5961,0.5942,0.5974
353760,0.59305,0.5902,0.5962
354816,0.59945,0.5956,0.6042
356400,0.59565,0.5912,0.6008
357456,0.5965499999999999,0.593,0.6038
359040,0.60035,0.5954,0.6038
360096,0.59745,0.592,0.6086
361680,0.5982,0.596,0.599
362736,0.5907,0.588,0.596
364320,0.5971,0.5936,0.6012
365376,0.5932,0.5848,0.5982
366960,0.5983,0.5954,0.6014
368016,0.5974,0.5926,0.601
369600,0.59665,0.594,0.6014
370656,0.5971500000000001,0.5936,0.6028
372240,0.59735,0.5924,0.6018
373296,0.5957,0.5882,0.6032
374880,0.59655,0.5888,0.6014
375936,0.596,0.5952,0.597
377520,0.5943499999999999,0.5878,0.5968
378576,0.5949,0.5924,0.5986
380160,0.5979,0.596,0.599
381216,0.59745,0.5922,0.5998
382800,0.5975,0.593,0.602
383856,0.5959,0.5928,0.5998
385440,0.5965,0.5914,0.5994
386496,0.60055,0.5982,0.6036
388080,0.5941000000000001,0.5886,0.6044
389136,0.60175,0.5986,0.6052
390720,0.59295,0.5894,0.5958
391776,0.59375,0.5908,0.5958
393360,0.5979,0.592,0.6066
394416,0.59765,0.592,0.602
396000,0.6023499999999999,0.599,0.6054
397056,0.60025,0.5948,0.6066
398640,0.59445,0.5892,0.5996
399696,0.5972500000000001,0.5944,0.6016
401280,0.59825,0.5948,0.6016
402336,0.5972999999999999,0.5936,0.6014
403920,0.5965,0.5882,0.602
404976,0.59595,0.5896,0.6054
406560,0.5891,0.5846,0.5988
407616,0.59545,0.5936,0.5978
409200,0.59875,0.5918,0.605
410256,0.59875,0.592,0.6058
411840,0.5921000000000001,0.5904,0.5938
412896,0.59975,0.599,0.6014
414480,0.5967,0.5878,0.6038
415536,0.5997,0.5944,0.6046
417120,0.593,0.586,0.5988
418176,0.59775,0.5876,0.6038
419760,0.5970500000000001,0.5948,0.5986
420816,0.592,0.5866,0.5978
421872,0.59325,0.5892,0.5986


==> results/CIFAR10/P2/fb10_ema_cb352_cl1_pre352_ab10_plot.csv <==
step,Mean,Min,Max
196,0.29425,0.29,0.2986
940,0.34575,0.3374,0.3578
2056,0.3759,0.3668,0.3836
2800,0.3954,0.3906,0.4002
3916,0.40035,0.397,0.4044
4660,0.4496,0.4378,0.465
5776,0.454,0.4414,0.4648
6520,0.47109999999999996,0.4658,0.476
7636,0.4817,0.4598,0.4922
8380,0.49315,0.4866,0.504
9496,0.49435,0.4874,0.5072
10240,0.5064,0.5,0.5114
11356,0.5143,0.5062,0.5254
12100,0.52555,0.5238,0.5272
13216,0.51065,0.495,0.5236
13960,0.53345,0.5276,0.5364
15076,0.5286,0.5246,0.5312
15820,0.53635,0.5294,0.5408
16936,0.53015,0.5222,0.5356
17680,0.554,0.5512,0.5568
18796,0.536,0.5272,0.5468
19540,0.543,0.5328,0.5564
20656,0.55175,0.5364,0.5662
21400,0.5512,0.543,0.559
22516,0.55975,0.5592,0.561
23260,0.5593,0.5516,0.5666
24376,0.56105,0.5576,0.5644
25120,0.55955,0.5506,0.565
26236,0.55975,0.5542,0.5668
26980,0.56665,0.558,0.5732
28096,0.56225,0.5576,0.5652
28840,0.5643,0.5598,0.5686
29956,0.573,0.5654,0.582
30700,0.5669500000000001,0.558,0.5778
31816,0.5643,0.5542,0.577
32560,0.5726,0.5684,0.5752
33676,0.57465,0.5712,0.5776
34420,0.5690999999999999,0.5628,0.5782
35536,0.5682,0.5572,0.5762
36280,0.5581499999999999,0.5414,0.567
37396,0.57125,0.5654,0.574
38140,0.5761000000000001,0.5658,0.5814
39256,0.5798,0.5748,0.5898
40000,0.57645,0.5682,0.5826
41116,0.56895,0.5548,0.577
41860,0.57685,0.5724,0.5856
42976,0.57805,0.565,0.5852
43720,0.5758000000000001,0.5684,0.5792
44836,0.5803,0.5736,0.583
45580,0.5733,0.5692,0.5796
46696,0.576,0.5646,0.5892
47440,0.58195,0.5728,0.5914
48556,0.5856,0.582,0.5904
49300,0.5861000000000001,0.5782,0.5898
50416,0.57605,0.5708,0.5832
51160,0.5814,0.5772,0.5858
52276,0.57875,0.5664,0.5942
53020,0.5810500000000001,0.5744,0.5862
54136,0.58545,0.5798,0.5886
54880,0.5801000000000001,0.5726,0.5908
55996,0.5831500000000001,0.5724,0.5946
56740,0.5899,0.5804,0.6024
57856,0.58565,0.5826,0.5892
58600,0.5831,0.5756,0.5884
59716,0.59195,0.5812,0.601
60460,0.58645,0.5746,0.5966
61576,0.5827,0.5778,0.5862
62320,0.58765,0.577,0.5938
63436,0.5785,0.5626,0.5876
64180,0.5892999999999999,0.5818,0.5996
65296,0.58205,0.5772,0.5916
66040,0.5893,0.5802,0.5944
67156,0.58905,0.584,0.5932
67900,0.5788,0.5708,0.584
69016,0.5884,0.584,0.5946
69760,0.583,0.5766,0.5882
70876,0.5865,0.5794,0.5914
71620,0.5930500000000001,0.5916,0.5954
72736,0.58055,0.572,0.5928
73480,0.5827,0.5742,0.5978
74596,0.59065,0.5802,0.5998
75340,0.5874,0.5816,0.5966
76456,0.5887,0.5786,0.5988
77200,0.59315,0.584,0.6042
78316,0.5809,0.5724,0.5922
79060,0.5888,0.5856,0.5918
80176,0.59385,0.5912,0.5974
80920,0.5859,0.5796,0.5884
82036,0.5888,0.5838,0.5948
82780,0.59345,0.59,0.596
83896,0.59475,0.5918,0.597
84640,0.58695,0.5798,0.6
85756,0.59375,0.5894,0.6026
86500,0.59355,0.5884,0.5996
87616,0.59145,0.5854,0.5958
88360,0.586,0.5838,0.5886
89476,0.59125,0.5768,0.602
90220,0.5932999999999999,0.5846,0.6028
91336,0.5935,0.586,0.5996
92080,0.5963499999999999,0.589,0.6034
93196,0.5837,0.573,0.5974
93940,0.58935,0.5866,0.5936
95056,0.5837,0.5716,0.6018
95800,0.58965,0.582,0.596
96916,0.5882,0.5824,0.5972
97660,0.5883,0.5788,0.5918
98776,0.5963,0.5904,0.6004
99520,0.5849,0.5782,0.5914
100636,0.59265,0.5876,0.5976
101380,0.5927,0.5846,0.6038
102496,0.59335,0.5886,0.5982
103240,0.5882,0.584,0.592
104356,0.59595,0.5882,0.6012
105100,0.5951,0.5908,0.601
106216,0.5869,0.5824,0.591
106960,0.59145,0.586,0.5992
108076,0.5952999999999999,0.5836,0.604
108820,0.5913999999999999,0.5878,0.5972
109936,0.593,0.5886,0.5992
110680,0.5921,0.5852,0.6002
111796,0.59695,0.591,0.6006
112540,0.594,0.578,0.6002
113656,0.5854,0.5804,0.5918
114400,0.5948,0.5852,0.6034
115516,0.5916,0.5858,0.5956
116260,0.58555,0.5766,0.5916
117376,0.5883,0.5854,0.5936
118120,0.5984,0.5874,0.6034
119236,0.5910500000000001,0.5824,0.6026
119980,0.5937,0.5896,0.6004
121096,0.5871500000000001,0.5792,0.592
121840,0.5966,0.5914,0.6024
122956,0.5954,0.5894,0.6008
123700,0.5882000000000001,0.5838,0.592
124816,0.5908,0.589,0.5932
125560,0.5875,0.5812,0.597
126676,0.59185,0.5862,0.5964
127420,0.5964499999999999,0.5948,0.6002
128536,0.59255,0.5846,0.598
129280,0.5974999999999999,0.5934,0.6002
130396,0.5966,0.584,0.611
131140,0.5938,0.589,0.6004
132256,0.59825,0.5928,0.6052
133000,0.5863499999999999,0.5774,0.5972
134116,0.5957,0.5898,0.6026
134860,0.5997,0.5964,0.6074
135976,0.59365,0.59,0.5994
136720,0.59485,0.5902,0.5982
137836,0.5885,0.5778,0.595
138580,0.59615,0.5894,0.606
139696,0.58895,0.5826,0.592
140440,0.59525,0.5912,0.5982
141556,0.5992500000000001,0.5938,0.6046
142300,0.59705,0.5942,0.5998
143416,0.5921,0.5886,0.5958
144160,0.5955,0.5914,0.6032
145276,0.59325,0.5902,0.5966
146020,0.5883499999999999,0.5842,0.592
147136,0.5937,0.5878,0.5996
147880,0.5917,0.5866,0.5974
148996,0.59285,0.5886,0.596
149740,0.5918,0.5832,0.5958
150856,0.5865,0.5754,0.5942
151600,0.5936,0.5906,0.5956
152716,0.58975,0.585,0.5942
153460,0.59585,0.5934,0.6
154576,0.58535,0.5816,0.5934
155320,0.5945,0.5898,0.6038
156436,0.5882499999999999,0.5816,0.5984
157180,0.5944,0.5898,0.597
158296,0.59,0.5876,0.5918
159040,0.59705,0.5936,0.6018
160156,0.5943,0.5902,0.5994
160900,0.5974,0.5928,0.6014
162016,0.59645,0.5874,0.6028
162760,0.5942000000000001,0.5842,0.5986
163876,0.59685,0.5938,0.6022
164620,0.58605,0.5746,0.5946
165736,0.59205,0.587,0.5956
166480,0.59385,0.5826,0.6002
167596,0.59615,0.5948,0.5988
168340,0.59695,0.5954,0.5994
169456,0.59545,0.5908,0.6002
170200,0.5989,0.596,0.6046
171316,0.5984,0.596,0.6014
172060,0.5902499999999999,0.585,0.596
173176,0.60325,0.5948,0.6082
173920,0.5951,0.5866,0.6006
175036,0.5924,0.5914,0.5936
175780,0.5971,0.5906,0.6026
176896,0.5944,0.5884,0.5998
177640,0.5986,0.587,0.6048
178756,0.5976,0.5922,0.6026
179500,0.58805,0.5804,0.5956
180616,0.59195,0.5836,0.6052
181360,0.59385,0.5932,0.595
182476,0.59645,0.5916,0.6054
183220,0.59315,0.591,0.5966
184336,0.59805,0.5918,0.6038
185080,0.59525,0.592,0.602
186196,0.59485,0.5886,0.5988
186940,0.5972,0.5908,0.604
188056,0.59765,0.5918,0.6014
188800,0.5962000000000001,0.5884,0.6038
189916,0.59405,0.583,0.5998
190660,0.5915,0.5826,0.5986
191776,0.59655,0.5896,0.602
192520,0.5949,0.5832,0.6014
193636,0.59,0.587,0.594
194380,0.59675,0.591,0.6028
195496,0.59475,0.5902,0.5976
196240,0.5986,0.5966,0.6018
197356,0.59015,0.5844,0.6008
198100,0.5975999999999999,0.5922,0.6008
199216,0.5924,0.5888,0.5962
199960,0.59775,0.591,0.6076
201076,0.5937,0.5916,0.595
201820,0.5910500000000001,0.5832,0.5956
202936,0.59475,0.586,0.6016
203680,0.5967,0.5912,0.6
204796,0.5916,0.5826,0.5952
205540,0.6014,0.5992,0.6046
206656,0.59255,0.5908,0.5954
207400,0.59515,0.5942,0.5968
208516,0.5908,0.5812,0.598
209260,0.58885,0.5856,0.5962
210376,0.59705,0.5898,0.6014
211120,0.59185,0.585,0.6002
212236,0.5936,0.5914,0.5976
212980,0.593,0.5842,0.5992
214096,0.5956,0.5906,0.605
214840,0.5882000000000001,0.5822,0.5916
215956,0.5985,0.5914,0.6078
216700,0.5924,0.5872,0.5988
217816,0.5963,0.5886,0.6038
218560,0.59965,0.5916,0.604
219676,0.5921000000000001,0.5872,0.6034
220420,0.58065,0.5644,0.5902
221536,0.59585,0.5862,0.6026
222280,0.592,0.5812,0.599
223396,0.5946,0.593,0.5956
224140,0.5991500000000001,0.5964,0.6022
225256,0.5964,0.5922,0.6006
226000,0.59055,0.5842,0.5966
227116,0.58935,0.5828,0.594
227860,0.5891,0.588,0.5912
228976,0.59025,0.5842,0.6004
229720,0.5949,0.5886,0.5988
230836,0.5907,0.5884,0.5932
231580,0.59685,0.5926,0.599
232696,0.5931,0.582,0.6026
233440,0.59295,0.5874,0.6016
234556,0.5948,0.5818,0.6046
235300,0.5891,0.5804,0.5948
236416,0.59555,0.5944,0.5982
237160,0.59235,0.587,0.6034
238276,0.5853,0.5784,0.5932
239020,0.597,0.5914,0.6022
240136,0.60025,0.596,0.6052
240880,0.59365,0.5906,0.6006
241996,0.5951,0.5908,0.5986
242740,0.59275,0.5842,0.5986
243856,0.58985,0.5832,0.5928
244600,0.59665,0.5938,0.6
245716,0.5932999999999999,0.588,0.5982
246460,0.5963,0.595,0.5986
247576,0.58325,0.5724,0.5884
248320,0.5908,0.5846,0.6066
249436,0.59005,0.5818,0.5952
250180,0.59575,0.593,0.599
251296,0.59675,0.5904,0.606
252040,0.59235,0.5862,0.6002
253156,0.59485,0.593,0.5964
253900,0.59785,0.5912,0.6028
255016,0.5923,0.5784,0.5998
255760,0.5945,0.5874,0.5984
256876,0.5944,0.591,0.6002
257620,0.5972,0.5948,0.5994
258736,0.5946,0.5874,0.6016
259480,0.59535,0.5858,0.604
260596,0.5941,0.5912,0.5978
261340,0.59115,0.5864,0.5962
262456,0.59535,0.5864,0.6012
263200,0.5891,0.5868,0.5922
264316,0.5901,0.5888,0.5932
265060,0.59165,0.5854,0.5996
266176,0.59535,0.5934,0.5982
266920,0.59725,0.593,0.601
268036,0.5898,0.582,0.5934
268780,0.5957,0.5908,0.5996
269896,0.5936,0.592,0.5954
270640,0.5944499999999999,0.591,0.596
271756,0.5902499999999999,0.5828,0.5946
272500,0.5938,0.5866,0.5994
273616,0.59295,0.584,0.5998
274360,0.5932999999999999,0.5876,0.6032
275476,0.5883,0.5816,0.5946
276220,0.5952500000000001,0.591,0.5988
277336,0.5992,0.5956,0.6048
278080,0.5924,0.5862,0.6002
279196,0.5929,0.5862,0.5972
279940,0.59365,0.5842,0.5996
281056,0.59615,0.592,0.599
281800,0.5939,0.5896,0.5974
282916,0.58985,0.5772,0.6016
283660,0.5945,0.5872,0.6008
284776,0.5963,0.5888,0.5996
285520,0.58775,0.58,0.5966
286636,0.58995,0.5832,0.596
287380,0.5931,0.588,0.5986
288496,0.6004,0.5982,0.6018
289240,0.59205,0.5878,0.598
290356,0.5929,0.5904,0.5984
291100,0.59225,0.5826,0.5994
292216,0.5932499999999999,0.587,0.5982
292960,0.5944499999999999,0.5902,0.598
294076,0.5954999999999999,0.59,0.6012
294820,0.59145,0.5812,0.6004
295936,0.59815,0.596,0.5992
296680,0.5912,0.5802,0.5992
297424,0.5951500000000001,0.5916,0.599


==> results/CIFAR10/P2/fb10_ema_cb704_cl1_pre352_ab10_plot.csv <==
step,Mean,Min,Max
372,0.2853,0.2754,0.292
2016,0.38795,0.3738,0.3948
3660,0.39065,0.3612,0.4146
5304,0.4206,0.4004,0.4376
6948,0.4613,0.4402,0.4798
8592,0.4763,0.468,0.4944
10236,0.49795,0.4746,0.5074
11880,0.51865,0.515,0.5282
14072,0.5246999999999999,0.5242,0.5252
15716,0.53225,0.5256,0.5416
17360,0.544,0.5294,0.5548
19004,0.5398499999999999,0.5328,0.5448
20648,0.54635,0.5238,0.559
22292,0.55125,0.545,0.5586
23936,0.55445,0.5432,0.5588
25580,0.55185,0.5382,0.5706
27772,0.5627,0.548,0.5776
29416,0.5657,0.554,0.571
31060,0.5641499999999999,0.547,0.58
32704,0.5684,0.5618,0.5774
34348,0.56725,0.5618,0.5748
35992,0.5754,0.5626,0.581
37636,0.5722,0.5656,0.5794
39280,0.5730999999999999,0.569,0.579
41472,0.5736,0.563,0.586
43116,0.5727,0.5586,0.5902
44760,0.57155,0.5562,0.582
46404,0.5835,0.5746,0.5878
48048,0.5795,0.5778,0.5834
49692,0.57735,0.5644,0.5846
51336,0.58185,0.5732,0.5882
52980,0.5827,0.58,0.5862
55172,0.5834,0.5816,0.5856
56816,0.58025,0.5776,0.5838
58460,0.59275,0.588,0.5986
60104,0.58635,0.583,0.5908
61748,0.57345,0.565,0.5818
63392,0.5852,0.5802,0.5948
65036,0.5875,0.5772,0.5958
66680,0.58375,0.5802,0.5856
68872,0.58505,0.5798,0.5894
70516,0.58585,0.5824,0.5908
72160,0.59175,0.5826,0.6002
73804,0.5912999999999999,0.588,0.5964
75448,0.5871,0.5838,0.5908
77092,0.5918,0.5896,0.5952
78736,0.5927,0.5836,0.5966
80380,0.59045,0.585,0.5954
82572,0.58815,0.5822,0.5948
84216,0.58865,0.5818,0.5936
85860,0.5878,0.5802,0.594
87504,0.5913,0.5834,0.5992
89148,0.5906,0.581,0.601
90792,0.58985,0.5808,0.5972
92436,0.59,0.5804,0.5968
94080,0.59425,0.5858,0.5994
96272,0.5929,0.5892,0.5988
97916,0.59665,0.5914,0.6018
99560,0.58725,0.577,0.5962
101204,0.5927,0.5756,0.605
102848,0.58945,0.5776,0.5988
104492,0.6011,0.5972,0.6064
106136,0.59175,0.5876,0.5986
107780,0.5903,0.587,0.596
109972,0.5924,0.5784,0.6028
111616,0.5876,0.566,0.595
113260,0.59295,0.5876,0.5966
114904,0.5920000000000001,0.5832,0.5964
116548,0.5936,0.5904,0.5962
118192,0.5909,0.589,0.5934
119836,0.5927,0.5832,0.6008
121480,0.58805,0.5796,0.5946
123672,0.5965,0.59,0.6032
125316,0.58845,0.5804,0.593
126960,0.58765,0.5864,0.5896
128604,0.5857,0.5816,0.594
130248,0.5912,0.589,0.5934
131892,0.5906,0.579,0.5984
133536,0.5882000000000001,0.5798,0.5956
135180,0.58605,0.58,0.5914
137372,0.5925,0.5814,0.6
139016,0.59215,0.5856,0.6002
140660,0.5882,0.583,0.5966
142304,0.59415,0.5846,0.5996
143948,0.59835,0.5914,0.6076
145592,0.58995,0.5848,0.5962
147236,0.5883,0.5808,0.596
148880,0.5925,0.59,0.5954
151072,0.5936,0.5876,0.6006
152716,0.59335,0.586,0.6
154360,0.5882499999999999,0.5832,0.5942
156004,0.594,0.5822,0.6
157648,0.5884,0.5868,0.5906
159292,0.5932999999999999,0.5868,0.5992
160936,0.58965,0.5822,0.5966
162580,0.5984,0.5936,0.6046
164772,0.5991,0.5924,0.6104
166416,0.5910500000000001,0.5896,0.5926
168060,0.5905,0.578,0.5986
169704,0.5937,0.5884,0.597
171348,0.596,0.5874,0.6062
172992,0.59585,0.5912,0.6038
174636,0.59085,0.5828,0.5968
176280,0.59295,0.5846,0.601
178472,0.59455,0.5898,0.5986
180116,0.5915,0.5864,0.5958
181760,0.5947,0.5898,0.6048
183404,0.589,0.581,0.5952
185048,0.594,0.5878,0.6024
186692,0.59545,0.5894,0.5994
188336,0.5957,0.5878,0.6006
189980,0.59175,0.5898,0.593
192172,0.59195,0.584,0.6024
193816,0.5920000000000001,0.5792,0.6014
195460,0.59695,0.5896,0.6066
197104,0.5888,0.5804,0.5946
198748,0.5917,0.5858,0.5972
200392,0.5967,0.592,0.5998
202036,0.58905,0.5828,0.5926
203680,0.5944,0.5894,0.5972
205872,0.58875,0.5844,0.5906
207516,0.5964,0.5942,0.6002
209160,0.5993,0.5904,0.6038
210804,0.59655,0.5876,0.6026
212448,0.59595,0.587,0.6058
214092,0.5949,0.5914,0.6002
215736,0.5951,0.5852,0.6028
217380,0.59405,0.5882,0.5978
219572,0.5952500000000001,0.5886,0.6016
221216,0.5932,0.5814,0.6064
222860,0.59085,0.5838,0.5992
224504,0.5941,0.5848,0.6026
226148,0.5940000000000001,0.5832,0.6066
227792,0.5942500000000001,0.5828,0.6014
229436,0.5901000000000001,0.5864,0.5958
231080,0.593,0.5858,0.5988
233272,0.59275,0.5862,0.603
234916,0.5903,0.5824,0.5968
236560,0.59795,0.5932,0.602
238204,0.59355,0.5904,0.595
239848,0.5944,0.59,0.5994
241492,0.5982999999999999,0.593,0.6032
243136,0.59345,0.5874,0.597
244780,0.5911,0.5826,0.599
246972,0.5940000000000001,0.5898,0.5984
248616,0.5932000000000001,0.5864,0.5994
250260,0.5919,0.5842,0.5948
251904,0.5985,0.598,0.599
253548,0.589,0.5762,0.5994
255192,0.59785,0.5894,0.6068
256836,0.59305,0.5802,0.6082
258480,0.5963,0.59,0.6006
260672,0.59375,0.582,0.6008
262316,0.59655,0.5904,0.6004
263960,0.59355,0.59,0.599
265604,0.58975,0.5858,0.592
267248,0.59415,0.5872,0.6006
268892,0.5959,0.592,0.5998
270536,0.5959,0.5868,0.6066
272180,0.59355,0.5842,0.5972
274372,0.595,0.5882,0.6078
276016,0.5954999999999999,0.5942,0.5982
277660,0.59005,0.5848,0.5968
279304,0.5906,0.5858,0.5948
280948,0.5932000000000001,0.5862,0.5976
282592,0.5952,0.5898,0.6002
284236,0.59465,0.5832,0.6024
285880,0.593,0.5836,0.5992
288072,0.59355,0.5844,0.599
289716,0.59735,0.5838,0.604
291360,0.59345,0.5846,0.604
293004,0.5898,0.5818,0.5938
294648,0.59735,0.5938,0.5994
296292,0.6002000000000001,0.5916,0.6064
297936,0.59645,0.5888,0.6012
299580,0.59885,0.5916,0.607
301772,0.59575,0.5922,0.599
303416,0.59895,0.5942,0.6052
305060,0.5939,0.5912,0.5986
306704,0.59985,0.596,0.6066
308348,0.597,0.5898,0.6026
309992,0.59255,0.5834,0.6032
311636,0.59585,0.5946,0.5974
313280,0.59625,0.5906,0.6
315472,0.5976,0.5886,0.6042
317116,0.598,0.591,0.6076
318760,0.5932999999999999,0.5796,0.6032
320404,0.5911,0.5858,0.6006
322048,0.6012500000000001,0.5944,0.6038
323692,0.5942000000000001,0.5868,0.5972
325336,0.5926,0.5814,0.5986
326980,0.5972,0.5938,0.6024
329172,0.593,0.5852,0.6028
330816,0.59545,0.5932,0.5996
332460,0.5956,0.5844,0.6092
334104,0.5913999999999999,0.588,0.5982
335748,0.5949,0.5832,0.6046
337392,0.5946,0.5872,0.6034
339036,0.5945,0.5894,0.6008
340680,0.60065,0.5902,0.6108
342872,0.5975,0.5846,0.6048
344516,0.59565,0.5934,0.5986
346160,0.5942999999999999,0.5902,0.601
347804,0.59965,0.5964,0.6066
349448,0.59595,0.59,0.6004
351092,0.599,0.5938,0.6092
352736,0.5954,0.591,0.6004
354380,0.59445,0.5874,0.6
356572,0.5932,0.5844,0.6004
358216,0.59595,0.5892,0.6016
359860,0.5982,0.5892,0.6092
361504,0.59775,0.5934,0.604
363148,0.598,0.594,0.6014
364792,0.59565,0.5922,0.599
366436,0.59495,0.5906,0.5986
368080,0.5967,0.5894,0.6012
370272,0.60065,0.5978,0.6046
371916,0.60085,0.5918,0.6062
373560,0.5992,0.5942,0.6036
375204,0.59485,0.5926,0.5968
376848,0.59615,0.5896,0.6052
378492,0.5969,0.5934,0.604
380136,0.59325,0.584,0.5996
381780,0.5964,0.5888,0.6
383972,0.592,0.5878,0.5964
385616,0.5962,0.5922,0.6012
387260,0.596,0.5928,0.6
388904,0.5924,0.578,0.6032
390548,0.59535,0.5886,0.6048
392192,0.59375,0.5866,0.598
393836,0.5959,0.58,0.6038
395480,0.595,0.5892,0.6014
397672,0.59925,0.595,0.6022
399316,0.58985,0.5826,0.5936
400960,0.5961000000000001,0.5858,0.6014
402604,0.5952,0.5886,0.601
404248,0.5968,0.5926,0.6068
405892,0.5963,0.5864,0.6038
407536,0.5999,0.5974,0.6026
409180,0.5924,0.5868,0.6014
411372,0.59515,0.5856,0.599
413016,0.5932999999999999,0.5824,0.6012
414660,0.59735,0.5936,0.6022
416304,0.59375,0.5908,0.597
417948,0.5989,0.5964,0.6038
419592,0.5938,0.5846,0.6014
421236,0.59395,0.5898,0.5988
422880,0.5952500000000001,0.592,0.6
425072,0.5963499999999999,0.5888,0.601
426716,0.59305,0.5848,0.6038
428360,0.59545,0.5836,0.6044
430004,0.5962000000000001,0.5932,0.5996
431648,0.59665,0.593,0.6002
433292,0.59465,0.59,0.601
434936,0.5914,0.5844,0.6
436580,0.5984,0.595,0.6012
438772,0.5979000000000001,0.5862,0.6054
440416,0.599,0.5924,0.6086
442060,0.5991,0.594,0.606
443704,0.597,0.5964,0.5982
445348,0.59205,0.5872,0.5976
446992,0.5932,0.5864,0.6022
448636,0.5922499999999999,0.5806,0.602
450280,0.5956,0.5902,0.605
452472,0.59665,0.5944,0.6016
454116,0.59635,0.5858,0.6014
455760,0.5947,0.5908,0.5986
457404,0.5949,0.5924,0.598
459048,0.5946,0.5898,0.6006
460692,0.59305,0.589,0.5956
462336,0.59835,0.5954,0.6016
463980,0.5961000000000001,0.588,0.6024
466172,0.5966,0.5922,0.602
467816,0.5945,0.5878,0.5998
469460,0.59855,0.5902,0.609
471104,0.5996,0.5964,0.6038
472748,0.598,0.5912,0.6036
474392,0.5943,0.5852,0.5976
476036,0.59825,0.5944,0.601
477680,0.59745,0.5968,0.5984
479872,0.60045,0.5944,0.609
481516,0.59525,0.5912,0.5992
483160,0.59695,0.5902,0.6026
484804,0.5946,0.5852,0.6058
486448,0.5946,0.5914,0.6014
488092,0.5981,0.5934,0.601
489736,0.5955,0.5926,0.6018
491380,0.5954999999999999,0.5886,0.6
493572,0.5971,0.592,0.6064
495216,0.59285,0.5898,0.5962
496860,0.5952,0.5896,0.6018
498504,0.59815,0.5912,0.6074
500148,0.5985,0.5944,0.6042
501792,0.5985,0.5962,0.6
503436,0.59575,0.5852,0.6012
505080,0.59595,0.5884,0.6022
507272,0.5962999999999999,0.586,0.6032
508916,0.5943,0.5878,0.5976
510560,0.5958,0.592,0.5996
512204,0.59935,0.59,0.6044
513848,0.59485,0.5882,0.5986
515492,0.59695,0.5938,0.6014
517136,0.5917,0.584,0.598
518780,0.59765,0.5966,0.5988
520972,0.5958,0.5914,0.6018
522616,0.5988,0.5932,0.6018
524260,0.5979,0.5944,0.5992
525904,0.59405,0.5912,0.5972
527548,0.59585,0.5902,0.5984
529192,0.5949,0.5818,0.6028
530836,0.5976,0.5894,0.6036
532480,0.59805,0.5882,0.6058
534672,0.59265,0.585,0.5994
536316,0.60065,0.5956,0.6056
537960,0.5988,0.5906,0.6078
539604,0.60065,0.598,0.6036
541248,0.6016,0.5976,0.604
542892,0.5905,0.5854,0.5948
544536,0.5965,0.5856,0.6012
546180,0.6007,0.5966,0.6034
547824,0.59775,0.5952,0.6006


==> results/CIFAR10/P2/fb176_ema_cb0_pre352_plot.csv <==
step,Mean,Min,Max
176,0.24280000000000002,0.2346,0.2484
528,0.31215000000000004,0.3024,0.322
880,0.3667,0.3652,0.3688
1232,0.35805,0.3552,0.3608
1936,0.3527,0.3442,0.3668
2288,0.37725,0.3722,0.3824
2640,0.3714,0.3556,0.3858
2992,0.40865,0.3976,0.4184
3696,0.39185000000000003,0.3738,0.4128
4048,0.37945,0.377,0.3864
4400,0.4144,0.406,0.4218
4752,0.4306,0.4132,0.4426
5456,0.41065,0.3812,0.4222
5808,0.43935,0.4248,0.449
6160,0.405,0.3718,0.442
6512,0.44589999999999996,0.432,0.4542
7216,0.47135,0.4698,0.4728
7568,0.4462,0.4362,0.4508
7920,0.48009999999999997,0.4694,0.489
8272,0.458,0.4408,0.4866
8976,0.4812,0.468,0.4924
9328,0.5061,0.4968,0.5116
9680,0.4915,0.4824,0.504
10032,0.5065500000000001,0.4946,0.5122
10736,0.5035000000000001,0.5018,0.5054
11088,0.50045,0.4948,0.5044
11440,0.5161,0.5116,0.521
11792,0.52155,0.5078,0.5292
12496,0.5102,0.5054,0.514
12848,0.5239,0.5138,0.5308
13200,0.52965,0.5222,0.5372
13552,0.519,0.5058,0.5278
14256,0.5329,0.5314,0.5368
14608,0.5218,0.5172,0.531
14960,0.53835,0.5338,0.546
15312,0.53715,0.5304,0.5432
16016,0.5429999999999999,0.5356,0.5504
16368,0.54625,0.5434,0.5494
16720,0.5374,0.5164,0.5568
17072,0.5415000000000001,0.535,0.55
17776,0.55185,0.539,0.5644
18128,0.5465,0.5388,0.5526
18480,0.54375,0.5338,0.5518
18832,0.55975,0.5526,0.5654
19536,0.55385,0.5468,0.5652
19888,0.5560499999999999,0.5454,0.5704
20240,0.5532,0.5426,0.5612
20592,0.56525,0.556,0.574
21296,0.5535,0.5414,0.5636
21648,0.5537,0.542,0.5654
22000,0.54515,0.5362,0.5502
22352,0.5598,0.5514,0.5656
23056,0.5629,0.5548,0.5708
23408,0.5665,0.5568,0.5756
23760,0.5681499999999999,0.5546,0.5902
24112,0.55555,0.5468,0.564
24816,0.56135,0.5572,0.5668
25168,0.56915,0.5618,0.5732
25520,0.5709,0.5664,0.5788
25872,0.5671499999999999,0.5578,0.574
26576,0.567,0.5582,0.5738
26928,0.55955,0.5544,0.5662
27280,0.5473,0.538,0.56
27632,0.5609,0.5368,0.5794
28336,0.5671999999999999,0.561,0.572
28688,0.5646,0.5566,0.5758
29040,0.56795,0.5594,0.5752
29392,0.5578000000000001,0.553,0.5674
30096,0.56725,0.5558,0.575
30448,0.5823,0.5788,0.5858
30800,0.57675,0.5664,0.5828
31152,0.56915,0.5616,0.5748
31856,0.57355,0.557,0.5876
32208,0.5695,0.5672,0.5718
32560,0.57705,0.5736,0.582
32912,0.56705,0.5592,0.5724
33616,0.5766,0.5722,0.5848
33968,0.5735,0.5544,0.583
34320,0.5635,0.5504,0.5834
34672,0.5581,0.5496,0.5628
35376,0.5667,0.5472,0.5744
35728,0.57095,0.5636,0.579
36080,0.5757,0.5666,0.5818
36432,0.5727,0.5662,0.5838
37136,0.57285,0.563,0.5822
37488,0.57515,0.5702,0.58
37840,0.57065,0.5642,0.5788
38192,0.5724,0.5652,0.5766
38896,0.57165,0.5578,0.5846
39248,0.573,0.566,0.5798
39600,0.5794,0.5782,0.5806
39952,0.5745,0.567,0.5816
40656,0.5797,0.5648,0.5894
41008,0.5694,0.5616,0.5754
41360,0.573,0.5674,0.579
41712,0.5710500000000001,0.5674,0.5756
42416,0.5666,0.5556,0.5774
42768,0.57775,0.5658,0.5872
43120,0.5806,0.576,0.5894
43472,0.5784,0.5638,0.587
44176,0.57325,0.565,0.5822
44528,0.5754,0.5632,0.5814
44880,0.5756,0.5606,0.584
45232,0.5734,0.5666,0.5814
45936,0.57235,0.5672,0.579
46288,0.57145,0.5604,0.5768
46640,0.5824,0.5768,0.5904
46992,0.5706,0.5616,0.5784
47696,0.57345,0.5622,0.5796
48048,0.57965,0.5754,0.5836
48400,0.56555,0.5578,0.5722
48752,0.5795,0.568,0.5882
49456,0.5715,0.5606,0.584
49808,0.57275,0.5702,0.5768
50160,0.5811,0.577,0.5852
50512,0.5652,0.5536,0.5796
51216,0.57945,0.5748,0.5828
51568,0.5748,0.5664,0.5838
51920,0.57685,0.5704,0.582
52272,0.57255,0.5614,0.5788
52976,0.57445,0.565,0.5796
53328,0.57185,0.5654,0.5764
53680,0.58285,0.5766,0.594
54032,0.5711,0.5636,0.5792
54736,0.5823,0.575,0.5872
55088,0.5826,0.5684,0.5896
55440,0.5740000000000001,0.5614,0.5814
55792,0.58065,0.5752,0.587
56496,0.5751999999999999,0.5718,0.5782
56848,0.5669,0.5584,0.5704
57200,0.5753,0.5656,0.5796
57552,0.56995,0.563,0.581
58256,0.57355,0.5622,0.5822
58608,0.5771999999999999,0.5618,0.5866
58960,0.5796,0.574,0.589
59312,0.57825,0.569,0.5854
60016,0.5817,0.5674,0.5904
60368,0.57385,0.5632,0.5826
60720,0.5734,0.567,0.5824
61072,0.5859,0.5798,0.5906
61776,0.56825,0.5602,0.5784
62128,0.5750500000000001,0.5706,0.5792
62480,0.5744,0.5714,0.5778
62832,0.5789,0.574,0.584
63536,0.5751999999999999,0.5656,0.5796
63888,0.5694,0.565,0.5738
64240,0.5672,0.561,0.5724
64592,0.57385,0.5598,0.5822
65296,0.57925,0.5746,0.588
65648,0.5769,0.5714,0.5854
66000,0.5706,0.5646,0.5772
66352,0.57825,0.5714,0.5826
67056,0.5791999999999999,0.5718,0.5898
67408,0.58245,0.5746,0.5874
67760,0.5751999999999999,0.5668,0.5806
68112,0.5737,0.5618,0.5814
68816,0.57765,0.5678,0.5862
69168,0.57795,0.569,0.5838
69520,0.5724,0.5668,0.58
69872,0.57715,0.5736,0.5808
70576,0.57845,0.5712,0.5872
70928,0.5715,0.5598,0.5836
71280,0.5778,0.5724,0.584
71632,0.5777,0.5724,0.5856
72336,0.57785,0.5748,0.5818
72688,0.5802,0.5768,0.584
73040,0.5726,0.5642,0.5758
73392,0.5701,0.5556,0.5852
74096,0.5746,0.5664,0.5846
74448,0.5769,0.5712,0.5804
74800,0.57755,0.5746,0.5798
75152,0.57525,0.57,0.5818
75856,0.5745,0.5708,0.578
76208,0.5730999999999999,0.5634,0.5826
76560,0.57755,0.5718,0.5814
76912,0.5778,0.5726,0.584
77616,0.57515,0.572,0.5782
77968,0.5720000000000001,0.5628,0.5778
78320,0.58055,0.576,0.5862
78672,0.5746,0.5668,0.58
79376,0.57775,0.5702,0.587
79728,0.5811,0.5666,0.5904
80080,0.5726,0.5706,0.5746
80432,0.5796,0.5746,0.5846
81136,0.5742499999999999,0.5708,0.578
81488,0.5712,0.5582,0.5852
81840,0.57985,0.5728,0.5848
82192,0.5708,0.5634,0.576
82896,0.5764,0.5738,0.5796
83248,0.56915,0.5628,0.573
83600,0.5727,0.5702,0.5774
83952,0.57675,0.5728,0.5808
84656,0.57115,0.5602,0.5818
85008,0.5739,0.5622,0.5814
85360,0.57595,0.569,0.582
85712,0.5752,0.5716,0.5792
86416,0.57185,0.5696,0.5762
86768,0.5741,0.5656,0.5828
87120,0.5735,0.5672,0.5774
87472,0.5756,0.5694,0.5792
88176,0.58065,0.5736,0.584
88528,0.5743,0.5642,0.5812
88880,0.57155,0.5638,0.5814
89232,0.5774,0.5742,0.58
89936,0.5724,0.562,0.5806
90288,0.57035,0.5644,0.5764
90640,0.57405,0.566,0.5848
90992,0.57655,0.5716,0.5814
91696,0.57085,0.5668,0.5784
92048,0.57875,0.572,0.585
92400,0.5741,0.5726,0.5756
92752,0.57125,0.569,0.5764
93456,0.57155,0.569,0.5738
93808,0.57375,0.5672,0.5842
94160,0.5679000000000001,0.5628,0.5732
94512,0.5709,0.5582,0.577
95216,0.5754,0.5738,0.5772
95568,0.57595,0.571,0.5792
95920,0.57225,0.5682,0.5806
96272,0.575,0.565,0.5826
96976,0.57865,0.5708,0.5842
97328,0.5735,0.568,0.5778
97680,0.5758,0.5738,0.5796
98032,0.57525,0.5668,0.5844
98736,0.57115,0.567,0.5748
99088,0.5721499999999999,0.5666,0.5756
99440,0.57595,0.5708,0.5804
99792,0.57255,0.5654,0.5824
100496,0.5725,0.5696,0.577
100848,0.57575,0.571,0.58
101200,0.5736,0.5666,0.5818
101552,0.5711,0.5644,0.5802
102256,0.5755,0.566,0.5878
102608,0.57145,0.5668,0.5766
102960,0.57295,0.569,0.5758
103312,0.5747,0.5666,0.5792
104016,0.5758,0.5698,0.579
104368,0.5779000000000001,0.5716,0.5834
104720,0.57475,0.5682,0.586
105072,0.5698,0.5656,0.574
105776,0.57045,0.5682,0.575
106128,0.5743499999999999,0.5706,0.5788
106480,0.57085,0.5638,0.5744
106832,0.57265,0.569,0.5774
107536,0.5742,0.5696,0.5762
107888,0.5762,0.5712,0.5816
108240,0.5640499999999999,0.5548,0.5762
108592,0.5720000000000001,0.5706,0.5732
109296,0.57455,0.5674,0.5814
109648,0.57225,0.5624,0.5802
110000,0.5718,0.5656,0.5748
110352,0.56915,0.5618,0.5782
111056,0.56635,0.563,0.5702
111408,0.5730500000000001,0.5662,0.5802
111760,0.57115,0.5672,0.577
112112,0.57125,0.57,0.574
112816,0.5748,0.5724,0.5766
113168,0.5702,0.5626,0.5786
113520,0.5725,0.5678,0.5776
113872,0.5708,0.566,0.5748
114576,0.57065,0.5648,0.578
114928,0.5683,0.5652,0.5722
115280,0.57625,0.5712,0.582
115632,0.56555,0.5518,0.5732
116336,0.57105,0.5642,0.579
116688,0.5729500000000001,0.5702,0.5784
117040,0.57775,0.5744,0.5802
117392,0.56855,0.5634,0.5754
118096,0.57055,0.5634,0.5738
118448,0.5727,0.5692,0.5802
118800,0.57475,0.5704,0.5804
119152,0.5715,0.567,0.5752
119856,0.5703,0.5644,0.58
120208,0.5694,0.5624,0.5732
120560,0.5663,0.5638,0.5696
120912,0.56925,0.5622,0.574
121616,0.5688,0.5624,0.5754
121968,0.56915,0.5618,0.5756
122320,0.5766,0.5708,0.5804
122672,0.57365,0.569,0.5828
123376,0.5710500000000001,0.5652,0.575
123728,0.571,0.5622,0.58
124080,0.56885,0.5638,0.5764
124432,0.5698,0.5596,0.5772
125136,0.57015,0.5676,0.5722
125488,0.57375,0.567,0.5826
125840,0.57435,0.5702,0.578
126192,0.57485,0.5718,0.5778
126896,0.5709,0.5628,0.5748
127248,0.57185,0.5684,0.5748
127600,0.5682,0.56,0.5732
127952,0.57005,0.567,0.573
128656,0.5756,0.5734,0.5776
129008,0.57375,0.568,0.578
129360,0.5672,0.5634,0.5722
129712,0.57285,0.5672,0.5818
130416,0.56965,0.5594,0.578
130768,0.57145,0.5628,0.5754
131120,0.57255,0.5662,0.578
131472,0.5706,0.5656,0.5746
132176,0.5684,0.564,0.5732
132528,0.5759,0.5668,0.581
132880,0.5749,0.571,0.5776
133232,0.57075,0.5632,0.5796
133936,0.5747,0.5712,0.5796
134288,0.5648,0.5568,0.5734
134640,0.5709,0.5654,0.5762
134992,0.5733,0.5718,0.5748
135696,0.57445,0.5688,0.5792
136048,0.56555,0.5632,0.5682
136400,0.57585,0.5688,0.5878
136752,0.5682499999999999,0.5632,0.5738
137456,0.56995,0.5668,0.5742
137808,0.5693,0.5642,0.574
138160,0.5698,0.563,0.5756
138512,0.5724,0.5636,0.5836
139216,0.5706,0.5638,0.5794
139568,0.56785,0.5654,0.5732
139920,0.5668500000000001,0.562,0.5716
140272,0.5703,0.5604,0.5794
140624,0.5705,0.5652,0.5758


==> results/CIFAR10/P2/fb1_ema_cb0_pre1000_plot.csv <==
step,Mean,Min,Max
2,0.101,0.101,0.101
504,0.2079,0.2,0.217
1006,0.23705,0.2252,0.254
1508,0.26180000000000003,0.242,0.2872
2010,0.28645,0.2776,0.2954
2512,0.3122,0.2728,0.3338
3014,0.3317,0.2944,0.3566
3516,0.31989999999999996,0.3152,0.323
4018,0.38,0.3624,0.4106
4520,0.3901,0.3796,0.397
5022,0.39844999999999997,0.3718,0.4216
5524,0.38595,0.3768,0.4104
6026,0.39265,0.3788,0.4124
6528,0.3986,0.392,0.4096
7030,0.3871,0.3606,0.4004
7532,0.4103,0.3982,0.4264
8034,0.43055,0.3988,0.452
8536,0.4123,0.3786,0.4314
9038,0.42445,0.411,0.4418
9540,0.40505,0.3662,0.43
10042,0.43225,0.398,0.471
10544,0.42105,0.3634,0.4594
11046,0.4127,0.3912,0.4274
11548,0.4143,0.3984,0.426
12050,0.43920000000000003,0.4338,0.445
12552,0.42215,0.4002,0.4634
13054,0.4235,0.412,0.4378
13556,0.457,0.4372,0.4692
14058,0.42495,0.4026,0.4588
14560,0.4272,0.3782,0.4516
15062,0.45365,0.4232,0.4848
15564,0.47145000000000004,0.4676,0.4778
16066,0.4343,0.3822,0.4692
16568,0.45594999999999997,0.4284,0.4664
17070,0.454,0.4374,0.478
17572,0.45955,0.4314,0.4788
18074,0.45215,0.414,0.4828
18576,0.4456,0.4232,0.4726
19078,0.46025,0.44,0.4704
19580,0.4869,0.4748,0.5006
20082,0.44845,0.436,0.4598
20584,0.4762,0.4686,0.4878
21086,0.4689,0.445,0.4952
21588,0.4766,0.4452,0.4968
22090,0.48025,0.468,0.4898
22592,0.48145,0.4718,0.4884
23094,0.4804,0.4502,0.4996
23596,0.5014500000000001,0.4994,0.505
24098,0.46199999999999997,0.4382,0.494
24600,0.46985,0.4496,0.4836
25102,0.47365,0.4452,0.5112
25604,0.48024999999999995,0.4588,0.5032
26106,0.48375,0.459,0.5108
26608,0.50935,0.5022,0.5174
27110,0.48565,0.474,0.4968
27612,0.4889,0.4686,0.51
28114,0.4704,0.4574,0.478
28616,0.4542,0.4206,0.483
29118,0.4794,0.452,0.4968
29620,0.4923,0.462,0.5122
30122,0.4699,0.4476,0.4886
30624,0.5011,0.4854,0.5094
31126,0.4832,0.4618,0.5056
31628,0.49755,0.4868,0.515
32130,0.4925,0.4824,0.507
32632,0.4823,0.4688,0.4902
33134,0.512,0.4926,0.5304
33636,0.5033000000000001,0.4932,0.5188
34138,0.51025,0.4798,0.5236
34640,0.46205,0.4496,0.4802
35142,0.48064999999999997,0.4528,0.5044
35644,0.52025,0.5144,0.529
36146,0.49455000000000005,0.4882,0.5038
36648,0.5018,0.4912,0.5094
37150,0.51455,0.4934,0.538
37652,0.50815,0.4972,0.5174
38154,0.4997,0.4546,0.5262
38656,0.52405,0.5138,0.5374
39158,0.5249,0.5144,0.5374
39660,0.5106999999999999,0.4998,0.5234
40162,0.50665,0.495,0.513
40664,0.50145,0.482,0.5236
41166,0.51675,0.5028,0.527
41668,0.52425,0.5188,0.5328
42170,0.5138,0.5082,0.5248
42672,0.4835,0.4572,0.5062
43174,0.44530000000000003,0.431,0.456
43676,0.518,0.5136,0.5242
44178,0.52915,0.519,0.5382
44680,0.5156499999999999,0.5028,0.5294
45182,0.4789,0.419,0.5238
45684,0.5256000000000001,0.5012,0.546
46186,0.51355,0.4952,0.5262
46688,0.5108,0.499,0.5238
47190,0.50215,0.4882,0.5166
47692,0.50885,0.4952,0.5168
48194,0.47475,0.442,0.4932
48696,0.5277499999999999,0.5134,0.5418
49198,0.5206500000000001,0.5054,0.5368
49700,0.5163,0.501,0.5236
50202,0.5267999999999999,0.5214,0.537
50704,0.5172,0.5108,0.5202
51206,0.52135,0.5184,0.5244
51708,0.52125,0.4964,0.5376
52210,0.50825,0.4958,0.5186
52712,0.50615,0.4884,0.525
53214,0.49015,0.4568,0.5132
53716,0.5081,0.4714,0.5264
54218,0.53165,0.5202,0.5398
54720,0.4994,0.4756,0.5218
55222,0.50925,0.4846,0.5268
55724,0.5169,0.5114,0.5244
56226,0.5271,0.5076,0.5466
56728,0.5068,0.4992,0.5118
57230,0.52095,0.5168,0.5248
57732,0.51325,0.5038,0.5226
58234,0.5258,0.518,0.5308
58736,0.50915,0.4876,0.53
59238,0.5298,0.5224,0.5354
59740,0.52795,0.5206,0.5336
60242,0.5226,0.5094,0.532
60744,0.5169,0.4912,0.5268
61246,0.5257499999999999,0.5054,0.5514
61748,0.4998,0.4802,0.5086
62250,0.51475,0.5014,0.5248
62752,0.5225,0.5182,0.5304
63254,0.517,0.5002,0.5344
63756,0.525,0.5092,0.5354
64258,0.50295,0.4682,0.5408
64760,0.52245,0.514,0.5334
65262,0.5173,0.4942,0.5318
65764,0.49645,0.488,0.5164
66266,0.5194000000000001,0.4996,0.543
66768,0.50435,0.4704,0.5336
67270,0.51005,0.4968,0.5278
67772,0.53935,0.5294,0.5472
68274,0.53965,0.5266,0.5474
68776,0.513,0.4962,0.5324
69278,0.49255,0.4212,0.5236
69780,0.52935,0.5234,0.5374
70282,0.5237,0.5208,0.529
70784,0.5178,0.501,0.5278
71286,0.51485,0.4788,0.5344
71788,0.49975,0.484,0.531
72290,0.5027,0.4838,0.5298
72792,0.51675,0.502,0.5386
73294,0.53635,0.5186,0.543
73796,0.51605,0.5,0.5332
74298,0.507,0.4938,0.5216
74800,0.52125,0.5124,0.5306
75302,0.4881,0.4528,0.5124
75804,0.5336,0.524,0.5398
76306,0.5223,0.504,0.5326
76808,0.53145,0.521,0.539
77310,0.5058,0.4876,0.5126
77812,0.5196999999999999,0.5054,0.5306
78314,0.52365,0.5118,0.5392
78816,0.5224,0.5032,0.5328
79318,0.50555,0.4854,0.526
79820,0.5121,0.49,0.5314
80322,0.52325,0.511,0.5374
80824,0.52595,0.5028,0.5358
81326,0.5285500000000001,0.5168,0.541
81828,0.5287,0.518,0.5434
82330,0.52135,0.514,0.5356
82832,0.53075,0.524,0.5346
83334,0.5024500000000001,0.474,0.5312
83836,0.5236000000000001,0.4944,0.5384
84338,0.5167499999999999,0.4984,0.5326
84840,0.5354,0.5224,0.5528
85342,0.5289,0.5272,0.5328
85844,0.5154,0.476,0.5434
86346,0.5367500000000001,0.5308,0.5442
86848,0.531,0.5128,0.543
87350,0.52165,0.4836,0.541
87852,0.53485,0.5304,0.5462
88354,0.5267999999999999,0.5044,0.5388
88856,0.53415,0.5242,0.5464
89358,0.5331,0.5162,0.5422
89860,0.5284,0.5094,0.538
90362,0.51525,0.5104,0.5206
90864,0.5341,0.5162,0.5506
91366,0.5185,0.501,0.5446
91868,0.49855,0.4714,0.5144
92370,0.52145,0.4926,0.5392
92872,0.50955,0.4964,0.5254
93374,0.52195,0.5066,0.5304
93876,0.5314,0.5234,0.5364
94378,0.5407333333333333,0.5348,0.5478
94880,0.5308,0.5176,0.5374
95382,0.5269,0.5228,0.531
95884,0.545,0.545,0.545


==> results/CIFAR10/P2/fb1_ema_cb0_pre100_plot.csv <==
step,Mean,Min,Max
2,0.101,0.101,0.101
106,0.15845,0.1448,0.1678
262,0.196,0.1862,0.2072
366,0.2245,0.2074,0.2478
522,0.22425,0.208,0.2326
626,0.2309,0.2012,0.2576
782,0.23220000000000002,0.2078,0.2626
886,0.23475000000000001,0.2102,0.2534
1042,0.24115,0.1872,0.2672
1146,0.2558,0.2482,0.264
1302,0.24464999999999998,0.2216,0.2678
1406,0.25285,0.2404,0.281
1562,0.28200000000000003,0.271,0.3044
1666,0.2575,0.248,0.272
1822,0.2546,0.2496,0.263
1926,0.2572,0.248,0.2638
2082,0.28005,0.2592,0.3016
2186,0.2899,0.2658,0.3132
2342,0.2785,0.25,0.3052
2446,0.28915,0.278,0.3026
2602,0.2989,0.2754,0.3204
2706,0.30125,0.2808,0.3444
2862,0.2781,0.2378,0.326
2966,0.2913,0.2738,0.3234
3122,0.30774999999999997,0.2958,0.3322
3226,0.31545,0.2848,0.3292
3382,0.30475,0.2822,0.315
3486,0.30255,0.2832,0.3344
3642,0.3137,0.3046,0.322
3746,0.3161,0.3002,0.3336
3902,0.3059,0.2502,0.3366
4006,0.31315,0.2692,0.3436
4162,0.3431,0.3208,0.3628
4266,0.34255,0.3284,0.3648
4422,0.34015,0.3144,0.3628
4526,0.317,0.2642,0.3424
4682,0.30169999999999997,0.2566,0.3298
4786,0.32505,0.2956,0.3688
4942,0.32925,0.2746,0.3708
5046,0.35595,0.338,0.363
5202,0.3567,0.349,0.364
5306,0.33799999999999997,0.3134,0.3656
5462,0.315,0.2826,0.3522
5566,0.3392,0.3302,0.3438
5722,0.35409999999999997,0.3426,0.3686
5826,0.34915,0.3248,0.3754
5982,0.3795,0.365,0.3926
6086,0.35665,0.2952,0.3866
6242,0.382,0.344,0.4058
6346,0.36745,0.3548,0.3838
6502,0.34035,0.3046,0.3874
6606,0.36475,0.3502,0.3808
6762,0.3697,0.3502,0.3878
6866,0.37545,0.3588,0.3858
7022,0.37925,0.364,0.409
7126,0.3681,0.3498,0.3858
7282,0.3782,0.3604,0.412
7386,0.38145,0.3658,0.4024
7542,0.383,0.3666,0.3974
7646,0.37505,0.3404,0.3914
7802,0.35555000000000003,0.3302,0.3712
7906,0.3875,0.368,0.3978
8062,0.3632,0.3458,0.392
8166,0.3811,0.3636,0.3984
8322,0.40015,0.398,0.4022
8426,0.3778,0.3608,0.3992
8582,0.38880000000000003,0.3558,0.4012
8686,0.40205,0.3932,0.4116
8842,0.39185000000000003,0.39,0.395
8946,0.3961,0.3734,0.4156
9102,0.377,0.3498,0.39
9206,0.41335,0.3888,0.4332
9362,0.37075,0.3452,0.3948
9466,0.37575000000000003,0.3716,0.381
9622,0.39325,0.3624,0.4114
9726,0.3809,0.3484,0.3974
9882,0.3969,0.3906,0.4008
9986,0.41115,0.3986,0.4168
10142,0.38975000000000004,0.3778,0.4112
10246,0.40915,0.4022,0.4128
10402,0.41445,0.3982,0.441
10506,0.4031,0.3922,0.4154
10662,0.40995,0.3672,0.4336
10766,0.42105000000000004,0.404,0.4588
10922,0.4139,0.4044,0.4194
11026,0.42015,0.4142,0.424
11182,0.4151,0.4024,0.4288
11286,0.41825,0.4074,0.437
11442,0.4124,0.3902,0.4376
11546,0.3986,0.3822,0.4106
11702,0.408,0.3872,0.42
11806,0.41015,0.397,0.4168
11962,0.4024,0.3778,0.4332
12066,0.40475,0.3936,0.419
12222,0.4132,0.4036,0.4208
12326,0.3943,0.3686,0.421
12482,0.41885,0.4062,0.427
12586,0.41159999999999997,0.3714,0.4372
12742,0.4219,0.4138,0.432
12846,0.4302,0.4126,0.4508
13002,0.43105000000000004,0.4252,0.4418
13106,0.4152,0.3844,0.4412
13262,0.4179,0.396,0.4346
13366,0.4168,0.391,0.44
13522,0.41785,0.366,0.4494
13626,0.40685,0.383,0.4298
13782,0.43595,0.4288,0.4548
13886,0.41705000000000003,0.3998,0.4282
14042,0.4385,0.415,0.4508
14146,0.43074999999999997,0.4154,0.4494
14302,0.43135,0.4172,0.4462
14406,0.42715000000000003,0.3846,0.4546
14562,0.42610000000000003,0.415,0.447
14666,0.4236,0.4054,0.4374
14822,0.4431,0.4232,0.4618
14926,0.4335,0.4176,0.4484
15082,0.4335,0.4158,0.4512
15186,0.44255,0.4182,0.4632
15342,0.4478,0.442,0.451
15446,0.44775,0.4302,0.4774
15602,0.42400000000000004,0.4156,0.4348
15706,0.4447,0.4332,0.4648
15862,0.44535,0.4228,0.4666
15966,0.43065,0.4008,0.448
16122,0.4423,0.4252,0.4578
16226,0.4541,0.4402,0.463
16382,0.43985,0.4308,0.4478
16486,0.44295,0.4286,0.4552
16642,0.4452,0.432,0.4542
16746,0.4486,0.4148,0.478
16902,0.43375,0.4214,0.4444
17006,0.4527,0.4486,0.4606
17162,0.43979999999999997,0.4224,0.4582
17266,0.4312,0.426,0.4384
17422,0.4512,0.4216,0.4676
17526,0.43895,0.4302,0.4508
17682,0.45794999999999997,0.4402,0.4808
17786,0.44695,0.4356,0.4558
17942,0.44584999999999997,0.4252,0.4664
18046,0.4429,0.4266,0.4628
18202,0.4227,0.4036,0.4414
18306,0.45745,0.4464,0.4676
18462,0.44095,0.4328,0.4588
18566,0.45285,0.4428,0.4614
18722,0.4497,0.4358,0.4644
18826,0.46194999999999997,0.4492,0.478
18982,0.44630000000000003,0.421,0.4682
19086,0.4185,0.403,0.4398
19242,0.4674,0.4522,0.485
19346,0.43835,0.4056,0.4664
19502,0.4493,0.432,0.4564
19606,0.45589999999999997,0.446,0.4748
19762,0.46655,0.4418,0.477
19866,0.4547,0.4406,0.4736
20022,0.4441,0.413,0.461
20126,0.45605,0.4498,0.4706
20282,0.44415,0.4302,0.455
20386,0.4717,0.4676,0.4808
20542,0.4712,0.4452,0.4824
20646,0.4578,0.4336,0.483
20802,0.46625,0.4532,0.483
20906,0.4585,0.4348,0.493
21062,0.45975,0.4496,0.4826
21166,0.44699999999999995,0.4332,0.4644
21322,0.47104999999999997,0.4648,0.4836
21426,0.46495000000000003,0.4348,0.4792
21582,0.42010000000000003,0.374,0.4538
21686,0.46775,0.4634,0.4736
21842,0.4719,0.4496,0.483
21946,0.46165,0.4272,0.4774
22102,0.4575,0.4352,0.482
22206,0.46145,0.4518,0.4698
22362,0.4703,0.4486,0.495
22466,0.46565,0.453,0.4752
22622,0.46399999999999997,0.4506,0.4722
22726,0.4759,0.4628,0.4848
22882,0.46115,0.4514,0.4822
22986,0.4662,0.4558,0.4802
23142,0.482,0.4702,0.4912
23246,0.4601,0.4482,0.4774
23402,0.46225,0.4482,0.4736
23506,0.4861,0.4766,0.4992
23662,0.4632,0.4544,0.4714
23766,0.46935,0.4592,0.483
23922,0.46545,0.4564,0.4846
24026,0.4694,0.4506,0.4804
24182,0.46415,0.4542,0.4718
24286,0.48445,0.4732,0.4936
24442,0.46805,0.4534,0.482
24546,0.47935,0.4762,0.482
24702,0.48214999999999997,0.4742,0.4894
24806,0.4716,0.4572,0.4824
24962,0.47475,0.4448,0.4974
25066,0.46955,0.4516,0.4812
25222,0.4646,0.444,0.4816
25326,0.47455,0.4522,0.4878
25482,0.4817,0.4752,0.4844
25586,0.4774,0.4632,0.4878
25742,0.4685,0.4516,0.4818
25846,0.47155,0.4604,0.4784
26002,0.48050000000000004,0.4768,0.4832
26106,0.46404999999999996,0.4354,0.4864
26262,0.46105,0.4484,0.4722
26366,0.4765,0.4466,0.5
26522,0.4835,0.4596,0.5032
26626,0.4868,0.475,0.496
26782,0.4774,0.467,0.4836
26886,0.48415,0.4688,0.5038
27042,0.47965,0.476,0.4832
27146,0.48714999999999997,0.473,0.4954
27302,0.46295,0.4344,0.4774
27406,0.47575,0.4716,0.481
27562,0.48624999999999996,0.4518,0.5094
27666,0.4709,0.4446,0.4874
27822,0.49,0.4586,0.5038
27926,0.48485,0.4636,0.505
28082,0.49745,0.49,0.5046
28186,0.4985,0.4892,0.5128
28342,0.50335,0.4958,0.507
28446,0.503,0.4926,0.5166
28602,0.49045,0.4816,0.5
28706,0.48405,0.4818,0.4882
28862,0.49345,0.4818,0.518
28966,0.48260000000000003,0.4616,0.4984
29122,0.4923,0.4778,0.5038
29226,0.46065,0.446,0.4742
29382,0.4905,0.473,0.5066
29486,0.47515,0.461,0.4924
29642,0.47154999999999997,0.4618,0.4826
29746,0.49625,0.484,0.5026
29902,0.4888,0.4728,0.5048
30006,0.48505,0.4726,0.5092
30162,0.4944,0.4874,0.5058
30266,0.4887,0.4834,0.4936
30422,0.46845,0.439,0.4894
30526,0.48865000000000003,0.4744,0.5046
30682,0.4815,0.4666,0.4966
30786,0.48375,0.4722,0.5046
30942,0.5031,0.4938,0.5126
31046,0.49145,0.4828,0.498
31202,0.5015000000000001,0.4916,0.5092
31306,0.4823,0.4646,0.5016
31462,0.4998,0.4918,0.508
31566,0.5022,0.498,0.5118
31722,0.49345,0.4804,0.5052
31826,0.498,0.4712,0.5146
31982,0.5096,0.5066,0.5116
32086,0.5012,0.491,0.5144
32242,0.49515,0.467,0.5172
32346,0.5024500000000001,0.493,0.5132
32502,0.49319999999999997,0.485,0.5018
32606,0.48555000000000004,0.4562,0.5038
32762,0.48834999999999995,0.4624,0.5166
32866,0.477,0.467,0.4906
33022,0.475,0.443,0.4946
33126,0.5019,0.4886,0.5158
33282,0.4972,0.4874,0.5062
33386,0.4899,0.474,0.5156
33542,0.51155,0.5032,0.5256
33646,0.5039,0.4904,0.512
33802,0.5024,0.4994,0.5048
33906,0.4906,0.4802,0.5034
34062,0.50015,0.4916,0.5054
34166,0.50825,0.4948,0.5272
34322,0.4955,0.482,0.507
34426,0.4904,0.4718,0.514
34582,0.48075,0.4624,0.501
34686,0.505,0.4938,0.52
34842,0.50375,0.4976,0.5078
34946,0.4998,0.4882,0.5156
35102,0.50575,0.4926,0.5282
35206,0.49275,0.4814,0.5026
35362,0.50415,0.4954,0.5136
35466,0.5014000000000001,0.493,0.5102
35622,0.5017,0.492,0.5104
35726,0.50065,0.4958,0.5088
35882,0.5076999999999999,0.4896,0.5152
35986,0.5001,0.4868,0.5132
36142,0.49870000000000003,0.4852,0.5164
36246,0.49995,0.485,0.5102
36402,0.5146,0.4994,0.531
36506,0.4918,0.4702,0.5092
36662,0.5057499999999999,0.4952,0.5182
36766,0.51705,0.513,0.5214
36922,0.4935,0.4718,0.5102
37026,0.50875,0.4988,0.518
37182,0.50865,0.5064,0.5124
37286,0.5083,0.5024,0.5168
37442,0.5077,0.4932,0.5178
37546,0.5095000000000001,0.5086,0.5104
37702,0.50095,0.489,0.5064
37806,0.5118499999999999,0.5084,0.5156
37962,0.5106499999999999,0.5014,0.5214
38066,0.51205,0.5064,0.5218
38222,0.49974999999999997,0.4812,0.5166
38326,0.50865,0.4932,0.5222
38482,0.5156499999999999,0.4966,0.5234
38586,0.5029,0.476,0.5174
38742,0.50935,0.4962,0.5232
38846,0.5014000000000001,0.4916,0.518
39002,0.51495,0.5062,0.5216
39106,0.50885,0.5016,0.52
39262,0.51875,0.5138,0.5212
39366,0.4884,0.4646,0.508
39522,0.512,0.4908,0.5366
39626,0.5206999999999999,0.5128,0.5322
39782,0.5177,0.5076,0.5234
39886,0.49985,0.4934,0.507
40042,0.48385,0.4718,0.4972
40146,0.5059,0.4986,0.511
40302,0.5157,0.5118,0.5192
40406,0.521,0.5058,0.5354
40562,0.5103,0.5018,0.5154
40666,0.4853,0.4552,0.4988
40822,0.52305,0.5166,0.528
40926,0.51225,0.496,0.533
41082,0.50545,0.5,0.5136
41186,0.526,0.5198,0.5296
41342,0.5184,0.5148,0.523
41446,0.50725,0.5004,0.5152
41550,0.5066999999999999,0.4982,0.5148


==> results/CIFAR10/P2/fb1_ema_cb0_pre352_plot.csv <==
step,Mean,Min,Max
1,0.0972,0.0972,0.0972
355,0.3251,0.318,0.333
886,0.35465,0.3476,0.3582
1240,0.3699,0.3638,0.3786
1771,0.37570000000000003,0.3664,0.3834
2125,0.393,0.3856,0.3972
2656,0.4151,0.4066,0.4222
3010,0.42235,0.4164,0.4292
3541,0.43,0.424,0.436
3895,0.45085,0.437,0.4572
4426,0.4641,0.4624,0.4682
4780,0.4604,0.4508,0.469
5311,0.4798,0.477,0.4844
5665,0.4823,0.4754,0.4916
6196,0.4941,0.4784,0.502
6550,0.49495,0.4858,0.504
7081,0.49815,0.4926,0.5034
7435,0.5147999999999999,0.5054,0.5216
7966,0.52,0.5148,0.5292
8320,0.5178,0.4974,0.5322
8851,0.5241,0.519,0.5296
9205,0.5279,0.5232,0.5382
9736,0.5336,0.529,0.5412
10090,0.52945,0.5262,0.5344
10621,0.5338,0.522,0.5454
10975,0.5353,0.5274,0.5446
11506,0.5441,0.5388,0.5502
11860,0.5419,0.537,0.5534
12391,0.5388,0.533,0.5466
12745,0.54355,0.5338,0.548
13276,0.5435,0.534,0.5496
13630,0.5515,0.548,0.5558
14161,0.54695,0.5438,0.5514
14515,0.55165,0.544,0.5612
15046,0.55345,0.5502,0.5564
15400,0.5474,0.5408,0.5512
15931,0.55645,0.5476,0.566
16285,0.5609999999999999,0.5554,0.5652
16816,0.5561,0.541,0.5738
17170,0.55225,0.5452,0.5566
17701,0.55675,0.5416,0.563
18055,0.5586,0.5568,0.56
18586,0.54725,0.5406,0.555
18940,0.55785,0.5516,0.5706
19471,0.5577,0.5524,0.5642
19825,0.5635,0.5602,0.5668
20356,0.554,0.5472,0.5658
20710,0.5650999999999999,0.5604,0.5706
21241,0.5635,0.5574,0.5666
21595,0.5601,0.5516,0.5696
22126,0.5569999999999999,0.5436,0.564
22480,0.56575,0.5576,0.5692
23011,0.5711999999999999,0.5624,0.5836
23365,0.5648,0.56,0.5714
23896,0.5714,0.568,0.5756
24250,0.5637,0.5596,0.5706
24781,0.5549,0.551,0.5608
25135,0.5607,0.5564,0.5726
25666,0.5668,0.5598,0.5708
26020,0.57225,0.5628,0.5808
26551,0.5709500000000001,0.5666,0.5762
26905,0.57065,0.5674,0.5784
27436,0.5629500000000001,0.5596,0.5686
27790,0.5709500000000001,0.558,0.5758
28321,0.572,0.568,0.5756
28675,0.5735,0.562,0.584
29206,0.5602,0.5514,0.5666
29560,0.5668,0.563,0.5768
30091,0.5646,0.5576,0.5718
30445,0.5638,0.5562,0.569
30976,0.56665,0.5616,0.5694
31330,0.5580499999999999,0.5536,0.563
31861,0.55455,0.5466,0.5644
32215,0.56165,0.5568,0.5694
32746,0.56315,0.5586,0.5694
33100,0.56495,0.5518,0.5732
33631,0.5663,0.5572,0.573
33985,0.57145,0.567,0.5742
34516,0.56765,0.564,0.5744
34870,0.56735,0.564,0.5734
35401,0.5677,0.5622,0.5766
35755,0.5710999999999999,0.5672,0.5738
36286,0.56275,0.5548,0.5714
36640,0.5674,0.5662,0.569
37171,0.5694,0.5624,0.5724
37525,0.56435,0.5584,0.5702
38056,0.57125,0.5664,0.5762
38410,0.56465,0.5596,0.569
38941,0.55545,0.549,0.5654
39295,0.57205,0.5648,0.5764
39826,0.5624,0.5416,0.5744
40180,0.56395,0.553,0.5718
40711,0.56055,0.5592,0.5618
41065,0.56935,0.5674,0.5712
41596,0.57115,0.5674,0.577
41950,0.56775,0.5658,0.571
42481,0.5634,0.5502,0.569
42835,0.56585,0.555,0.576
43366,0.5675,0.5602,0.5742
43720,0.56875,0.5624,0.5752
44251,0.5703,0.5626,0.5772
44605,0.57455,0.57,0.5774
45136,0.5644,0.5598,0.5666
45490,0.5668,0.5618,0.5692
46021,0.56445,0.5516,0.5772
46375,0.5693,0.5576,0.5794
46906,0.5608500000000001,0.556,0.5642
47260,0.56025,0.553,0.5654
47791,0.5721499999999999,0.5688,0.5736
48145,0.5717,0.5688,0.5776
48676,0.5698,0.5672,0.5718
49030,0.5669500000000001,0.5586,0.5754
49561,0.56255,0.5584,0.5674
49915,0.572,0.5646,0.5756
50446,0.5638000000000001,0.56,0.569
50800,0.5689500000000001,0.5682,0.5696
51331,0.56795,0.5628,0.573
51685,0.5657,0.5632,0.5684
52216,0.5703,0.5612,0.583
52570,0.56035,0.5488,0.5658
53101,0.5606500000000001,0.5572,0.5652
53455,0.56565,0.5588,0.5734
53986,0.562,0.557,0.5638
54340,0.5645,0.5578,0.5692
54871,0.55855,0.5524,0.5638
55225,0.56555,0.56,0.5692
55756,0.56065,0.5536,0.566
56110,0.5647,0.552,0.5714
56641,0.55875,0.5562,0.5606
56995,0.5606,0.558,0.565
57526,0.5668500000000001,0.561,0.572
57880,0.56765,0.566,0.5694
58411,0.5742,0.5684,0.5798
58765,0.55975,0.558,0.5628
59296,0.5654,0.5572,0.5732
59650,0.56945,0.567,0.5724
60181,0.5626,0.562,0.5636
60535,0.5694,0.5656,0.574
61066,0.5647,0.562,0.5696
61420,0.5649,0.5578,0.5758
61951,0.5629,0.5534,0.5674
62305,0.56595,0.56,0.5716
62836,0.56645,0.5588,0.5746
63190,0.56465,0.563,0.5672
63721,0.5608,0.5538,0.5682
64075,0.5624,0.5522,0.569
64606,0.56185,0.5568,0.5684
64960,0.5629,0.5564,0.5712
65491,0.5629500000000001,0.5562,0.5698
65845,0.5662499999999999,0.564,0.5706
66376,0.5634,0.557,0.5704
66730,0.56955,0.5596,0.5762
67261,0.56825,0.5608,0.5734
67615,0.5645,0.5636,0.5658
68146,0.5666,0.5634,0.5732
68500,0.5666,0.5596,0.5706
69031,0.56175,0.5578,0.5646
69385,0.5631999999999999,0.5606,0.5678
69916,0.5620499999999999,0.5578,0.5662
70270,0.5667,0.5594,0.5728
70801,0.57045,0.5692,0.5718
71155,0.5583,0.5522,0.5666
71686,0.56115,0.5558,0.565
72040,0.5609500000000001,0.5564,0.5658
72571,0.56705,0.5656,0.5684
72925,0.5600499999999999,0.5568,0.564
73456,0.5628,0.5572,0.5704
73810,0.56615,0.5604,0.5732
74341,0.56185,0.5518,0.5682
74695,0.56355,0.5604,0.5674
75226,0.5632,0.5586,0.5672
75580,0.55865,0.5552,0.5628
76111,0.5517,0.5414,0.5584
76465,0.55865,0.5494,0.5658
76996,0.55325,0.5334,0.5616
77350,0.5662,0.5606,0.5738
77881,0.5624,0.5592,0.5644
78235,0.56145,0.5546,0.5702
78766,0.5648,0.5606,0.5678
79120,0.56525,0.5596,0.5698
79651,0.562,0.555,0.567
80005,0.5595,0.5564,0.563
80536,0.5629,0.56,0.5648
80890,0.5639000000000001,0.559,0.5674
81421,0.5676,0.5562,0.5736
81775,0.5568,0.5522,0.5594
82306,0.56015,0.555,0.5716
82660,0.5618,0.5502,0.566
83191,0.56455,0.5584,0.572
83545,0.56115,0.5516,0.5684
84076,0.5632,0.5584,0.5696
84430,0.5633,0.5592,0.5674
84961,0.56265,0.561,0.564
85315,0.5600999999999999,0.5498,0.566
85846,0.55915,0.5552,0.5662
86200,0.5595,0.5576,0.5618
86731,0.5669,0.5604,0.5778
87085,0.55535,0.548,0.5622
87616,0.5658,0.5634,0.5676
87970,0.56265,0.56,0.5648
88501,0.56455,0.557,0.5712
88855,0.5616,0.5572,0.5634
89386,0.56115,0.5534,0.5666
89740,0.56025,0.5584,0.564
90271,0.56685,0.5628,0.5716
90625,0.5685,0.5618,0.5712
91156,0.5630999999999999,0.5608,0.5646
91510,0.5649,0.562,0.5706
92041,0.5601,0.5528,0.5676
92395,0.55645,0.5448,0.5656
92926,0.5627,0.5592,0.5672
93280,0.56115,0.5574,0.5662
93811,0.55905,0.5562,0.5616
94165,0.5642,0.5628,0.5648
94696,0.5609999999999999,0.5578,0.5638
95050,0.56115,0.5568,0.5652
95581,0.56005,0.554,0.5674
95935,0.5640000000000001,0.5624,0.5672
96466,0.5608500000000001,0.559,0.5628
96820,0.56015,0.553,0.5736
97351,0.5561,0.5498,0.5604
97705,0.5557,0.5536,0.5574
98236,0.5629,0.5566,0.5694
98590,0.5589999999999999,0.5528,0.5694
99121,0.56665,0.565,0.5702
99475,0.5610999999999999,0.5558,0.5694
100006,0.5601,0.554,0.5666
100360,0.5627,0.5594,0.5674
100891,0.5608,0.5542,0.5664
101245,0.5609,0.5556,0.565
101776,0.5537,0.5418,0.5586
102130,0.56145,0.5582,0.5654
102661,0.5573,0.548,0.5658
103015,0.5638,0.5556,0.5692
103546,0.56315,0.5606,0.5642
103900,0.5518500000000001,0.5444,0.557
104431,0.5629,0.5588,0.5686
104785,0.5591,0.5544,0.565
105316,0.5534,0.547,0.5616
105670,0.5602,0.5594,0.562
106201,0.55815,0.5494,0.5626
106555,0.55775,0.5532,0.5648
107086,0.55795,0.5566,0.5586
107440,0.5552,0.547,0.5672
107971,0.5588,0.5506,0.562
108325,0.5626,0.561,0.5658
108856,0.5579000000000001,0.5554,0.5606
109210,0.55745,0.5464,0.5636
109741,0.55905,0.5508,0.5658
110095,0.56145,0.5558,0.5658
110626,0.5626,0.558,0.5682
110980,0.55805,0.5558,0.5602
111511,0.5538000000000001,0.5444,0.5662
111865,0.5607500000000001,0.5574,0.5632
112396,0.5570999999999999,0.5528,0.5602
112750,0.5596,0.5576,0.5618
113281,0.56115,0.5586,0.565
113635,0.55505,0.5502,0.5586
114166,0.5645,0.5556,0.5692
114520,0.5575,0.5516,0.563
115051,0.5607,0.5546,0.5702
115405,0.55315,0.544,0.5606
115936,0.56055,0.5532,0.5638
116290,0.5564,0.547,0.5626
116821,0.5567,0.5526,0.5664
117175,0.56025,0.5558,0.5644
117706,0.5549,0.5462,0.5638
118060,0.55745,0.5534,0.5618
118591,0.56035,0.5526,0.5664
118945,0.56345,0.5574,0.5682
119476,0.563,0.5564,0.5724
119830,0.5560499999999999,0.5502,0.5606
120361,0.5582,0.5534,0.5656
120715,0.558,0.551,0.5678
121246,0.55165,0.5422,0.5616
121600,0.5554,0.5518,0.5578
122131,0.5488,0.5384,0.559
122485,0.5555,0.5518,0.5576
123016,0.5599,0.5538,0.5658
123370,0.5604,0.5504,0.5646
123901,0.56235,0.5588,0.5656
124255,0.5558500000000001,0.549,0.56
124786,0.56115,0.5578,0.565
125140,0.5544,0.5484,0.5662
125671,0.5601499999999999,0.5568,0.5654
126025,0.55935,0.5512,0.5648
126556,0.5534,0.543,0.5636
126910,0.55965,0.5536,0.5658
127441,0.5514,0.5408,0.5666
127795,0.55325,0.5454,0.5576
128326,0.55785,0.5552,0.561
128680,0.5568500000000001,0.5492,0.5634
129211,0.5563,0.5496,0.5628
129565,0.5552,0.5522,0.5592
130096,0.55095,0.5466,0.5608
130450,0.55715,0.5504,0.5646
130981,0.5574,0.5518,0.5632
131335,0.55745,0.554,0.5624
131866,0.5537,0.5444,0.563
132220,0.55625,0.5508,0.5616
132751,0.55645,0.5542,0.5618
133105,0.5529,0.545,0.5604
133636,0.5559000000000001,0.553,0.5592
133990,0.5594,0.556,0.5678
134521,0.5558,0.5516,0.5606
134875,0.5560499999999999,0.5538,0.558
135406,0.5557000000000001,0.548,0.5628
135760,0.5582,0.5534,0.567
136291,0.5551,0.5472,0.562
136645,0.55325,0.546,0.561
137176,0.55685,0.5494,0.5668
137530,0.5528,0.5498,0.5548
138061,0.5539000000000001,0.5518,0.5562
138415,0.5526,0.5468,0.5578
138946,0.55515,0.552,0.5588
139300,0.5529,0.5484,0.5594
139831,0.55075,0.5398,0.5586
140185,0.5568,0.5474,0.5632
140716,0.5504,0.537,0.5594
141070,0.556,0.5534,0.558
141424,0.5565,0.5468,0.5644


==> results/CIFAR10/P2/fb1_ema_pre400_plot.csv <==
step,Mean,Min,Max
2,0.104,0.104,0.104
204,0.2872,0.285,0.2916
406,0.31925,0.3164,0.3218
608,0.34349999999999997,0.3384,0.3504
1012,0.36045,0.3554,0.3656
1214,0.3745,0.3684,0.3772
1416,0.37195,0.3646,0.378
1618,0.38715,0.3832,0.3904
2022,0.3926,0.3864,0.3984
2224,0.39035,0.3828,0.3962
2426,0.402,0.399,0.4054
2628,0.40045000000000003,0.3966,0.4076
3032,0.4234,0.4066,0.4366
3234,0.43015,0.4244,0.438
3436,0.43579999999999997,0.4316,0.439
3638,0.45285,0.4468,0.4624
4042,0.4543,0.4412,0.4678
4244,0.4558,0.4522,0.461
4446,0.4588,0.448,0.4692
4648,0.4661,0.4608,0.4702
5052,0.4541,0.4418,0.47
5254,0.47235,0.4688,0.4798
5456,0.47595,0.4714,0.4794
5658,0.4851,0.4802,0.4936
6062,0.47385,0.4546,0.4868
6264,0.4825,0.4628,0.4928
6466,0.48555000000000004,0.4758,0.4968
6668,0.49045,0.4782,0.5008
7072,0.48225,0.4692,0.4986
7274,0.50515,0.4954,0.5146
7476,0.50155,0.4938,0.515
7678,0.5083,0.5038,0.5148
8082,0.50825,0.5032,0.5116
8284,0.4999,0.4914,0.5062
8486,0.51095,0.5026,0.518
8688,0.511,0.504,0.5158
9092,0.51835,0.512,0.5292
9294,0.5175,0.513,0.5254
9496,0.51745,0.5158,0.519
9698,0.5032,0.49,0.51
10102,0.50825,0.5038,0.5138
10304,0.52105,0.515,0.5322
10506,0.51645,0.5052,0.5266
10708,0.5161,0.5082,0.52
11112,0.53225,0.5238,0.5454
11314,0.5306,0.5222,0.5404
11516,0.52515,0.5202,0.5288
11718,0.5264,0.5208,0.5344
12122,0.5366,0.5212,0.5472
12324,0.5352,0.5286,0.5454
12526,0.53845,0.5332,0.5452
12728,0.5362,0.5288,0.5422
13132,0.5215,0.5128,0.5294
13334,0.54045,0.5326,0.5472
13536,0.53635,0.5306,0.5396
13738,0.53545,0.5298,0.5418
14142,0.53335,0.5288,0.5442
14344,0.545,0.5392,0.556
14546,0.54035,0.536,0.5444
14748,0.53655,0.5276,0.547
15152,0.5367,0.5186,0.5486
15354,0.5427,0.5348,0.5592
15556,0.54115,0.5262,0.556
15758,0.5436,0.537,0.5498
16162,0.538,0.535,0.5426
16364,0.5505,0.5444,0.5572
16566,0.54575,0.5362,0.5592
16768,0.55125,0.5466,0.5598
17172,0.55425,0.551,0.5592
17374,0.55005,0.534,0.5592
17576,0.54355,0.5368,0.5484
17778,0.55225,0.5402,0.5612
18182,0.5581,0.5454,0.5648
18384,0.5482,0.5374,0.5586
18586,0.5543,0.5514,0.559
18788,0.5592999999999999,0.5476,0.572
19192,0.55435,0.5462,0.5606
19394,0.5523,0.5432,0.5588
19596,0.5566,0.5506,0.5602
19798,0.5508,0.5452,0.5534
20202,0.5524,0.5466,0.5574
20404,0.5588500000000001,0.5568,0.5622
20606,0.56025,0.5572,0.564
20808,0.5539499999999999,0.5502,0.5576
21212,0.56175,0.5466,0.5706
21414,0.5556,0.5492,0.569
21616,0.5584,0.5524,0.5658
21818,0.56225,0.5574,0.5656
22222,0.5573,0.5484,0.5672
22424,0.5623,0.5578,0.5642
22626,0.55315,0.5396,0.5632
22828,0.56075,0.5556,0.5638
23232,0.56315,0.5598,0.5684
23434,0.5585,0.5548,0.5624
23636,0.5589000000000001,0.555,0.5624
23838,0.5627,0.5612,0.565
24242,0.56345,0.553,0.573
24444,0.56865,0.564,0.5716
24646,0.56385,0.561,0.567
24848,0.55925,0.5532,0.5632
25252,0.5488,0.5404,0.5566
25454,0.5692,0.5626,0.5752
25656,0.5667,0.5574,0.5714
25858,0.55525,0.548,0.5652
26262,0.5588,0.5486,0.5696
26464,0.56345,0.5568,0.5664
26666,0.5643,0.5576,0.5698
26868,0.5620499999999999,0.5546,0.5716
27272,0.5680000000000001,0.56,0.5778
27474,0.56125,0.5492,0.5728
27676,0.56445,0.5524,0.5772
27878,0.5658,0.5568,0.5774
28282,0.5639500000000001,0.557,0.5772
28484,0.5701,0.5644,0.5806
28686,0.5647500000000001,0.549,0.5764
28888,0.558,0.5426,0.5648
29292,0.56215,0.558,0.5668
29494,0.55825,0.55,0.5624
29696,0.55885,0.5506,0.5654
29898,0.5647,0.5544,0.5742
30302,0.56015,0.5534,0.5648
30504,0.5643,0.5524,0.5754
30706,0.5658,0.5578,0.5772
30908,0.563,0.5464,0.5784
31312,0.57065,0.5674,0.5738
31514,0.5616,0.5556,0.568
31716,0.56185,0.551,0.5666
31918,0.57365,0.5716,0.5754
32322,0.56265,0.5508,0.5712
32524,0.5630000000000001,0.5512,0.5732
32726,0.56775,0.561,0.5746
32928,0.5579,0.5436,0.5676
33332,0.5606,0.5496,0.5714
33534,0.5593,0.5568,0.5632
33736,0.5645,0.558,0.573
33938,0.5685,0.5626,0.5728
34342,0.56305,0.5498,0.5706
34544,0.5680000000000001,0.561,0.574
34746,0.5626,0.5548,0.5726
34948,0.5650999999999999,0.5508,0.5746
35352,0.5687,0.5574,0.5834
35554,0.5682,0.5602,0.5794
35756,0.56425,0.5554,0.5736
35958,0.56335,0.5572,0.5744
36362,0.56285,0.5546,0.5698
36564,0.56195,0.5566,0.5694
36766,0.5660499999999999,0.5502,0.5748
36968,0.56155,0.5588,0.5654
37372,0.5670999999999999,0.5642,0.5718
37574,0.5707,0.5644,0.5762
37776,0.55985,0.557,0.566
37978,0.5702,0.5662,0.5744
38382,0.569,0.5658,0.5726
38584,0.565,0.5586,0.5718
38786,0.56265,0.5578,0.5674
38988,0.56105,0.5496,0.5732
39392,0.56505,0.5586,0.5694
39594,0.56405,0.5606,0.5702
39796,0.5642,0.5536,0.5758
39998,0.5674,0.564,0.5702
40402,0.56555,0.5544,0.5716
40604,0.5669,0.559,0.576
40806,0.5702,0.568,0.5734
41008,0.57195,0.5664,0.5862
41412,0.5676,0.5548,0.576
41614,0.57145,0.5644,0.5774
41816,0.56935,0.5628,0.5814
42018,0.56265,0.5576,0.5654
42422,0.5700999999999999,0.565,0.581
42624,0.57045,0.5596,0.5818
42826,0.5629,0.5612,0.565
43028,0.55905,0.5506,0.5648
43432,0.5662,0.553,0.5746
43634,0.5674,0.563,0.5738
43836,0.56065,0.5446,0.5706
44038,0.565,0.5572,0.5694
44442,0.5538,0.5454,0.5606
44644,0.5629500000000001,0.555,0.581
44846,0.5728,0.5668,0.578
45048,0.5709,0.5592,0.5806
45452,0.5718,0.5636,0.5806
45654,0.5646,0.5592,0.5694
45856,0.55935,0.5542,0.5626
46058,0.56725,0.559,0.5784
46462,0.55565,0.5422,0.5642
46664,0.5627500000000001,0.5484,0.5744
46866,0.5651,0.5602,0.5742
47068,0.5677,0.56,0.5758
47472,0.56435,0.5516,0.5736
47674,0.5613,0.5564,0.564
47876,0.56505,0.5568,0.5748
48078,0.56145,0.553,0.5658
48482,0.56665,0.5612,0.5736
48684,0.5680000000000001,0.5614,0.5756
48886,0.56985,0.5662,0.5728
49088,0.5693,0.5612,0.5796
49492,0.5662499999999999,0.5618,0.5698
49694,0.5615,0.5578,0.565
49896,0.5603,0.5516,0.569
50098,0.5566,0.547,0.5648
50502,0.55155,0.5402,0.5602
50704,0.56795,0.5578,0.5722
50906,0.5674,0.5648,0.5706
51108,0.5666,0.5606,0.575
51512,0.5640000000000001,0.554,0.5692
51714,0.5609999999999999,0.5558,0.5674
51916,0.5583,0.5542,0.5612
52118,0.56375,0.5588,0.5674
52522,0.56115,0.5564,0.5654
52724,0.56915,0.5666,0.5704
52926,0.56465,0.561,0.5706
53128,0.57085,0.5696,0.5732
53532,0.562,0.5556,0.5676
53734,0.57175,0.5636,0.5766
53936,0.5601,0.5524,0.5702
54138,0.5642,0.5568,0.5746
54542,0.5606,0.549,0.576
54744,0.56495,0.5562,0.5728
54946,0.5717000000000001,0.562,0.5792
55148,0.56375,0.5622,0.5652
55552,0.5637,0.5516,0.5746
55754,0.56855,0.5618,0.5782
55956,0.5582,0.5504,0.5636
56158,0.56345,0.5546,0.5694
56562,0.5594,0.5558,0.5642
56764,0.56725,0.5566,0.572
56966,0.5600499999999999,0.5538,0.564
57168,0.5677,0.5634,0.5744
57572,0.5672,0.5616,0.5816
57774,0.56865,0.5636,0.573
57976,0.5640499999999999,0.5586,0.5688
58178,0.5640000000000001,0.5594,0.5688
58582,0.56685,0.5526,0.5792
58784,0.56935,0.5624,0.5764
58986,0.567,0.5634,0.5698
59188,0.5669,0.5632,0.5744
59592,0.5628,0.5548,0.5688
59794,0.556,0.549,0.5644
59996,0.5564,0.5478,0.5618
60198,0.5661,0.56,0.571
60602,0.5608,0.5588,0.5628
60804,0.55775,0.5496,0.5642
61006,0.56125,0.5506,0.5694
61208,0.56075,0.556,0.5658
61612,0.56385,0.5578,0.5736
61814,0.556,0.5488,0.5614
62016,0.5615,0.557,0.5668
62218,0.56195,0.557,0.5658
62622,0.5589500000000001,0.557,0.564
62824,0.56885,0.5634,0.5734
63026,0.5607,0.552,0.5688
63228,0.5555,0.5458,0.5628
63632,0.5602,0.5494,0.5674
63834,0.56315,0.5574,0.5712
64036,0.5531999999999999,0.5406,0.563
64238,0.5569,0.5494,0.5688
64642,0.56155,0.5542,0.5688
64844,0.5693,0.5628,0.5742
65046,0.56745,0.5634,0.5722
65248,0.5609500000000001,0.556,0.5672
65652,0.56635,0.5592,0.577
65854,0.56985,0.5656,0.5756
66056,0.55855,0.544,0.5682
66258,0.56275,0.5542,0.5714
66662,0.56175,0.5544,0.5696
66864,0.56655,0.5588,0.5738
67066,0.56075,0.5526,0.5684
67268,0.5586,0.5498,0.57
67672,0.5660000000000001,0.5606,0.5702
67874,0.56035,0.5522,0.567
68076,0.55525,0.5486,0.564
68278,0.5624,0.558,0.566
68682,0.5579999999999999,0.5506,0.57
68884,0.56345,0.5592,0.5676
69086,0.56425,0.5558,0.5746
69288,0.56255,0.5488,0.5728
69692,0.56395,0.5552,0.5778
69894,0.5622,0.5576,0.5664
70096,0.56415,0.56,0.5682
70298,0.5619999999999999,0.5486,0.5718
70702,0.5595,0.5524,0.5658
70904,0.56145,0.558,0.565
71106,0.55865,0.5496,0.5654
71308,0.5554,0.5444,0.5664
71712,0.56205,0.56,0.5654
71914,0.56515,0.5564,0.5728
72116,0.5607,0.5564,0.5622
72318,0.5594,0.5542,0.5662
72722,0.56545,0.5536,0.5734
72924,0.56705,0.5592,0.5776
73126,0.56315,0.5598,0.5688
73328,0.5628,0.555,0.5696
73732,0.56245,0.559,0.5656
73934,0.5618,0.5528,0.5706
74136,0.5628,0.5526,0.5696
74338,0.56365,0.5526,0.5702
74742,0.5682,0.5612,0.5772
74944,0.56,0.5526,0.567
75146,0.55975,0.555,0.5634
75348,0.5639000000000001,0.5604,0.5694
75752,0.56185,0.5558,0.5686
75954,0.55835,0.5554,0.5626
76156,0.5629,0.5458,0.5802
76358,0.5627,0.559,0.565
76762,0.5612999999999999,0.5538,0.5668
76964,0.5616,0.5504,0.5696
77166,0.55485,0.5466,0.5596
77368,0.55935,0.5528,0.564
77772,0.5607500000000001,0.5574,0.5644
77974,0.56105,0.5558,0.5644
78176,0.55625,0.5526,0.5592
78378,0.56125,0.5602,0.5632
78782,0.5611,0.557,0.5656
78984,0.56215,0.5582,0.5662
79186,0.5601,0.556,0.5686
79388,0.5609,0.5568,0.5692
79792,0.56115,0.5556,0.5642
79994,0.5592,0.5552,0.5626
80196,0.5629,0.5594,0.5664
80398,0.5636,0.5588,0.5718
80600,0.5611,0.5576,0.5654


==> results/CIFAR10/P2/fb352_ema_cb0_pre100_plot.csv <==
step,Mean,Min,Max
352,0.30185,0.3008,0.3026
1156,0.31705,0.2942,0.3288
2362,0.35725,0.3478,0.363
3166,0.3852,0.3794,0.3918
4372,0.3954,0.3834,0.407
5176,0.4279,0.421,0.4352
6382,0.42965,0.419,0.4392
7186,0.4422,0.4316,0.4472
8392,0.45375,0.4494,0.4586
9196,0.44689999999999996,0.4322,0.4576
10402,0.42805000000000004,0.4178,0.4374
11206,0.42715000000000003,0.4016,0.4444
12412,0.45945,0.437,0.4848
13216,0.45935000000000004,0.4308,0.4844
14422,0.46635,0.4396,0.4926
15226,0.49435,0.4826,0.5006
16432,0.50385,0.4982,0.5084
17236,0.4842,0.4392,0.5086
18442,0.50895,0.5004,0.5152
19246,0.51445,0.5012,0.5222
20452,0.50395,0.494,0.5148
21256,0.50235,0.4882,0.5142
22462,0.50475,0.4856,0.5158
23266,0.51845,0.5148,0.5214
24472,0.5243,0.5152,0.533
25276,0.52385,0.5138,0.536
26482,0.5296,0.5234,0.5366
27286,0.5155,0.4926,0.547
28492,0.5171,0.492,0.5418
29296,0.53845,0.5184,0.5498
30502,0.5316000000000001,0.5098,0.5454
31306,0.51485,0.4848,0.538
32512,0.53815,0.529,0.5522
33316,0.5289,0.5162,0.539
34522,0.5589,0.5494,0.567
35326,0.5468,0.5388,0.5508
36532,0.5423,0.536,0.5486
37336,0.54655,0.5338,0.5534
38542,0.5492,0.5402,0.5644
39346,0.5432,0.5244,0.5594
40552,0.55255,0.5434,0.5682
41356,0.55685,0.5474,0.5634
42562,0.54855,0.5406,0.5612
43366,0.54315,0.5182,0.558
44572,0.54505,0.5294,0.5572
45376,0.55245,0.5374,0.5606
46582,0.5509,0.5344,0.5694
47386,0.56385,0.5596,0.5666
48592,0.554,0.5498,0.5614
49396,0.5580499999999999,0.5534,0.563
50602,0.55565,0.5408,0.5762
51406,0.5550499999999999,0.5448,0.5688
52612,0.55705,0.5376,0.573
53416,0.5554,0.543,0.5684
54622,0.547,0.5238,0.5664
55426,0.5601,0.547,0.566
56632,0.5536,0.5436,0.5648
57436,0.5563,0.553,0.5592
58642,0.5583,0.5384,0.5704
59446,0.5605,0.5494,0.5708
60652,0.5660499999999999,0.5608,0.5774
61456,0.5437,0.527,0.5598
62662,0.55695,0.5472,0.5638
63466,0.55095,0.5316,0.5592
64672,0.56105,0.5474,0.5686
65476,0.55485,0.5402,0.5716
66682,0.553,0.542,0.56
67486,0.55455,0.5468,0.5684
68692,0.5497000000000001,0.5308,0.5622
69496,0.5608,0.5496,0.5658
70702,0.5509999999999999,0.5432,0.5608
71506,0.549,0.5436,0.5542
72712,0.55415,0.549,0.557
73516,0.55495,0.5482,0.5694
74722,0.5591,0.5572,0.5638
75526,0.55715,0.5516,0.5678
76732,0.5499,0.5424,0.5578
77536,0.5472,0.5446,0.5504
78742,0.5509999999999999,0.541,0.5558
79546,0.5588,0.5516,0.5674
80752,0.5568,0.5516,0.5662
81556,0.56165,0.5582,0.564
82762,0.55165,0.535,0.567
83566,0.5494,0.5424,0.5626
84772,0.55565,0.548,0.5592
85576,0.5563,0.552,0.5614
86782,0.55645,0.5456,0.564
87586,0.5552,0.547,0.5606
88792,0.5569,0.5502,0.5622
89596,0.55535,0.5494,0.5656
90802,0.5502499999999999,0.5448,0.5568
91606,0.5552,0.547,0.5616
92812,0.5599000000000001,0.548,0.57
93616,0.55045,0.547,0.5558
94822,0.5512,0.5446,0.5574
95626,0.5544,0.5466,0.5616
96832,0.55405,0.5466,0.5624
97636,0.5562,0.5452,0.5634
98842,0.55515,0.5452,0.5612
99646,0.5511,0.5432,0.5674
100852,0.5481,0.5382,0.5622
101656,0.5513,0.5442,0.557
102862,0.54785,0.54,0.5574
103666,0.55115,0.5468,0.5596
104872,0.55505,0.5464,0.562
105676,0.55505,0.5496,0.567
106882,0.55375,0.5434,0.56
107686,0.5556,0.548,0.5688
108892,0.5508500000000001,0.545,0.5582
109696,0.556,0.5496,0.5606
110902,0.5532,0.546,0.5596
111706,0.5509,0.5438,0.5542
112912,0.55325,0.546,0.5588
113716,0.55035,0.5472,0.558
114922,0.5488999999999999,0.538,0.5554
115726,0.5506,0.541,0.5562
116932,0.5448,0.5402,0.557
117736,0.5539000000000001,0.546,0.5642
118942,0.55015,0.5466,0.554
119746,0.5527,0.5498,0.5542
120952,0.55175,0.5436,0.5626
121756,0.5515,0.5456,0.5558
122962,0.54815,0.538,0.553
123766,0.54835,0.5414,0.5558
124972,0.5493,0.5394,0.5628
125776,0.54935,0.5462,0.5536
126982,0.5472,0.5356,0.5548
127786,0.55,0.5428,0.5534
128992,0.54635,0.537,0.5546
129796,0.5504,0.5456,0.5544
131002,0.5468,0.5424,0.5524
131806,0.5485,0.5408,0.558
133012,0.5488999999999999,0.5382,0.5602
133816,0.5486,0.5428,0.5622
135022,0.5482,0.5408,0.5562
135826,0.54965,0.544,0.5562
137032,0.55055,0.5442,0.556
137836,0.55045,0.5474,0.555
139042,0.5453,0.54,0.5484
139846,0.5447,0.5392,0.551
141052,0.5487,0.5412,0.5552
141856,0.5445500000000001,0.537,0.548
143062,0.54675,0.539,0.5516
143866,0.5458000000000001,0.5384,0.5566
145072,0.5442,0.538,0.5516
145876,0.54865,0.5442,0.5558
147082,0.54715,0.5402,0.5518
147886,0.54475,0.5432,0.5486
149092,0.54815,0.5438,0.554
149896,0.5447,0.5412,0.5494
151102,0.5474,0.5404,0.552
151906,0.5441,0.5328,0.5572
153112,0.54495,0.5424,0.549
153916,0.54515,0.5406,0.5538
155122,0.54565,0.5434,0.5492
155926,0.5468500000000001,0.5394,0.5572
157132,0.54555,0.5416,0.5502
157936,0.5446500000000001,0.5354,0.5502
159142,0.5424,0.5396,0.5458
159946,0.54385,0.5398,0.548
161152,0.54575,0.5424,0.5512
161956,0.5444,0.5392,0.5506
163162,0.5436,0.5378,0.5526
163966,0.5453,0.5406,0.5498
165172,0.5448500000000001,0.5422,0.548
165976,0.5460499999999999,0.5374,0.5564
167182,0.5441,0.5374,0.5544
167986,0.5446,0.5394,0.5582
169192,0.545,0.5412,0.5492
169996,0.5461499999999999,0.5418,0.5498
171202,0.54265,0.5366,0.5464
172006,0.5395,0.534,0.5472
173212,0.5439499999999999,0.5406,0.55
174016,0.54345,0.5346,0.5502
175222,0.54355,0.5378,0.5524
176026,0.5444,0.5408,0.5492
177232,0.5461,0.5402,0.5556
178036,0.54265,0.538,0.5458
179242,0.5447,0.539,0.5486
180046,0.5437000000000001,0.539,0.5482
181252,0.5445,0.539,0.5506
182056,0.54555,0.542,0.5496
183262,0.54375,0.5338,0.5536
184066,0.5443,0.5396,0.5476
185272,0.5413,0.5404,0.5424
186076,0.5440499999999999,0.5386,0.552
187282,0.54415,0.537,0.5542
188086,0.543,0.5348,0.5494
189292,0.54095,0.5388,0.5442
190096,0.54525,0.5398,0.55
191302,0.5453,0.5402,0.5486
192106,0.539,0.5292,0.5544
193312,0.5461,0.5408,0.5488
194116,0.5436,0.5394,0.5532
195322,0.54855,0.5442,0.5544
196126,0.5462,0.5398,0.5554
197332,0.5451999999999999,0.5428,0.5478
198136,0.53925,0.53,0.5448
199342,0.5436,0.5364,0.5494
200146,0.5395,0.5314,0.5432
201352,0.5438000000000001,0.54,0.5514
202156,0.5423,0.5386,0.5476
203362,0.5459,0.5418,0.549
204166,0.5453,0.5426,0.5476
205372,0.54405,0.5382,0.5532
206176,0.5441,0.5374,0.5496
207382,0.54015,0.5358,0.5442
208186,0.5431,0.536,0.5502
209392,0.5453,0.5386,0.5502
210196,0.5441,0.5384,0.5528
211402,0.54355,0.5408,0.5458
212206,0.54095,0.5338,0.5448
213412,0.54465,0.5434,0.547
214216,0.53835,0.533,0.544
215422,0.5428999999999999,0.5378,0.5502
216226,0.54365,0.5398,0.547
217432,0.5388999999999999,0.5352,0.5458
218236,0.5403,0.5384,0.5444
219442,0.54415,0.5386,0.5484
220246,0.5434,0.5368,0.5512
221452,0.5431,0.5382,0.5484
222256,0.54365,0.54,0.55
223462,0.5423,0.5404,0.5454
224266,0.54225,0.5366,0.547
225472,0.54415,0.541,0.547
226276,0.5438999999999999,0.5396,0.5488
227482,0.54375,0.5398,0.5472
228286,0.54545,0.544,0.5468
229492,0.5467,0.5434,0.5488
230296,0.54505,0.5428,0.5474
231502,0.5427,0.5352,0.547
232306,0.5417000000000001,0.5356,0.548
233512,0.5438,0.5396,0.5498
234316,0.54565,0.5416,0.5528
235522,0.54105,0.5364,0.5456
236326,0.5399,0.5304,0.546
237532,0.54315,0.5414,0.5448
238336,0.54035,0.5378,0.5432
239542,0.54145,0.5394,0.5438
240346,0.53955,0.5356,0.5466
241552,0.5424,0.54,0.5476
242356,0.53745,0.5336,0.5432
243562,0.54425,0.5392,0.5496
244366,0.54055,0.535,0.5474
245572,0.54145,0.538,0.547
246376,0.5385,0.5326,0.5446
247582,0.5455,0.5396,0.556
248386,0.5399,0.5372,0.5424
249592,0.5414,0.5366,0.5442
250396,0.5405,0.5348,0.5448
251602,0.54525,0.5392,0.548
252406,0.54135,0.538,0.549
253612,0.54385,0.5404,0.5472
254416,0.5434,0.5408,0.5446
255622,0.54455,0.5428,0.5468
256426,0.5427,0.5402,0.5492
257632,0.54805,0.546,0.5532
258436,0.5463,0.5432,0.5482
259642,0.54065,0.539,0.5448
260446,0.54,0.5368,0.5454
261652,0.5413,0.5388,0.5434
262456,0.54225,0.54,0.5434
263662,0.5403,0.537,0.544
264466,0.54255,0.5352,0.549
265672,0.54525,0.5382,0.5572
266476,0.5426,0.5382,0.5496
267682,0.5408,0.5344,0.5464
268486,0.54525,0.5402,0.55
269692,0.53965,0.5346,0.5442
270496,0.54005,0.5352,0.5468
271702,0.54125,0.5388,0.5464
272506,0.5428,0.5388,0.546
273712,0.5430999999999999,0.5356,0.5508
274516,0.54325,0.5372,0.5508
275722,0.54315,0.54,0.5496
276526,0.5405,0.5372,0.546
277732,0.5417000000000001,0.538,0.545
278536,0.53975,0.5334,0.5488
279742,0.5418499999999999,0.5372,0.5442
280546,0.54085,0.5338,0.5454
281752,0.53735,0.5342,0.543
282556,0.54045,0.5378,0.546
283762,0.5399,0.5326,0.5482
284566,0.5424,0.5382,0.5514
285772,0.54065,0.5372,0.5436
286576,0.54075,0.5396,0.5418
287782,0.54035,0.5374,0.5454
288586,0.54215,0.5368,0.547
289792,0.54335,0.5406,0.5462
290596,0.54375,0.5366,0.5536
291802,0.53705,0.528,0.5486
292606,0.539,0.5328,0.5476
293812,0.53635,0.5344,0.5388
294616,0.53825,0.5346,0.5404
295822,0.53815,0.53,0.5424
296626,0.5389999999999999,0.536,0.5418
297832,0.54015,0.5362,0.5424
298636,0.53585,0.529,0.5422
299842,0.5397000000000001,0.5364,0.542
300646,0.5393,0.531,0.5442
301852,0.5406,0.5338,0.5482
302656,0.5399499999999999,0.535,0.5434
303862,0.54165,0.5388,0.5486
304666,0.5371,0.5304,0.543
305872,0.5409999999999999,0.5384,0.5438
306676,0.5405,0.5364,0.544
307882,0.5418000000000001,0.5298,0.5536
308686,0.5401,0.5322,0.5466
309892,0.5407,0.5376,0.5446
310696,0.5389999999999999,0.5346,0.5498
311902,0.5427500000000001,0.54,0.5462
312706,0.5403,0.5342,0.545
313912,0.54105,0.5294,0.5542
314716,0.54095,0.535,0.5476
315922,0.5411,0.5342,0.552
316726,0.5424,0.534,0.5486
317932,0.54295,0.537,0.5538
318736,0.5389,0.5348,0.5446
319942,0.5398000000000001,0.5358,0.547
320746,0.53705,0.5308,0.5412
321550,0.53925,0.5296,0.5472


==> results/CIFAR10/P2/fb352_ema_cb0_pre352_plot.csv <==
step,Mean,Min,Max
352,0.30055,0.298,0.3022
1408,0.32685,0.3214,0.3338
2992,0.38680000000000003,0.3826,0.3904
4048,0.41585,0.4102,0.4206
5632,0.42210000000000003,0.4192,0.43
6688,0.41755,0.398,0.4344
8272,0.4426,0.4272,0.459
9328,0.4794,0.4706,0.4882
10912,0.5012000000000001,0.4902,0.5088
11968,0.4864,0.4722,0.4938
13552,0.48125,0.4728,0.4968
14608,0.51715,0.5002,0.5282
16192,0.5002500000000001,0.4896,0.5118
17248,0.536,0.5332,0.5422
18832,0.53045,0.5252,0.5372
19888,0.5374,0.5076,0.558
21472,0.54295,0.536,0.5546
22528,0.5488999999999999,0.529,0.5586
24112,0.5441,0.5156,0.5626
25168,0.54495,0.539,0.5528
26752,0.55345,0.5334,0.5714
27808,0.5528500000000001,0.5486,0.5594
29392,0.5458000000000001,0.5278,0.5722
30448,0.5533,0.5396,0.5762
32032,0.56615,0.5586,0.5778
33088,0.5795,0.5762,0.5834
34672,0.5581,0.5486,0.5704
35728,0.5743,0.5646,0.581
37312,0.56045,0.5482,0.5822
38368,0.5779000000000001,0.5746,0.5822
39952,0.57725,0.5698,0.5844
41008,0.5641499999999999,0.5518,0.5716
42592,0.5712,0.554,0.5844
43648,0.57395,0.5686,0.5776
45232,0.5622,0.549,0.5818
46288,0.57025,0.557,0.5768
47872,0.57575,0.5714,0.5786
48928,0.5749,0.5658,0.5788
50512,0.5711,0.554,0.5834
51568,0.57395,0.5638,0.5804
53152,0.58055,0.575,0.5862
54208,0.5700000000000001,0.5628,0.5816
55792,0.5808,0.5692,0.5922
56848,0.57845,0.5708,0.5844
58432,0.57275,0.5638,0.5834
59488,0.57685,0.569,0.5832
61072,0.57685,0.5728,0.5794
62128,0.57545,0.5708,0.5808
63712,0.5763,0.565,0.5916
64768,0.57185,0.555,0.5862
66352,0.5733,0.566,0.5852
67408,0.5815,0.5746,0.5922
68992,0.5668,0.5536,0.5766
70048,0.5692,0.5646,0.5716
71632,0.57775,0.5754,0.5808
72688,0.5742499999999999,0.5714,0.5778
74272,0.5701,0.5654,0.5772
75328,0.5731999999999999,0.5616,0.5854
76912,0.56995,0.5628,0.578
77968,0.56875,0.5556,0.587
79552,0.5745,0.5664,0.5886
80608,0.57555,0.5668,0.5816
82192,0.5749500000000001,0.5704,0.5794
83248,0.5746,0.5704,0.5816
84832,0.57365,0.5608,0.5792
85888,0.5686,0.561,0.5742
87472,0.57405,0.5622,0.581
88528,0.5692999999999999,0.5616,0.5748
90112,0.5633,0.5498,0.5786
91168,0.5756,0.5614,0.5836
92752,0.56545,0.5582,0.5684
93808,0.57285,0.5654,0.58
95392,0.57625,0.5678,0.5864
96448,0.5705,0.5616,0.5748
98032,0.5685,0.558,0.577
99088,0.5712999999999999,0.566,0.5772
100672,0.57425,0.5704,0.5782
101728,0.57285,0.5618,0.5864
103312,0.56845,0.5618,0.5786
104368,0.5702,0.5652,0.5744
105952,0.5751,0.5684,0.583
107008,0.5751,0.5654,0.5816
108592,0.57325,0.567,0.5764
109648,0.57085,0.5606,0.5748
111232,0.5741499999999999,0.564,0.5842
112288,0.56635,0.5594,0.5742
113872,0.56275,0.5544,0.5798
114928,0.56775,0.563,0.576
116512,0.57125,0.5638,0.579
117568,0.5725,0.5656,0.582
119152,0.5715,0.5646,0.5798
120208,0.57125,0.5658,0.5778
121792,0.56965,0.5642,0.5752
122848,0.5726,0.5666,0.5796
124432,0.565,0.5558,0.5758
125488,0.5713,0.5612,0.5768
127072,0.5703,0.5634,0.5756
128128,0.56715,0.5614,0.5712
129712,0.5778,0.572,0.5826
130768,0.5686,0.5662,0.5712
132352,0.56845,0.5646,0.571
133408,0.5672,0.5622,0.5754
134992,0.56355,0.5586,0.5696
136048,0.56875,0.5638,0.5726
137632,0.5669,0.561,0.5706
138688,0.56875,0.5578,0.578
140272,0.5686,0.5632,0.5718
141328,0.5713,0.5622,0.5784
142912,0.56435,0.556,0.5694
143968,0.57,0.5624,0.582
145552,0.56995,0.5648,0.582
146608,0.5676,0.5608,0.5724
148192,0.56945,0.5646,0.5766
149248,0.5686,0.5642,0.5734
150832,0.5680000000000001,0.5578,0.5774
151888,0.56705,0.5632,0.5726
153472,0.56765,0.5624,0.5732
154528,0.5687,0.5604,0.5774
156112,0.5689,0.5618,0.5788
157168,0.5684,0.5622,0.5728
158752,0.5630999999999999,0.5546,0.5686
159808,0.5656,0.5566,0.5702
161392,0.5670999999999999,0.5612,0.5714
162448,0.56775,0.5602,0.5774
164032,0.56705,0.564,0.5716
165088,0.57145,0.5646,0.5784
166672,0.56335,0.5602,0.5658
167728,0.56815,0.5596,0.5736
169312,0.5668,0.5648,0.57
170368,0.5691999999999999,0.5686,0.5704
171952,0.56435,0.5546,0.5726
173008,0.5661499999999999,0.5626,0.5718
174592,0.56375,0.5542,0.572
175648,0.5608,0.5466,0.5728
177232,0.566,0.5588,0.5766
178288,0.56525,0.5566,0.5736
179872,0.5708,0.5688,0.5734
180928,0.5665,0.5634,0.568
182512,0.5630499999999999,0.5516,0.571
183568,0.55855,0.5472,0.5668
185152,0.57075,0.5654,0.5748
186208,0.56505,0.5616,0.5724
187792,0.56385,0.5558,0.569
188848,0.5687,0.5662,0.5724
190432,0.5680000000000001,0.5604,0.5754
191488,0.5654,0.5624,0.571
193072,0.56365,0.5596,0.567
194128,0.5629,0.5572,0.5714
195712,0.56295,0.5544,0.5668
196768,0.5635,0.5596,0.5652
198352,0.56345,0.5608,0.5656
199408,0.5657000000000001,0.561,0.5742
200992,0.5633,0.5506,0.5744
202048,0.5631,0.5606,0.5694
203632,0.56985,0.5676,0.574
204688,0.56535,0.5576,0.573
206272,0.56885,0.5666,0.5728
207328,0.5591,0.555,0.5626
208912,0.5613,0.5574,0.5698
209968,0.56775,0.5632,0.5712
211552,0.5617,0.5556,0.5656
212608,0.56515,0.56,0.5712
214192,0.5644,0.5518,0.575
215248,0.5629,0.5572,0.5762
216832,0.56465,0.5592,0.5686
217888,0.5669500000000001,0.561,0.57
219472,0.56785,0.563,0.572
220528,0.56335,0.553,0.5754
222112,0.56775,0.5548,0.576
223168,0.5638,0.5536,0.569
224752,0.56445,0.5574,0.57
225808,0.5630999999999999,0.5598,0.5668
227392,0.56425,0.558,0.5708
228448,0.5664,0.5628,0.5718
230032,0.56245,0.5576,0.5668
231088,0.5615,0.5522,0.5674
232672,0.56665,0.5632,0.571
233728,0.5648500000000001,0.558,0.5704
235312,0.5678,0.564,0.5746
236368,0.56685,0.563,0.5736
237952,0.5583,0.5524,0.567
239008,0.56595,0.5608,0.5718
240592,0.56345,0.559,0.5712
241648,0.5694,0.563,0.5772
243232,0.5589500000000001,0.5544,0.5626
244288,0.5639000000000001,0.5562,0.5734
245872,0.56475,0.56,0.5676
246928,0.56195,0.559,0.5698
248512,0.5667,0.558,0.5754
249568,0.56515,0.5588,0.5766
251152,0.5622,0.5544,0.572
252208,0.5640499999999999,0.5586,0.5674
253792,0.56345,0.561,0.5696
254848,0.56375,0.5584,0.5666
256432,0.5623,0.5506,0.5694
257488,0.56445,0.5598,0.569
259072,0.56495,0.5558,0.5692
260128,0.55925,0.554,0.564
261712,0.5612,0.5552,0.5696
262768,0.5588,0.5502,0.5674
264352,0.55895,0.5518,0.5646
265408,0.56345,0.553,0.5678
266992,0.56515,0.5596,0.5714
268048,0.5607,0.5582,0.5642
269632,0.56155,0.5526,0.5666
270688,0.5630000000000001,0.5566,0.5692
272272,0.5634,0.5568,0.5676
273328,0.56305,0.5594,0.5684
274912,0.56175,0.5586,0.5656
275968,0.55915,0.5512,0.5652
277552,0.5628,0.5576,0.5698
278608,0.56545,0.5624,0.5716
280192,0.5639,0.5592,0.569
281248,0.5558,0.5496,0.5626
282832,0.5622,0.5596,0.567
283888,0.5568500000000001,0.5518,0.561
285472,0.56345,0.557,0.5692
286528,0.5625,0.5566,0.5692
288112,0.5621,0.5548,0.5686
289168,0.5616,0.5586,0.5638
290752,0.56355,0.5624,0.565
291808,0.56525,0.5626,0.5684
293392,0.5579999999999999,0.5516,0.564
294448,0.5607,0.557,0.5642
296032,0.5569999999999999,0.5478,0.5666
297088,0.5634,0.5588,0.5672
298672,0.5596,0.5542,0.5656
299728,0.56145,0.556,0.564
301312,0.5558000000000001,0.5528,0.5602
302368,0.5627,0.5572,0.5692
303952,0.5591499999999999,0.5528,0.565
305008,0.5609,0.5524,0.5648
306592,0.56335,0.5568,0.5676
307648,0.5613,0.5582,0.5688
309232,0.55935,0.5576,0.564
310288,0.5624,0.5588,0.5678
311872,0.55935,0.5484,0.5676
312928,0.5603,0.5534,0.5716
314512,0.5663,0.565,0.5698
315568,0.5605,0.5528,0.569
317152,0.55635,0.5458,0.5668
318208,0.56165,0.5572,0.5722
319792,0.56575,0.5582,0.5756
320848,0.562,0.552,0.5692
322432,0.56105,0.5576,0.5656
323488,0.5610999999999999,0.5566,0.5658
325072,0.56435,0.5586,0.5712
326128,0.5593,0.5526,0.5718
327712,0.5639000000000001,0.561,0.5694
328768,0.5629,0.5592,0.5666
330352,0.5621,0.5526,0.5688
331408,0.55965,0.557,0.5636
332992,0.5613,0.5572,0.565
334048,0.5618,0.5496,0.57
335632,0.5581,0.5512,0.5648
336688,0.56455,0.56,0.5714
338272,0.5612,0.5586,0.5628
339328,0.5576,0.5514,0.5612
340912,0.5593,0.5532,0.568
341968,0.5562,0.5536,0.5608
343552,0.5627,0.5598,0.5648
344608,0.5617,0.5582,0.565
346192,0.55925,0.5522,0.5664
347248,0.56215,0.5564,0.5688
348832,0.56315,0.5518,0.5692
349888,0.55915,0.5564,0.562
351472,0.5582,0.5512,0.565
352528,0.5617,0.5528,0.5674
354112,0.55995,0.5528,0.5666
355168,0.559,0.555,0.5624
356752,0.55525,0.5478,0.5656
357808,0.56015,0.555,0.5688
359392,0.5564,0.5516,0.5614
360448,0.56185,0.5578,0.5664
362032,0.56325,0.5592,0.5668
363088,0.56395,0.5574,0.5688
364672,0.56165,0.5524,0.569
365728,0.55685,0.5536,0.5616
367312,0.5615,0.5578,0.5674
368368,0.55815,0.5504,0.5628
369952,0.558,0.5562,0.5606
371008,0.5627,0.557,0.5668
372592,0.5615,0.5548,0.5676
373648,0.5617,0.5594,0.5656
375232,0.5634,0.559,0.5682
376288,0.55755,0.547,0.5622
377872,0.5609999999999999,0.5542,0.5688
378928,0.5632,0.5546,0.5712
380512,0.5616,0.5576,0.5654
381568,0.5626,0.561,0.5648
383152,0.5577,0.5514,0.5634
384208,0.55995,0.5556,0.5634
385792,0.5548500000000001,0.5462,0.5604
386848,0.5633,0.5558,0.5756
388432,0.5627,0.5602,0.565
389488,0.5579500000000001,0.548,0.5664
391072,0.5578000000000001,0.5562,0.5598
392128,0.5558,0.5524,0.5576
393712,0.5603,0.555,0.565
394768,0.55685,0.5546,0.5604
396352,0.55765,0.5548,0.5588
397408,0.5611,0.5542,0.5658
398992,0.55955,0.5526,0.5654
400048,0.5581,0.555,0.564
401632,0.5588500000000001,0.551,0.5672
402688,0.55635,0.5508,0.5612
404272,0.56115,0.5584,0.5662
405328,0.55565,0.5538,0.5584
406912,0.56165,0.5592,0.5636
407968,0.5567,0.5506,0.5608
409552,0.56025,0.5514,0.5676
410608,0.5576,0.5556,0.5586
412192,0.56015,0.5574,0.5654
413248,0.5617,0.555,0.5668
414832,0.56075,0.5548,0.5666
415888,0.5608,0.559,0.5642
417472,0.55975,0.5534,0.5624
418528,0.5605,0.551,0.5714
420112,0.5628,0.5582,0.57
421168,0.55925,0.5564,0.5626
422224,0.5601,0.5574,0.5634


==> results/CIFAR10/P2/fb352_ema_cb0_pre704_plot.csv <==
step,Mean,Min,Max
352,0.2998,0.2968,0.3036
1760,0.3625,0.358,0.3684
3872,0.39375,0.3902,0.4004
5280,0.41925,0.4164,0.4234
7392,0.44805,0.4346,0.4642
8800,0.48960000000000004,0.4808,0.4998
10912,0.50355,0.4878,0.5096
12320,0.5096499999999999,0.4956,0.5232
14432,0.5169,0.4896,0.5338
15840,0.54165,0.5338,0.5552
17952,0.5351,0.5056,0.5456
19360,0.5555,0.5432,0.5642
21472,0.5521,0.5346,0.5638
22880,0.56625,0.5564,0.5704
24992,0.5674,0.5514,0.5836
26400,0.56865,0.5568,0.586
28512,0.56385,0.5488,0.5696
29920,0.5604,0.545,0.5672
32032,0.56795,0.5574,0.578
33440,0.57255,0.5698,0.5784
35552,0.57315,0.5626,0.5868
36960,0.57765,0.57,0.5834
39072,0.58405,0.5738,0.5894
40480,0.57655,0.5684,0.5882
42592,0.5758,0.5708,0.581
44000,0.5822,0.5692,0.5894
46112,0.5726,0.5596,0.5782
47520,0.57325,0.5686,0.5786
49632,0.56765,0.5602,0.5736
51040,0.57795,0.5738,0.5854
53152,0.5751000000000001,0.5636,0.5852
54560,0.5794,0.5712,0.5832
56672,0.5741499999999999,0.5564,0.5832
58080,0.5728,0.5644,0.5816
60192,0.5701,0.5654,0.5774
61600,0.56865,0.5616,0.5726
63712,0.5760000000000001,0.5684,0.5798
65120,0.5691,0.5672,0.5738
67232,0.57485,0.5666,0.5854
68640,0.5730999999999999,0.559,0.586
70752,0.56885,0.5572,0.5772
72160,0.5641,0.5552,0.573
74272,0.5733,0.5616,0.5844
75680,0.57855,0.575,0.5842
77792,0.57355,0.5694,0.5776
79200,0.57655,0.5728,0.5842
81312,0.57685,0.573,0.5802
82720,0.5735,0.5674,0.5784
84832,0.5747,0.5674,0.581
86240,0.57275,0.5618,0.5774
88352,0.57545,0.5708,0.5808
89760,0.5730999999999999,0.567,0.5792
91872,0.5767,0.5728,0.5798
93280,0.56965,0.5688,0.5706
95392,0.5647,0.5554,0.5724
96800,0.57065,0.5674,0.5742
98912,0.5724,0.5638,0.581
100320,0.56665,0.565,0.5694
102432,0.56715,0.5546,0.5802
103840,0.5689,0.5656,0.5728
105952,0.5732,0.5722,0.5744
107360,0.56935,0.5652,0.5756
109472,0.5726,0.5696,0.5764
110880,0.5703,0.5578,0.5802
112992,0.56175,0.5566,0.569
114400,0.567,0.5594,0.5744
116512,0.56775,0.5646,0.5716
117920,0.56875,0.5636,0.5754
120032,0.56795,0.5644,0.5712
121440,0.5698,0.564,0.5774
123552,0.571,0.5668,0.5748
124960,0.566,0.5626,0.569
127072,0.56345,0.5588,0.569
128480,0.5751,0.5664,0.5862
130592,0.56515,0.5534,0.5732
132000,0.5680499999999999,0.5634,0.5704
134112,0.5673,0.5558,0.5752
135520,0.566,0.5606,0.5706
137632,0.56015,0.559,0.5618
139040,0.56825,0.5642,0.573
141152,0.56235,0.5566,0.5652
142560,0.56595,0.5592,0.5698
144672,0.56075,0.5486,0.5696
146080,0.5678,0.5626,0.5736
148192,0.56855,0.5592,0.5742
149600,0.5674,0.5648,0.5726
151712,0.57045,0.5638,0.5802
153120,0.5658000000000001,0.5614,0.5754
155232,0.5696,0.5656,0.5754
156640,0.55965,0.5548,0.5698
158752,0.5657,0.5618,0.5702
160160,0.5668500000000001,0.562,0.5732
162272,0.55905,0.555,0.5644
163680,0.5643,0.5604,0.5706
165792,0.5627,0.5606,0.5656
167200,0.56935,0.564,0.5716
169312,0.56655,0.5646,0.5708
170720,0.5616,0.5572,0.5704
172832,0.56225,0.5534,0.5694
174240,0.56575,0.5612,0.57
176352,0.56785,0.562,0.5708
177760,0.5628,0.559,0.5666
179872,0.56385,0.5598,0.5658
181280,0.56465,0.5534,0.5722
183392,0.56405,0.56,0.5662
184800,0.56155,0.5592,0.5676
186912,0.56565,0.561,0.5716
188320,0.56635,0.5634,0.5686
190432,0.5579999999999999,0.5538,0.5618
191840,0.5640000000000001,0.5568,0.5692
193952,0.5677,0.5626,0.5726
195360,0.56275,0.5604,0.5652
197472,0.5623,0.5554,0.568
198880,0.5674,0.565,0.5702
200992,0.5646,0.5576,0.5756
202400,0.5644,0.5596,0.568
204512,0.5613,0.555,0.5654
205920,0.5656,0.5626,0.5708
208032,0.56245,0.5604,0.5652
209440,0.5609,0.5586,0.563
211552,0.56285,0.5532,0.5698
212960,0.56595,0.5616,0.5692
215072,0.56125,0.555,0.5718
216480,0.56335,0.5604,0.5664
218592,0.56435,0.5604,0.566
220000,0.56595,0.558,0.5746
222112,0.55975,0.5588,0.561
223520,0.5619000000000001,0.5592,0.5666
225632,0.55835,0.553,0.563
227040,0.5644,0.5608,0.567
229152,0.5580499999999999,0.5484,0.5644
230560,0.5613,0.5558,0.572
232672,0.5583,0.551,0.562
234080,0.56555,0.5582,0.5748
236192,0.56265,0.5586,0.5696
237600,0.56425,0.557,0.57
239712,0.55985,0.5572,0.5648
241120,0.562,0.5566,0.5654
243232,0.5608,0.5576,0.5636
244640,0.56325,0.5598,0.5692
246752,0.56085,0.5566,0.564
248160,0.5586,0.5536,0.5646
250272,0.5586,0.5514,0.5648
251680,0.56445,0.562,0.5676
253792,0.5642,0.5592,0.569
255200,0.5622,0.5578,0.5664
257312,0.5589500000000001,0.553,0.5684
258720,0.55885,0.5554,0.5606
260832,0.56295,0.5608,0.565
262240,0.5582,0.555,0.5612
264352,0.5638,0.559,0.5678
265760,0.5603,0.556,0.5634
267872,0.5624,0.5548,0.568
269280,0.5606,0.5544,0.5688
271392,0.5620499999999999,0.5528,0.5712
272800,0.55575,0.5526,0.5578
274912,0.56115,0.554,0.5646
276320,0.5561,0.5526,0.5584
278432,0.5549999999999999,0.5476,0.5608
279840,0.5579000000000001,0.5472,0.5624
281952,0.5604,0.5574,0.5646
283360,0.5609999999999999,0.558,0.5656
285472,0.5628500000000001,0.5612,0.565
286880,0.56215,0.5572,0.5688
288992,0.55745,0.5504,0.561
290400,0.5634,0.5586,0.5678
292512,0.5557,0.5524,0.5608
293920,0.56435,0.5612,0.5686
296032,0.56195,0.5566,0.5654
297440,0.56105,0.5586,0.5624
299552,0.55765,0.5542,0.5628
300960,0.5599000000000001,0.5592,0.5604
303072,0.5531,0.5512,0.5542
304480,0.5562,0.548,0.5694
306592,0.5578000000000001,0.5522,0.5614
308000,0.55795,0.5554,0.5638
310112,0.5626,0.5602,0.5648
311520,0.5585,0.5546,0.5638
313632,0.5571,0.552,0.5628
315040,0.5514,0.5456,0.5598
317152,0.55965,0.5578,0.5614
318560,0.5582,0.5562,0.5602
320672,0.5573,0.5546,0.56
322080,0.56025,0.5532,0.5668
324192,0.55715,0.5532,0.5614
325600,0.5591,0.5564,0.5622
327712,0.5561,0.5514,0.5594
329120,0.55875,0.5534,0.5664
331232,0.5581,0.555,0.5606
332640,0.5588500000000001,0.552,0.5672
334752,0.5579000000000001,0.5518,0.5668
336160,0.5547500000000001,0.5474,0.5594
338272,0.56,0.5504,0.568
339680,0.5586,0.5562,0.5616
341792,0.5581,0.5528,0.564
343200,0.55825,0.5518,0.5624
345312,0.5552,0.5526,0.558
346720,0.5581,0.5552,0.564
348832,0.5583,0.5518,0.5674
350240,0.55785,0.5522,0.5684
352352,0.55545,0.5512,0.5594
353760,0.5536,0.546,0.5578
355872,0.5592,0.5536,0.5648
357280,0.5547500000000001,0.5516,0.5582
359392,0.5537,0.5494,0.5594
360800,0.5576,0.545,0.5666
362912,0.55855,0.5524,0.565
364320,0.5587,0.55,0.5634
366432,0.5589500000000001,0.551,0.5658
367840,0.5574,0.5526,0.5638
369952,0.55635,0.5486,0.5638
371360,0.5589500000000001,0.5572,0.5626
373472,0.55265,0.549,0.5562
374880,0.55745,0.5488,0.5608
376992,0.5608,0.5586,0.565
378400,0.556,0.5482,0.5612
380512,0.55745,0.5506,0.5622
381920,0.55715,0.5534,0.5636
384032,0.5554,0.545,0.5672
385440,0.5557,0.5526,0.559
387552,0.5553,0.5508,0.5616
388960,0.5569999999999999,0.5526,0.5626
391072,0.55745,0.5508,0.5672
392480,0.5548500000000001,0.5528,0.557
394592,0.5528500000000001,0.539,0.5594
396000,0.5547,0.5496,0.5618
398112,0.5589500000000001,0.553,0.5646
399520,0.5569500000000001,0.5522,0.5614
401632,0.55735,0.5528,0.5608
403040,0.55815,0.5542,0.5638
405152,0.55715,0.5538,0.5614
406560,0.5609,0.5586,0.5622
408672,0.5541,0.5476,0.5618
410080,0.55495,0.5532,0.5588
412192,0.5523,0.549,0.56
413600,0.5559,0.5478,0.5596
415712,0.5539000000000001,0.546,0.5596
417120,0.5547,0.5536,0.5566
419232,0.556,0.5444,0.5616
420640,0.5557000000000001,0.551,0.5596
422752,0.5573,0.553,0.5598
424160,0.55585,0.5484,0.5664
426272,0.5588500000000001,0.5544,0.5622
427680,0.55625,0.5536,0.559
429792,0.55775,0.5502,0.5646
431200,0.5597,0.5552,0.5638
433312,0.5574,0.554,0.564
434720,0.5620499999999999,0.5604,0.5634
436832,0.5565,0.5548,0.5586
438240,0.5569500000000001,0.5532,0.5654
440352,0.5557,0.552,0.5592
441760,0.5580499999999999,0.5536,0.5644
443872,0.5533,0.548,0.5558
445280,0.5574,0.5552,0.5606
447392,0.55635,0.5548,0.5594
448800,0.5577,0.5556,0.559
450912,0.5578,0.5492,0.569
452320,0.5539000000000001,0.5496,0.5618
454432,0.5581,0.5548,0.5634
455840,0.5536,0.548,0.5622
457952,0.5567,0.5474,0.571
459360,0.5595,0.556,0.5628
461472,0.55495,0.5484,0.5586
462880,0.5583,0.5568,0.5594
464992,0.55135,0.5464,0.5578
466400,0.5558000000000001,0.5474,0.5624
468512,0.56025,0.5514,0.5648
469920,0.55765,0.555,0.5598
472032,0.55555,0.552,0.5602
473440,0.5579000000000001,0.5544,0.56
475552,0.5565,0.5532,0.5616
476960,0.5572,0.552,0.5614
479072,0.5564,0.5522,0.5608
480480,0.5602,0.5518,0.566
482592,0.55755,0.5556,0.5616
484000,0.5585,0.5556,0.5618
486112,0.5547,0.55,0.5584
487520,0.5605,0.5564,0.5688
489632,0.5586,0.5558,0.5618
491040,0.55435,0.5508,0.5602
493152,0.55425,0.547,0.5622
494560,0.5602,0.5534,0.566
496672,0.5601,0.548,0.5664
498080,0.5563,0.5528,0.559
500192,0.5579000000000001,0.5542,0.5626
501600,0.5539499999999999,0.5488,0.5668
503712,0.5542,0.548,0.5664
505120,0.5527500000000001,0.5462,0.5592
507232,0.55915,0.5548,0.5624
508640,0.5571,0.5548,0.56
510752,0.5547500000000001,0.5492,0.5584
512160,0.5606,0.5514,0.5656
514272,0.55635,0.5522,0.5588
515680,0.5551,0.5522,0.5614
517792,0.55495,0.5492,0.559
519200,0.55355,0.5476,0.5604
521312,0.5521,0.5496,0.5542
522720,0.5508500000000001,0.547,0.555
524832,0.55015,0.5476,0.5532
526240,0.55705,0.551,0.5618
528352,0.55835,0.557,0.5614
529760,0.5588,0.5546,0.5634
531872,0.55605,0.5508,0.5642
533280,0.55775,0.5506,0.5648
535392,0.5527,0.5472,0.5586
536800,0.5563,0.5526,0.5622
538912,0.5539499999999999,0.5446,0.5604
540320,0.55425,0.5516,0.561
542432,0.55585,0.5438,0.5642
543840,0.5564,0.5514,0.5612
545952,0.55545,0.554,0.5578
547360,0.55505,0.5464,0.5594
549472,0.5573,0.5522,0.5626
550880,0.5573,0.549,0.566
552992,0.55455,0.553,0.5566
554400,0.55385,0.552,0.5566
556512,0.5564,0.5528,0.5602
557920,0.55345,0.5494,0.5584
560032,0.55265,0.5462,0.5574
561440,0.5581,0.549,0.5644
562848,0.55325,0.5466,0.5572


==> results/CIFAR10/P3/fb0_ema_cb352_cl1_pre352_plot.csv <==
step,Mean,Min,Max
0,0.069,0.069,0.069
588,0.29285,0.288,0.2958
1470,0.3222,0.3024,0.3308
2058,0.33985,0.3368,0.3472
2940,0.3732,0.3566,0.3814
3528,0.3776,0.3648,0.3838
4410,0.4026,0.398,0.4058
4998,0.41835,0.4142,0.4234
5880,0.4262,0.4202,0.4288
6468,0.44,0.4366,0.4428
7350,0.4478,0.442,0.4508
7938,0.45235,0.444,0.4578
8820,0.4681,0.465,0.475
9408,0.47125,0.463,0.475
10290,0.47955000000000003,0.4756,0.4838
10878,0.4812,0.4768,0.4844
11760,0.4919,0.4844,0.4976
12348,0.4936,0.4896,0.4964
13230,0.5035000000000001,0.4972,0.51
13818,0.50215,0.4942,0.5076
14700,0.5048,0.492,0.515
15288,0.5058,0.4964,0.515
16170,0.51945,0.5098,0.5292
16758,0.5082,0.5008,0.5178
17640,0.5182,0.5098,0.5246
18228,0.5173,0.5146,0.5188
19110,0.51695,0.504,0.5254
19698,0.5278,0.5266,0.5306
20580,0.5359,0.5328,0.5384
21168,0.5321,0.5276,0.5362
22050,0.5336,0.525,0.5418
22638,0.5393,0.535,0.5438
23520,0.5384,0.5338,0.5452
24108,0.5399,0.5344,0.5456
24990,0.54035,0.5344,0.5468
25578,0.54285,0.535,0.549
26460,0.5408999999999999,0.5314,0.5504
27048,0.5468,0.5408,0.5558
27930,0.5464,0.5346,0.5526
28518,0.54305,0.5396,0.5462
29400,0.54175,0.5374,0.5456
29988,0.5469999999999999,0.542,0.5544
30870,0.5475,0.5436,0.55
31458,0.5563,0.5492,0.5596
32340,0.5477000000000001,0.5442,0.551
32928,0.55085,0.5408,0.5604
33810,0.55705,0.5516,0.5594
34398,0.55705,0.5524,0.5616
35280,0.5491,0.5454,0.554
35868,0.5544,0.5504,0.5572
36750,0.5558000000000001,0.5516,0.5594
37338,0.5565500000000001,0.549,0.5612
38220,0.55855,0.5524,0.5662
38808,0.5624,0.556,0.568
39690,0.56535,0.5636,0.5674
40278,0.56045,0.556,0.564
41160,0.5631999999999999,0.5568,0.569
41748,0.565,0.5638,0.5666
42630,0.56085,0.5568,0.5678
43218,0.5730500000000001,0.5622,0.5846
44100,0.57025,0.568,0.5756
44688,0.56595,0.5618,0.568
45570,0.5647,0.5566,0.5702
46158,0.57045,0.568,0.575
47040,0.5632,0.5612,0.5658
47628,0.56555,0.5608,0.5744
48510,0.5623,0.56,0.5642
49098,0.56845,0.5644,0.5714
49980,0.5676,0.5612,0.573
50568,0.56835,0.564,0.573
51450,0.5742499999999999,0.5686,0.582
52038,0.5640499999999999,0.5584,0.569
52920,0.5660000000000001,0.562,0.5722
53508,0.5707,0.5694,0.5724
54390,0.57135,0.5646,0.5762
54978,0.5691999999999999,0.5628,0.573
55860,0.56875,0.5592,0.5788
56448,0.57265,0.5682,0.5752
57330,0.57485,0.5706,0.5798
57918,0.5640499999999999,0.5566,0.5674
58800,0.5698,0.5652,0.5766
59388,0.5710500000000001,0.5644,0.5778
60270,0.5729,0.5644,0.5768
60858,0.57355,0.5706,0.5764
61740,0.5714,0.5658,0.5766
62328,0.5719000000000001,0.5662,0.5752
63210,0.57295,0.5666,0.5766
63798,0.5712,0.567,0.5732
64680,0.5711,0.5682,0.5778
65268,0.5764,0.5722,0.5808
66150,0.5782,0.5746,0.5814
66738,0.57685,0.574,0.5804
67620,0.57555,0.5698,0.5866
68208,0.5752999999999999,0.5726,0.5788
69090,0.57225,0.5662,0.5798
69678,0.57535,0.5644,0.584
70560,0.5747,0.5686,0.5786
71148,0.5736,0.5676,0.5776
72030,0.57385,0.568,0.583
72618,0.56885,0.5652,0.576
73500,0.5793,0.5762,0.5822
74088,0.5794,0.5768,0.5824
74970,0.5761499999999999,0.572,0.5808
75558,0.5741,0.5688,0.5798
76440,0.58085,0.574,0.5856
77028,0.57315,0.5682,0.577
77910,0.5764,0.5656,0.587
78498,0.5771999999999999,0.567,0.588
79380,0.5815,0.5792,0.5838
79968,0.57795,0.5732,0.5822
80850,0.57735,0.571,0.5862
81438,0.57805,0.5726,0.5818
82320,0.57785,0.575,0.5806
82908,0.5748,0.5692,0.5848
83790,0.5722499999999999,0.5648,0.5782
84378,0.58055,0.5724,0.5892
85260,0.5717,0.5668,0.5768
85848,0.5795,0.5748,0.5838
86730,0.57695,0.5712,0.58
87318,0.57485,0.57,0.5834
88200,0.58175,0.5748,0.5926
88788,0.5767,0.5718,0.5826
89670,0.58025,0.575,0.5842
90258,0.57945,0.5778,0.5808
91140,0.57905,0.5726,0.585
91728,0.58265,0.5756,0.5876
92610,0.57825,0.5752,0.5822
93198,0.5812999999999999,0.5794,0.585
94080,0.57785,0.5706,0.583
94668,0.5756,0.5696,0.5792
95550,0.5798,0.5756,0.5818
96138,0.57985,0.5726,0.584
97020,0.5810500000000001,0.5764,0.5858
97608,0.57915,0.5676,0.5868
98490,0.5822499999999999,0.578,0.586
99078,0.583,0.5778,0.5852
99960,0.5846,0.577,0.592
100548,0.5764,0.5684,0.582
101430,0.5822,0.5754,0.5876
102018,0.57935,0.5726,0.5846
102900,0.5822,0.5744,0.5916
103488,0.5851,0.577,0.5896
104370,0.57685,0.573,0.5822
104958,0.58425,0.5792,0.5868
105840,0.5824,0.5754,0.5852
106428,0.5814,0.573,0.5858
107310,0.57985,0.5722,0.5866
107898,0.5844,0.578,0.5908
108780,0.5785,0.5758,0.581
109368,0.58265,0.5774,0.5852
110250,0.57875,0.5718,0.582
110838,0.5842,0.5772,0.5886
111720,0.5830500000000001,0.5804,0.5864
112308,0.5798,0.5752,0.5838
113190,0.5831999999999999,0.577,0.5896
113778,0.5839,0.5796,0.589
114660,0.58135,0.577,0.5914
115248,0.58445,0.579,0.5888
116130,0.5769,0.5756,0.5788
116718,0.5864499999999999,0.5788,0.5912
117600,0.588,0.586,0.59
118188,0.5824,0.5778,0.5858
119070,0.58075,0.5776,0.5834
119658,0.58735,0.5816,0.5938
120540,0.58055,0.5706,0.593
121128,0.585,0.5792,0.594
122010,0.5821000000000001,0.5766,0.5894
122598,0.57655,0.5692,0.5832
123480,0.5805,0.5722,0.5878
124068,0.57645,0.5726,0.58
124950,0.5853,0.5826,0.5874
125538,0.5781499999999999,0.5772,0.5796
126420,0.58225,0.5748,0.5878
127008,0.5846,0.5838,0.5856
127890,0.5818,0.577,0.588
128478,0.5855,0.5814,0.5926
129360,0.5793,0.5722,0.5862
129948,0.58195,0.5694,0.5886
130830,0.58555,0.5776,0.5922
131418,0.5800000000000001,0.5766,0.5828
132300,0.5801499999999999,0.573,0.5876
132888,0.5875,0.5828,0.5936
133770,0.58285,0.5794,0.5852
134358,0.5851,0.5822,0.588
135240,0.5812999999999999,0.574,0.587
135828,0.5799,0.5756,0.584
136710,0.58365,0.5806,0.588
137298,0.5875,0.5832,0.5916
138180,0.5849500000000001,0.5822,0.5862
138768,0.5845,0.5758,0.5904
139650,0.579,0.5772,0.5816
140238,0.58465,0.5796,0.5906
141120,0.5820000000000001,0.5752,0.5884
141708,0.57815,0.5722,0.5872
142590,0.5807,0.5786,0.5832
143178,0.5846,0.5842,0.585
144060,0.5851500000000001,0.5778,0.5906
144648,0.57905,0.5708,0.5876
145530,0.58475,0.5834,0.5866
146118,0.5831,0.577,0.5902
147000,0.58085,0.5792,0.5828
147588,0.58685,0.5796,0.5908
148470,0.58205,0.5796,0.5854
149058,0.57965,0.5716,0.5878
149940,0.58595,0.582,0.5886
150528,0.58655,0.5844,0.5884
151410,0.58195,0.572,0.587
151998,0.58435,0.5806,0.5896
152880,0.57745,0.5714,0.5842
153468,0.58675,0.5792,0.5916
154350,0.5866,0.581,0.5918
154938,0.58285,0.5756,0.5876
155820,0.5828,0.5768,0.5888
156408,0.5841,0.5794,0.594
157290,0.58855,0.5842,0.5922
157878,0.58725,0.5786,0.5932
158760,0.57215,0.5672,0.5772
159348,0.58485,0.5802,0.5904
160230,0.58265,0.5746,0.5908
160818,0.5832,0.5712,0.591
161700,0.5815,0.5786,0.589
162288,0.5867,0.5794,0.591
163170,0.5802,0.5734,0.5844
163758,0.585,0.5804,0.5894
164640,0.5841000000000001,0.5792,0.5898
165228,0.5836,0.5786,0.5888
166110,0.5843,0.5814,0.5868
166698,0.58035,0.5714,0.5876
167580,0.58465,0.5784,0.5904
168168,0.58645,0.584,0.59
169050,0.5853,0.5826,0.5888
169638,0.58425,0.5774,0.5924
170520,0.58375,0.5784,0.592
171108,0.5875,0.5816,0.59
171990,0.5836,0.5776,0.5878
172578,0.5894,0.5838,0.5924
173460,0.58345,0.5818,0.5856
174048,0.58665,0.5832,0.5888
174930,0.5842499999999999,0.5818,0.5876
175518,0.5791,0.5728,0.5838
176400,0.5831500000000001,0.5752,0.591
176988,0.5857,0.5828,0.5874
177870,0.57785,0.5724,0.5818
178458,0.5851999999999999,0.5744,0.5916
179340,0.5837,0.578,0.5896
179928,0.5794,0.572,0.5854
180810,0.5838,0.576,0.5886
181398,0.58425,0.5776,0.5906
182280,0.5849,0.5828,0.5874
182868,0.58055,0.5746,0.5842
183750,0.5839,0.581,0.5868
184338,0.5818,0.5796,0.5836
185220,0.5831,0.579,0.5866
185808,0.58115,0.5802,0.5818
186690,0.58705,0.5846,0.5892
187278,0.5884,0.5826,0.5978
188160,0.58045,0.5738,0.5912
188748,0.5826,0.578,0.5898
189630,0.5868,0.5824,0.5906
190218,0.5820000000000001,0.5782,0.5888
191100,0.58405,0.5794,0.5884
191688,0.5824499999999999,0.578,0.5858
192570,0.58555,0.5808,0.5894
193158,0.58175,0.576,0.5862
194040,0.58495,0.5798,0.5912
194628,0.58355,0.5798,0.587
195510,0.57955,0.5772,0.5846
196098,0.5848,0.5808,0.591
196980,0.5811000000000001,0.5744,0.5876
197568,0.58705,0.5808,0.5936
198450,0.5838,0.58,0.588
199038,0.58455,0.5806,0.5904
199920,0.58675,0.5826,0.5902
200508,0.58615,0.584,0.587
201390,0.5871999999999999,0.584,0.5932
201978,0.5838,0.578,0.5868
202860,0.5818,0.5724,0.5898
203448,0.5846,0.5804,0.588
204330,0.58265,0.569,0.5912
204918,0.58225,0.5786,0.588
205800,0.5837,0.5814,0.586
206388,0.58395,0.5818,0.5866
207270,0.58255,0.5784,0.587
207858,0.5868,0.583,0.5908
208740,0.58125,0.5772,0.5854
209328,0.586,0.582,0.5898
210210,0.58375,0.5786,0.5882
210798,0.5873999999999999,0.583,0.5932
211680,0.5846,0.584,0.585
212268,0.5869,0.5792,0.5934
213150,0.5774,0.573,0.5834
213738,0.58335,0.5812,0.5876
214620,0.5858,0.5824,0.5898
215208,0.58385,0.5778,0.5882
216090,0.57835,0.5706,0.5832
216678,0.5875,0.5798,0.5926
217560,0.5840000000000001,0.5774,0.5876
218148,0.5831999999999999,0.5786,0.5878
219030,0.58845,0.5854,0.5912
219618,0.5846,0.5804,0.5934
220500,0.5856,0.5764,0.5938
221088,0.5829,0.5772,0.5904
221970,0.5857,0.5794,0.5908
222558,0.5862499999999999,0.581,0.5926
223440,0.5850500000000001,0.5766,0.5916
224028,0.5842,0.5748,0.5916
224910,0.5806,0.5776,0.5836
225498,0.58345,0.5774,0.592
226380,0.5866,0.5814,0.5948
226968,0.5853,0.5836,0.5872
227850,0.5884,0.5832,0.5918
228438,0.58395,0.5808,0.5876
229320,0.58335,0.5814,0.5872
229908,0.5832,0.5782,0.5852
230790,0.58325,0.5754,0.588
231378,0.58125,0.579,0.5874
232260,0.5861500000000001,0.5852,0.5866
232848,0.58535,0.5822,0.5888
233730,0.5879,0.5832,0.591
234318,0.5812999999999999,0.5784,0.584
234906,0.58575,0.58,0.5894


==> results/CIFAR10/P3/fb0_ema_cb352_cl2_pre352_plot.csv <==
step,Mean,Min,Max
0,0.0972,0.0972,0.0972
412,0.28165,0.2774,0.289
1030,0.32825,0.3226,0.3348
1442,0.3501,0.342,0.3594
2060,0.36765,0.364,0.375
2472,0.38745,0.3818,0.396
3090,0.4102,0.406,0.4148
3502,0.41375,0.409,0.4168
4120,0.42755,0.424,0.4376
4532,0.44245,0.4396,0.4464
5150,0.46335000000000004,0.456,0.4686
5562,0.46455,0.46,0.468
6180,0.4678,0.4604,0.4736
6592,0.47735,0.4748,0.4804
7210,0.48405,0.4832,0.4852
7622,0.4813,0.4778,0.4844
8240,0.49745,0.4948,0.5026
8652,0.49805,0.4918,0.502
9270,0.4992,0.4928,0.5078
9682,0.50295,0.4998,0.5112
10300,0.50895,0.5018,0.5136
10712,0.5166999999999999,0.5142,0.5206
11330,0.5188999999999999,0.5146,0.5264
11742,0.50995,0.506,0.5144
12360,0.52145,0.5174,0.5238
12772,0.5237,0.5186,0.5272
13390,0.5211,0.5124,0.5318
13802,0.52035,0.515,0.528
14420,0.5287499999999999,0.5222,0.5346
14832,0.5306,0.5258,0.5336
15450,0.5299,0.5268,0.5342
15862,0.5314,0.5254,0.5384
16480,0.5353,0.5306,0.543
16892,0.5383,0.5358,0.541
17510,0.5354,0.5318,0.5408
17922,0.5304,0.5264,0.5352
18540,0.53835,0.5328,0.5462
18952,0.53975,0.5326,0.5466
19570,0.5455,0.5432,0.5474
19982,0.5407,0.5324,0.5462
20600,0.5427,0.5352,0.5466
21012,0.54825,0.5458,0.5518
21630,0.5424,0.5384,0.547
22042,0.5498999999999999,0.5458,0.5548
22660,0.5468,0.5418,0.5548
23072,0.55115,0.544,0.5578
23690,0.5505,0.5462,0.5598
24102,0.55045,0.5468,0.5552
24720,0.55335,0.5506,0.5582
25132,0.54585,0.5412,0.549
25750,0.5538000000000001,0.5512,0.5586
26162,0.5529,0.5504,0.5566
26780,0.5523,0.5476,0.5552
27192,0.5567,0.5546,0.5612
27810,0.5543,0.5474,0.5638
28222,0.55565,0.5546,0.5568
28840,0.56335,0.5604,0.5656
29252,0.5569500000000001,0.554,0.5616
29870,0.5607,0.5548,0.5648
30282,0.5640499999999999,0.5608,0.5664
30900,0.5588,0.5508,0.566
31312,0.56825,0.5622,0.5724
31930,0.5624,0.5594,0.564
32342,0.5648500000000001,0.5578,0.5714
32960,0.5612999999999999,0.5556,0.5698
33372,0.5664,0.561,0.57
33990,0.56255,0.5528,0.574
34402,0.56365,0.5608,0.5674
35020,0.5630999999999999,0.5614,0.5648
35432,0.5621499999999999,0.5568,0.5676
36050,0.5637,0.5542,0.57
36462,0.5606,0.555,0.5668
37080,0.5667,0.5614,0.571
37492,0.5609500000000001,0.5542,0.5678
38110,0.565,0.5618,0.5674
38522,0.5689,0.5646,0.5722
39140,0.5666,0.5604,0.5734
39552,0.5571,0.555,0.5592
40170,0.56985,0.5642,0.5766
40582,0.5683,0.5616,0.5722
41200,0.573,0.5672,0.5814
41612,0.5643,0.5604,0.5684
42230,0.56645,0.5616,0.571
42642,0.5679,0.5668,0.5694
43260,0.5714,0.565,0.5812
43672,0.56965,0.5658,0.5724
44290,0.57135,0.5658,0.5772
44702,0.575,0.573,0.5766
45320,0.5668,0.5614,0.575
45732,0.57155,0.5674,0.5742
46350,0.5679,0.563,0.5726
46762,0.57245,0.5696,0.5804
47380,0.57585,0.5718,0.5838
47792,0.5672,0.5636,0.5722
48410,0.56665,0.563,0.5692
48822,0.56535,0.5574,0.5714
49440,0.57075,0.566,0.5762
49852,0.57055,0.5652,0.5754
50470,0.5640499999999999,0.5624,0.5656
50882,0.5691,0.5662,0.5744
51500,0.57005,0.569,0.5716
51912,0.56765,0.5588,0.5734
52530,0.5710999999999999,0.5676,0.575
52942,0.5689,0.5628,0.5732
53560,0.5746,0.5678,0.5812
53972,0.5729,0.5678,0.5758
54590,0.5679000000000001,0.5652,0.5722
55002,0.5689,0.5618,0.5754
55620,0.5711,0.5664,0.5766
56032,0.56785,0.5638,0.5724
56650,0.5737,0.5684,0.5794
57062,0.5721,0.5638,0.5796
57680,0.5710000000000001,0.5654,0.5822
58092,0.5710500000000001,0.5672,0.5766
58710,0.5734,0.5656,0.5778
59122,0.5772,0.5712,0.5812
59740,0.5757,0.5676,0.5834
60152,0.56955,0.5652,0.5762
60770,0.57315,0.5674,0.582
61182,0.57145,0.567,0.58
61800,0.57655,0.573,0.5794
62212,0.5771999999999999,0.5706,0.5816
62830,0.56975,0.5648,0.5774
63242,0.5665,0.5612,0.5732
63860,0.57525,0.5714,0.5792
64272,0.57245,0.5684,0.5792
64890,0.57375,0.572,0.5756
65302,0.5722,0.5664,0.5802
65920,0.5743499999999999,0.569,0.578
66332,0.57345,0.5676,0.586
66950,0.57185,0.5664,0.5744
67362,0.58275,0.58,0.5866
67980,0.57595,0.573,0.5786
68392,0.5777,0.5738,0.5848
69010,0.57575,0.567,0.5802
69422,0.5707,0.5664,0.5774
70040,0.5754,0.5696,0.5788
70452,0.57195,0.5682,0.5764
71070,0.5700000000000001,0.5662,0.5776
71482,0.57695,0.5718,0.5844
72100,0.57325,0.5714,0.5744
72512,0.5735,0.567,0.5798
73130,0.57845,0.576,0.5816
73542,0.57325,0.5714,0.576
74160,0.5706,0.5658,0.574
74572,0.57565,0.5678,0.586
75190,0.56485,0.5624,0.5676
75602,0.5765,0.573,0.5834
76220,0.5727,0.565,0.5786
76632,0.5783,0.5736,0.5818
77250,0.57215,0.5706,0.5732
77662,0.57525,0.5712,0.5796
78280,0.5771999999999999,0.5694,0.583
78692,0.5744,0.5718,0.5784
79310,0.5785,0.572,0.5826
79722,0.57785,0.5692,0.5864
80340,0.5737,0.5694,0.5772
80752,0.5742499999999999,0.563,0.5818
81370,0.5804,0.5762,0.5848
81782,0.57535,0.5744,0.5776
82400,0.5715,0.5678,0.5758
82812,0.57865,0.5734,0.5818
83430,0.57975,0.576,0.5838
83842,0.57705,0.573,0.5816
84460,0.5763,0.5722,0.582
84872,0.57035,0.562,0.5776
85490,0.5810500000000001,0.5798,0.5826
85902,0.57765,0.5748,0.5804
86520,0.5753,0.5732,0.5804
86932,0.5791,0.5744,0.5876
87550,0.5723,0.5656,0.58
87962,0.57355,0.5668,0.581
88580,0.57835,0.5718,0.5824
88992,0.5741,0.5658,0.5804
89610,0.5752,0.5732,0.5778
90022,0.5752,0.5696,0.5796
90640,0.57975,0.5784,0.5816
91052,0.575,0.5694,0.5782
91670,0.57455,0.5702,0.583
92082,0.5808,0.5794,0.5818
92700,0.5819,0.576,0.5844
93112,0.57845,0.5732,0.5818
93730,0.57895,0.577,0.581
94142,0.57925,0.5734,0.5848
94760,0.5803,0.5744,0.5836
95172,0.57965,0.5762,0.585
95790,0.58165,0.5792,0.5848
96202,0.57595,0.5666,0.583
96820,0.5777,0.569,0.5846
97232,0.5799000000000001,0.5792,0.5816
97850,0.57575,0.5714,0.5842
98262,0.5822499999999999,0.5756,0.587
98880,0.57255,0.5694,0.5774
99292,0.5769500000000001,0.5742,0.5796
99910,0.57635,0.5752,0.5778
100322,0.5824,0.5806,0.5844
100940,0.5735,0.5684,0.5784
101352,0.57675,0.5712,0.5806
101970,0.5778,0.573,0.5832
102382,0.5789,0.5762,0.5838
103000,0.5774,0.5732,0.586
103412,0.5762,0.575,0.5774
104030,0.5775,0.571,0.5876
104442,0.57555,0.5712,0.581
105060,0.5776,0.5764,0.5798
105472,0.57865,0.5716,0.5832
106090,0.57565,0.5714,0.5844
106502,0.5787,0.5694,0.583
107120,0.57255,0.5656,0.5778
107532,0.57625,0.5742,0.5778
108150,0.57875,0.572,0.5818
108562,0.57345,0.5694,0.5756
109180,0.5762,0.5724,0.582
109592,0.58085,0.5774,0.587
110210,0.57825,0.576,0.5816
110622,0.58085,0.5774,0.584
111240,0.5774,0.5712,0.5834
111652,0.5723,0.568,0.5786
112270,0.57405,0.5686,0.5792
112682,0.57295,0.567,0.5828
113300,0.58065,0.574,0.5882
113712,0.5802499999999999,0.5762,0.584
114330,0.57955,0.574,0.5864
114742,0.5794,0.5768,0.5848
115360,0.5811000000000001,0.5756,0.5872
115772,0.57785,0.5756,0.5804
116390,0.57615,0.5732,0.5792
116802,0.58005,0.5746,0.5832
117420,0.58035,0.5758,0.5822
117832,0.577,0.5722,0.5798
118450,0.5735,0.5718,0.5764
118862,0.5777,0.5746,0.58
119480,0.5740000000000001,0.5724,0.5762
119892,0.57725,0.5752,0.5806
120510,0.5795,0.5762,0.5856
120922,0.5782,0.572,0.584
121540,0.5811,0.5766,0.5856
121952,0.57485,0.5686,0.5796
122570,0.5748,0.5702,0.5802
122982,0.5722,0.57,0.5746
123600,0.57655,0.5736,0.583
124012,0.5799000000000001,0.5756,0.5866
124630,0.581,0.5784,0.584
125042,0.5800000000000001,0.5748,0.5872
125660,0.5716,0.5696,0.5746
126072,0.5795,0.575,0.5846
126690,0.5767,0.5724,0.5794
127102,0.5790500000000001,0.5756,0.5826
127720,0.5762,0.568,0.5832
128132,0.57305,0.5704,0.576
128750,0.57155,0.568,0.5778
129162,0.57715,0.5748,0.5816
129780,0.5832,0.5808,0.5854
130192,0.57755,0.574,0.5808
130810,0.5757,0.5688,0.5802
131222,0.57575,0.5702,0.5842
131840,0.57375,0.5694,0.5792
132252,0.57625,0.5702,0.5844
132870,0.57685,0.5744,0.5808
133282,0.5753,0.5656,0.5828
133900,0.5794,0.5744,0.5892
134312,0.5772,0.572,0.5802
134930,0.5784,0.5714,0.5828
135342,0.5757,0.572,0.581
135960,0.57785,0.5772,0.5786
136372,0.5773,0.5746,0.5794
136990,0.5806,0.5774,0.583
137402,0.57825,0.5726,0.5864
138020,0.57915,0.5748,0.587
138432,0.57735,0.5716,0.5822
139050,0.57275,0.5694,0.5782
139462,0.57915,0.5722,0.5884
140080,0.57745,0.5734,0.5824
140492,0.57635,0.5696,0.5804
141110,0.5744,0.5714,0.5778
141522,0.57745,0.5706,0.5814
142140,0.5783,0.5764,0.5796
142552,0.5793,0.5742,0.5856
143170,0.5748,0.5688,0.582
143582,0.57435,0.571,0.5766
144200,0.5778000000000001,0.5704,0.5834
144612,0.5794,0.575,0.587
145230,0.57405,0.5708,0.577
145642,0.57885,0.574,0.5834
146260,0.5771999999999999,0.574,0.5798
146672,0.57545,0.5642,0.5818
147290,0.57575,0.5738,0.579
147702,0.5788,0.5724,0.5822
148320,0.58055,0.574,0.5838
148732,0.57795,0.5756,0.5798
149350,0.57155,0.566,0.5766
149762,0.5819000000000001,0.5792,0.5842
150380,0.57875,0.5744,0.5808
150792,0.5779,0.5692,0.584
151410,0.57605,0.5718,0.584
151822,0.5794,0.5704,0.5832
152440,0.5825,0.5812,0.5844
152852,0.57435,0.5646,0.5802
153470,0.5808,0.5756,0.5836
153882,0.5783,0.572,0.582
154500,0.58095,0.5778,0.586
154912,0.57955,0.577,0.5828
155530,0.5762,0.5712,0.5854
155942,0.57495,0.5686,0.5796
156560,0.57195,0.5668,0.5744
156972,0.57375,0.5676,0.5788
157590,0.58085,0.5758,0.591
158002,0.57635,0.5694,0.5858
158620,0.5742,0.5718,0.5752
159032,0.57085,0.5658,0.5766
159650,0.5758,0.5714,0.5822
160062,0.5828,0.5816,0.5836
160680,0.5787,0.5754,0.5818
161092,0.57865,0.5736,0.5866
161710,0.5774,0.5732,0.5814
162122,0.57565,0.5684,0.5818
162740,0.5786,0.5768,0.5812
163152,0.57005,0.5644,0.5768
163770,0.5754,0.5708,0.5786
164182,0.5743,0.5736,0.5754
164594,0.5746,0.5694,0.5814


==> results/CIFAR10/P3/fb0_ema_cb704_cl1_pre352_plot.csv <==
step,Mean,Min,Max
0,0.069,0.069,0.069
940,0.29664999999999997,0.29,0.302
2350,0.344,0.337,0.3524
3290,0.3509,0.347,0.36
4700,0.36824999999999997,0.3628,0.3746
5640,0.39955,0.394,0.4056
7050,0.39175,0.3774,0.4002
7990,0.42255,0.4206,0.424
9400,0.4399,0.4366,0.4432
10340,0.45085,0.4426,0.4564
11750,0.45825,0.4564,0.4612
12690,0.4653,0.454,0.4802
14100,0.47055,0.4616,0.4814
15040,0.49355,0.4884,0.4974
16450,0.4886,0.4798,0.497
17390,0.49925,0.49,0.5066
18800,0.49429999999999996,0.4874,0.4986
19740,0.5035000000000001,0.499,0.5112
21150,0.51295,0.5096,0.5192
22090,0.5155000000000001,0.5114,0.5188
23500,0.5184,0.5054,0.5262
24440,0.5277000000000001,0.5228,0.5342
25850,0.52875,0.5244,0.5334
26790,0.52935,0.5226,0.5326
28200,0.53265,0.5276,0.5364
29140,0.53805,0.5338,0.5408
30550,0.5351,0.5338,0.5372
31490,0.5421,0.537,0.5444
32900,0.5339,0.5284,0.5414
33840,0.53665,0.5292,0.5396
35250,0.54365,0.5322,0.5514
36190,0.5503,0.5424,0.5568
37600,0.54355,0.5344,0.5518
38540,0.54525,0.5388,0.5552
39950,0.5561,0.5544,0.5584
40890,0.5578000000000001,0.5552,0.5604
42300,0.55145,0.548,0.5586
43240,0.5553,0.5536,0.557
44650,0.5462,0.536,0.5526
45590,0.5589,0.552,0.564
47000,0.56315,0.5576,0.5688
47940,0.55445,0.55,0.5568
49350,0.55495,0.5502,0.5598
50290,0.56585,0.56,0.57
51700,0.5689,0.5644,0.5714
52640,0.5677,0.558,0.5732
54050,0.5628500000000001,0.5582,0.5692
54990,0.55995,0.5556,0.5636
56400,0.5707,0.565,0.575
57340,0.5665,0.5624,0.5708
58750,0.5685,0.567,0.5716
59690,0.5609500000000001,0.5552,0.5698
61100,0.56765,0.5596,0.5732
62040,0.5703,0.567,0.5718
63450,0.56565,0.5606,0.5692
64390,0.56835,0.5644,0.5724
65800,0.5768,0.5744,0.5792
66740,0.57435,0.5626,0.5816
68150,0.56915,0.5656,0.5764
69090,0.5769,0.5716,0.5822
70500,0.5780000000000001,0.5724,0.5802
71440,0.5761000000000001,0.5694,0.5858
72850,0.5735,0.5692,0.5754
73790,0.57865,0.5716,0.5826
75200,0.5718,0.5692,0.5758
76140,0.57785,0.5712,0.5842
77550,0.5776,0.5748,0.58
78490,0.57635,0.57,0.5816
79900,0.5710500000000001,0.5684,0.5726
80840,0.5783,0.571,0.5858
82250,0.57875,0.5742,0.5856
83190,0.5798,0.572,0.5892
84600,0.57615,0.5676,0.5814
85540,0.5811000000000001,0.5758,0.5842
86950,0.5798,0.5724,0.5838
87890,0.58575,0.581,0.5882
89300,0.5862499999999999,0.5816,0.5916
90240,0.58215,0.5766,0.5884
91650,0.57355,0.5656,0.5784
92590,0.5861000000000001,0.584,0.5896
94000,0.57595,0.5682,0.5852
94940,0.5936,0.588,0.6016
96350,0.5849,0.5832,0.5886
97290,0.5781499999999999,0.5722,0.5856
98700,0.5785,0.5716,0.5852
99640,0.58395,0.5758,0.5892
101050,0.5869,0.5804,0.5918
101990,0.5885,0.587,0.5892
103400,0.5803,0.5724,0.5884
104340,0.5848,0.5816,0.5898
105750,0.5800500000000001,0.5722,0.5842
106690,0.5857,0.5782,0.5912
108100,0.5849500000000001,0.5774,0.5918
109040,0.57875,0.5716,0.5866
110450,0.5865,0.5792,0.5952
111390,0.5803,0.5754,0.5874
112800,0.5885,0.5812,0.5928
113740,0.5862,0.5788,0.5932
115150,0.5856,0.5796,0.5896
116090,0.58945,0.588,0.5918
117500,0.58475,0.5764,0.5926
118440,0.58215,0.5782,0.5878
119850,0.58505,0.5792,0.592
120790,0.5892,0.584,0.592
122200,0.5872999999999999,0.58,0.5946
123140,0.58655,0.582,0.5932
124550,0.58435,0.5784,0.59
125490,0.5834,0.5796,0.5864
126900,0.57815,0.5756,0.5816
127840,0.5823,0.5752,0.5888
129250,0.5868,0.5838,0.5904
130190,0.5873999999999999,0.5834,0.5922
131600,0.5786,0.5708,0.5892
132540,0.5864,0.581,0.5916
133950,0.5918,0.5872,0.5976
134890,0.5853,0.5804,0.5922
136300,0.58975,0.5876,0.5938
137240,0.5874999999999999,0.5828,0.5942
138650,0.5907,0.5858,0.5934
139590,0.58485,0.5766,0.591
141000,0.5861,0.58,0.5904
141940,0.59045,0.5862,0.5958
143350,0.58865,0.5852,0.5918
144290,0.5863,0.5816,0.5914
145700,0.5897,0.5856,0.5954
146640,0.58855,0.5854,0.5916
148050,0.58395,0.573,0.59
148990,0.58965,0.5878,0.5934
150400,0.58845,0.587,0.5914
151340,0.5810500000000001,0.5754,0.585
152750,0.59465,0.5932,0.5962
153690,0.5871999999999999,0.5808,0.591
155100,0.5845,0.5758,0.5906
156040,0.5869,0.5814,0.5932
157450,0.5891,0.5818,0.6
158390,0.58585,0.577,0.591
159800,0.5901,0.581,0.5944
160740,0.5798,0.5704,0.585
162150,0.5894,0.5852,0.5942
163090,0.5862499999999999,0.577,0.5944
164500,0.5863499999999999,0.5846,0.5882
165440,0.58355,0.5774,0.5902
166850,0.59005,0.5834,0.5972
167790,0.5878,0.5826,0.5936
169200,0.589,0.5808,0.5962
170140,0.5867,0.5818,0.5904
171550,0.59005,0.5826,0.6
172490,0.58465,0.5798,0.5898
173900,0.5922,0.584,0.5998
174840,0.58865,0.5816,0.5978
176250,0.59105,0.5868,0.5952
177190,0.5860000000000001,0.5842,0.5878
178600,0.58585,0.5804,0.5932
179540,0.58765,0.5828,0.5968
180950,0.59005,0.5812,0.5954
181890,0.5925,0.5872,0.5974
183300,0.5878,0.583,0.5912
184240,0.58995,0.5846,0.593
185650,0.5876,0.583,0.594
186590,0.58785,0.5816,0.596
188000,0.58995,0.5848,0.5962
188940,0.5907,0.5878,0.598
190350,0.59335,0.5894,0.5992
191290,0.5927,0.5894,0.5956
192700,0.5858,0.5836,0.5866
193640,0.59295,0.5906,0.595
195050,0.59255,0.5884,0.6026
195990,0.59005,0.5846,0.5952
197400,0.58865,0.5868,0.5912
198340,0.5912,0.5834,0.5952
199750,0.59165,0.5882,0.6002
200690,0.59325,0.587,0.5984
202100,0.5897,0.5862,0.5956
203040,0.5901,0.5828,0.5962
204450,0.5923,0.5876,0.5968
205390,0.5838,0.578,0.587
206800,0.59125,0.5852,0.5976
207740,0.58935,0.5876,0.5912
209150,0.59235,0.5868,0.5974
210090,0.58655,0.5814,0.591
211500,0.5887,0.582,0.5934
212440,0.5903499999999999,0.5846,0.5932
213850,0.58965,0.5858,0.5938
214790,0.59505,0.592,0.599
216200,0.59275,0.5886,0.5956
217140,0.58845,0.5816,0.5956
218550,0.5881000000000001,0.5856,0.5908
219490,0.58885,0.5848,0.5928
220900,0.5934499999999999,0.5902,0.5972
221840,0.59415,0.5882,0.6014
223250,0.5974999999999999,0.5918,0.601
224190,0.5846,0.58,0.59
225600,0.58675,0.5836,0.59
226540,0.5860000000000001,0.584,0.5904
227950,0.58755,0.58,0.5936
228890,0.58955,0.5854,0.5946
230300,0.59005,0.5848,0.5924
231240,0.5884,0.584,0.5924
232650,0.5911,0.5852,0.5972
233590,0.5959,0.593,0.6026
235000,0.5952999999999999,0.5888,0.5996
235940,0.58525,0.5764,0.5916
237350,0.5903499999999999,0.587,0.5968
238290,0.593,0.5888,0.5958
239700,0.59435,0.59,0.5984
240640,0.59185,0.5868,0.5942
242050,0.59145,0.5866,0.5974
242990,0.59215,0.59,0.597
244400,0.58895,0.5872,0.59
245340,0.5952999999999999,0.5914,0.6008
246750,0.5896,0.5828,0.5934
247690,0.5906,0.5868,0.5992
249100,0.58965,0.5882,0.5912
250040,0.5919,0.587,0.5956
251450,0.5937,0.5884,0.5976
252390,0.59455,0.5872,0.6048
253800,0.5931,0.5874,0.5972
254740,0.59355,0.591,0.5954
256150,0.58925,0.5838,0.5918
257090,0.59045,0.5834,0.5946
258500,0.5895,0.584,0.5976
259440,0.5849500000000001,0.5808,0.5924
260850,0.5945499999999999,0.588,0.6012
261790,0.5935,0.5866,0.6004
263200,0.5848,0.579,0.5888
264140,0.5865,0.5804,0.5922
265550,0.5883,0.586,0.5918
266490,0.58875,0.5734,0.5956
267900,0.58875,0.5834,0.5916
268840,0.5932999999999999,0.5906,0.5962
270250,0.58845,0.5836,0.593
271190,0.5908,0.5872,0.5946
272600,0.5945,0.5922,0.599
273540,0.59335,0.5898,0.5986
274950,0.58535,0.582,0.5868
275890,0.58965,0.5818,0.5936
277300,0.58645,0.582,0.5928
278240,0.5905,0.5798,0.5954
279650,0.5886,0.5844,0.5926
280590,0.59165,0.5872,0.594
282000,0.59265,0.5892,0.598
282940,0.5971500000000001,0.591,0.6054
284350,0.59,0.5886,0.591
285290,0.5944499999999999,0.592,0.5976
286700,0.59135,0.5884,0.5942
287640,0.5872,0.5848,0.5906
289050,0.5926,0.5894,0.5946
289990,0.58545,0.5762,0.5908
291400,0.58995,0.584,0.5948
292340,0.5885,0.585,0.593
293750,0.59215,0.5828,0.6018
294690,0.5931,0.5888,0.5986
296100,0.5929,0.5858,0.6016
297040,0.59845,0.5932,0.6038
298450,0.5938,0.5882,0.6
299390,0.593,0.5878,0.5976
300800,0.59295,0.591,0.5972
301740,0.58425,0.5832,0.5852
303150,0.59025,0.5862,0.5954
304090,0.59,0.5836,0.5944
305500,0.5924,0.5894,0.5974
306440,0.591,0.5868,0.5956
307850,0.5912999999999999,0.586,0.5982
308790,0.5949,0.5912,0.5976
310200,0.59285,0.5858,0.5976
311140,0.5943,0.589,0.5996
312550,0.58635,0.5802,0.59
313490,0.5871999999999999,0.58,0.598
314900,0.5907,0.5888,0.5924
315840,0.5873,0.5852,0.59
317250,0.59175,0.5882,0.5976
318190,0.59195,0.588,0.5958
319600,0.59115,0.5878,0.596
320540,0.59345,0.5882,0.5996
321950,0.59035,0.586,0.5966
322890,0.5889,0.5832,0.5942
324300,0.5870500000000001,0.5848,0.5914
325240,0.5900000000000001,0.5854,0.5954
326650,0.5927,0.5898,0.5976
327590,0.584,0.5752,0.589
329000,0.59175,0.5892,0.5954
329940,0.5936,0.5914,0.596
331350,0.5938,0.589,0.5978
332290,0.58745,0.5834,0.5906
333700,0.59105,0.5878,0.5938
334640,0.597,0.5896,0.6088
336050,0.5947,0.5894,0.5998
336990,0.594,0.5908,0.596
338400,0.5934,0.587,0.5974
339340,0.58965,0.5858,0.5966
340750,0.5896,0.5832,0.6008
341690,0.59455,0.5884,0.6034
343100,0.5873999999999999,0.5846,0.5902
344040,0.5929,0.5882,0.5976
345450,0.59015,0.586,0.5936
346390,0.5885,0.5858,0.5906
347800,0.5952,0.5926,0.5966
348740,0.5926,0.5904,0.5968
350150,0.59185,0.5844,0.6008
351090,0.59105,0.586,0.5978
352500,0.59375,0.5918,0.5978
353440,0.5932,0.59,0.5958
354850,0.5921,0.5866,0.6028
355790,0.5914,0.5816,0.6002
357200,0.5952,0.5892,0.6016
358140,0.5924,0.5814,0.6036
359550,0.5923499999999999,0.5916,0.5932
360490,0.59285,0.592,0.5936
361900,0.5897,0.586,0.593
362840,0.5894999999999999,0.579,0.5962
364250,0.59135,0.587,0.5974
365190,0.5907,0.5822,0.598
366600,0.59285,0.5874,0.5966
367540,0.5944,0.5896,0.6008
368950,0.59485,0.5906,0.5994
369890,0.59355,0.5898,0.6014
371300,0.59345,0.5908,0.5972
372240,0.5961,0.5952,0.5976
373650,0.59285,0.5858,0.6062
374590,0.59375,0.5886,0.5996
375530,0.59265,0.591,0.5944


==> results/CIFAR10/P3/fb10_ema_cb352_cl1_pre352_ab10_plot.csv <==
step,Mean,Min,Max
196,0.29375,0.2898,0.2974
824,0.3669,0.361,0.3752
1766,0.36695,0.3638,0.369
2394,0.38405,0.3666,0.3928
3336,0.42735,0.4144,0.435
3964,0.41965,0.4168,0.4218
4906,0.4481,0.4396,0.4602
5534,0.4784,0.4708,0.4844
6476,0.47765,0.4612,0.4884
7104,0.50105,0.498,0.5078
8046,0.47665,0.4602,0.4986
8674,0.51645,0.5104,0.5222
9616,0.50985,0.4954,0.5192
10244,0.5145500000000001,0.5036,0.5242
11186,0.5201,0.5144,0.5306
11814,0.5381,0.5344,0.547
12756,0.52745,0.518,0.536
13384,0.5323,0.5272,0.5368
14326,0.53925,0.5362,0.5464
14954,0.54325,0.5222,0.5548
15896,0.54805,0.5466,0.552
16524,0.55525,0.5484,0.5646
17466,0.54575,0.5442,0.5486
18094,0.5622,0.5522,0.5694
19036,0.5559000000000001,0.5502,0.5624
19664,0.5561,0.5484,0.5612
20606,0.56365,0.5586,0.5674
21234,0.5575,0.552,0.563
22176,0.5658,0.5546,0.573
22804,0.55095,0.5316,0.5584
23746,0.5681499999999999,0.5614,0.5748
24374,0.5581,0.5468,0.5672
25316,0.5702,0.5636,0.5754
25944,0.5583,0.5524,0.5638
26886,0.5768,0.5708,0.5834
27514,0.57695,0.572,0.5814
28456,0.56945,0.5636,0.5736
29084,0.5666,0.5636,0.571
30026,0.57545,0.5676,0.5882
30654,0.5780000000000001,0.5726,0.5856
31596,0.5759,0.5636,0.5858
32224,0.5751999999999999,0.5576,0.591
33166,0.5835,0.5782,0.5886
33794,0.5735,0.5664,0.5796
34736,0.58395,0.5806,0.5882
35364,0.5651,0.5556,0.5792
36306,0.5870500000000001,0.5772,0.5968
36934,0.5849,0.5752,0.5908
37876,0.5808,0.5754,0.5848
38504,0.5751,0.5696,0.5828
39446,0.57565,0.565,0.5814
40074,0.58555,0.5654,0.5978
41016,0.583,0.577,0.593
41644,0.58695,0.582,0.5924
42586,0.5826,0.5762,0.5884
43214,0.58985,0.5812,0.5986
44156,0.5862499999999999,0.5848,0.5888
44784,0.59305,0.5898,0.6004
45726,0.58985,0.5812,0.5962
46354,0.58475,0.5762,0.5898
47296,0.5881000000000001,0.5834,0.5958
47924,0.58495,0.5766,0.5928
48866,0.58985,0.5778,0.6008
49494,0.5820500000000001,0.5762,0.5874
50436,0.58175,0.573,0.587
51064,0.5847,0.582,0.588
52006,0.5838,0.5726,0.5922
52634,0.5905,0.5828,0.5948
53576,0.58905,0.5808,0.599
54204,0.5885,0.581,0.5964
55146,0.5877,0.5766,0.5976
55774,0.5926,0.5836,0.601
56716,0.59415,0.584,0.6016
57344,0.5999,0.5972,0.602
58286,0.5906,0.5816,0.5962
58914,0.58575,0.582,0.5916
59856,0.59615,0.5904,0.601
60484,0.59,0.5856,0.596
61426,0.5909500000000001,0.5834,0.5976
62054,0.58795,0.5794,0.5976
62996,0.5908,0.5868,0.5948
63624,0.59435,0.5852,0.6014
64566,0.59605,0.587,0.6052
65194,0.5999,0.5904,0.6054
66136,0.59375,0.5886,0.5984
66764,0.58545,0.5742,0.5906
67706,0.5942000000000001,0.5914,0.5964
68334,0.5926,0.5866,0.5982
69276,0.59425,0.588,0.6034
69904,0.59245,0.5868,0.5996
70846,0.59085,0.5834,0.597
71474,0.5981,0.5942,0.6048
72416,0.5952,0.5906,0.5978
73044,0.5951,0.5858,0.6004
73986,0.5922499999999999,0.578,0.6018
74614,0.59175,0.5824,0.5956
75556,0.59255,0.581,0.6028
76184,0.59805,0.5936,0.6036
77126,0.6029,0.599,0.6056
77754,0.5948,0.5928,0.5964
78696,0.5908,0.5836,0.5984
79324,0.59395,0.5878,0.602
80266,0.5851999999999999,0.5788,0.5908
80894,0.5949,0.5878,0.5992
81836,0.59555,0.5886,0.6002
82464,0.59665,0.5906,0.6036
83406,0.60115,0.5972,0.6048
84034,0.58935,0.5828,0.603
84976,0.60055,0.5946,0.6082
85604,0.59665,0.5934,0.6042
86546,0.5895,0.5786,0.5964
87174,0.59695,0.5916,0.6004
88116,0.59505,0.5908,0.5978
88744,0.59205,0.5868,0.5988
89686,0.5943499999999999,0.5906,0.6002
90314,0.59625,0.59,0.6072
91256,0.5907,0.5818,0.6024
91884,0.59255,0.5872,0.5996
92826,0.591,0.5884,0.5942
93454,0.5993499999999999,0.596,0.606
94396,0.59545,0.5898,0.6036
95024,0.59795,0.596,0.6018
95966,0.59645,0.5944,0.5988
96594,0.58805,0.5844,0.5928
97536,0.59695,0.5932,0.6016
98164,0.59415,0.5896,0.599
99106,0.5936,0.5884,0.5978
99734,0.59615,0.5866,0.606
100676,0.59745,0.593,0.603
101304,0.5918,0.5828,0.5976
102246,0.5987,0.5906,0.6024
102874,0.58995,0.5798,0.596
103816,0.59805,0.5962,0.5998
104444,0.5965,0.5918,0.606
105386,0.59345,0.5866,0.6024
106014,0.59175,0.587,0.5964
106956,0.59795,0.5936,0.6044
107584,0.5936,0.5836,0.6032
108526,0.60065,0.5856,0.608
109154,0.5969,0.5914,0.6018
110096,0.5983499999999999,0.5938,0.604
110724,0.5981000000000001,0.5894,0.6018
111666,0.6009,0.5992,0.6038
112294,0.59575,0.5906,0.6008
113236,0.5993999999999999,0.597,0.6032
113864,0.6016,0.596,0.6074
114806,0.60155,0.5962,0.6058
115434,0.59445,0.5856,0.602
116376,0.5945499999999999,0.587,0.602
117004,0.5973999999999999,0.5916,0.601
117946,0.59625,0.5918,0.5996
118574,0.58525,0.579,0.5904
119516,0.6004499999999999,0.5936,0.6092
120144,0.59545,0.5908,0.6066
121086,0.60025,0.594,0.6048
121714,0.60085,0.593,0.6052
122656,0.59195,0.5778,0.5992
123284,0.59785,0.5882,0.6094
124226,0.602,0.591,0.61
124854,0.5871500000000001,0.5824,0.5976
125796,0.5993999999999999,0.5952,0.6034
126424,0.6018,0.5938,0.6108
127366,0.6013,0.5992,0.6046
127994,0.59365,0.586,0.5976
128936,0.6032,0.5948,0.607
129564,0.59595,0.588,0.6014
130506,0.5984,0.5932,0.603
131134,0.5981,0.5932,0.6038
132076,0.5945,0.5876,0.6
132704,0.59695,0.5912,0.6046
133646,0.6030500000000001,0.5978,0.6094
134274,0.5943,0.5866,0.5998
135216,0.5958,0.5894,0.6026
135844,0.59475,0.5864,0.5986
136786,0.597,0.5936,0.602
137414,0.5922499999999999,0.582,0.5994
138356,0.59595,0.5874,0.6018
138984,0.59255,0.5872,0.6028
139926,0.59075,0.5852,0.5954
140554,0.59585,0.5912,0.5996
141496,0.5989,0.5924,0.6042
142124,0.59885,0.5954,0.6034
143066,0.5924,0.59,0.5944
143694,0.6012,0.598,0.6086
144636,0.6003499999999999,0.5934,0.6088
145264,0.60155,0.5928,0.6054
146206,0.60005,0.594,0.6062
146834,0.6046,0.6006,0.6072
147776,0.6004,0.5976,0.6054
148404,0.5993,0.5916,0.6156
149346,0.59625,0.5852,0.601
149974,0.6025,0.5978,0.6106
150916,0.59335,0.5874,0.5982
151544,0.5986499999999999,0.5952,0.6012
152486,0.59685,0.5938,0.602
153114,0.6017,0.5986,0.6098
154056,0.5945,0.5878,0.605
154684,0.59825,0.588,0.6032
155626,0.6024,0.5968,0.6072
156254,0.6048,0.6008,0.607
157196,0.59205,0.5888,0.5976
157824,0.5991500000000001,0.5896,0.606
158766,0.59795,0.5914,0.6044
159394,0.6052,0.602,0.6088
160336,0.59805,0.5796,0.6074
160964,0.60365,0.5976,0.61
161906,0.5995,0.5978,0.6006
162534,0.5983999999999999,0.5902,0.6062
163476,0.6038,0.6006,0.6072
164104,0.60055,0.5936,0.606
165046,0.60165,0.5956,0.6048
165674,0.59935,0.5928,0.6064
166616,0.6006,0.598,0.6046
167244,0.6041,0.601,0.608
168186,0.6041,0.5982,0.6086
168814,0.59475,0.5904,0.6006
169756,0.60495,0.5988,0.6092
170384,0.6034,0.5984,0.6084
171326,0.60615,0.595,0.617
171954,0.59815,0.5904,0.6058
172896,0.5936,0.5896,0.6014
173524,0.6039,0.5954,0.6092
174466,0.59285,0.5882,0.5976
175094,0.59875,0.595,0.6032
176036,0.60365,0.5964,0.6112
176664,0.59995,0.596,0.6078
177606,0.5984,0.5938,0.6012
178234,0.60565,0.5978,0.62
179176,0.60425,0.5946,0.6108
179804,0.59565,0.5882,0.6046
180746,0.6046,0.5984,0.6114
181374,0.6003000000000001,0.5952,0.6026
182316,0.5986,0.5934,0.6066
182944,0.5987,0.5952,0.6018
183886,0.606,0.6012,0.6158
184514,0.5928,0.5746,0.6048
185456,0.6022000000000001,0.5974,0.6086
186084,0.60305,0.5944,0.6088
187026,0.6013999999999999,0.5948,0.6052
187654,0.5949,0.58,0.6014
188596,0.60165,0.5952,0.616
189224,0.6008,0.5946,0.6044
190166,0.59265,0.5738,0.6052
190794,0.60155,0.5892,0.6132
191736,0.5943,0.5854,0.6052
192364,0.6029,0.5992,0.6062
193306,0.6024499999999999,0.597,0.6068
193934,0.59495,0.5916,0.5982
194876,0.6033,0.5998,0.606
195504,0.6018,0.596,0.607
196446,0.5939,0.5802,0.603
197074,0.5998,0.5966,0.6018
198016,0.6023000000000001,0.5942,0.6114
198644,0.5996,0.5884,0.6062
199586,0.60655,0.602,0.6118
200214,0.6015,0.5974,0.6038
201156,0.60455,0.6004,0.6114
201784,0.60385,0.5986,0.6096
202726,0.6014999999999999,0.5952,0.6084
203354,0.60135,0.5946,0.6124
204296,0.60145,0.5952,0.6086
204924,0.5996,0.5948,0.6036
205866,0.60175,0.5984,0.6046
206494,0.5994999999999999,0.5928,0.6052
207436,0.60065,0.593,0.6062
208064,0.6002,0.5926,0.6042
209006,0.6021,0.5988,0.6046
209634,0.60205,0.5976,0.6064
210576,0.6064499999999999,0.5968,0.6134
211204,0.60635,0.6006,0.61
212146,0.5942500000000001,0.5862,0.6034
212774,0.60675,0.6012,0.613
213716,0.60175,0.5958,0.608
214344,0.60445,0.5968,0.6124
215286,0.60465,0.5982,0.6102
215914,0.6045,0.5984,0.6098
216856,0.60095,0.595,0.608
217484,0.6068,0.6004,0.612
218426,0.6011,0.5976,0.607
219054,0.6026,0.5984,0.606
219996,0.6027,0.597,0.6088
220624,0.60095,0.595,0.607
221566,0.59895,0.5928,0.6022
222194,0.5987,0.5924,0.6032
223136,0.60535,0.6006,0.6094
223764,0.6023499999999999,0.5972,0.608
224706,0.60475,0.6002,0.608
225334,0.60285,0.5994,0.6068
226276,0.603,0.596,0.6102
226904,0.6024,0.593,0.6126
227846,0.6051,0.6032,0.6068
228474,0.60165,0.5972,0.6056
229416,0.6021000000000001,0.5908,0.6116
230044,0.60365,0.591,0.6126
230986,0.60225,0.5926,0.613
231614,0.60495,0.5968,0.6086
232556,0.59655,0.5852,0.6032
233184,0.5944,0.5872,0.5984
234126,0.6018,0.5992,0.6044
234754,0.59695,0.5818,0.609
235696,0.60365,0.5968,0.6104
236324,0.6059,0.5924,0.6222
237266,0.60875,0.5984,0.6154
237894,0.59915,0.5944,0.6038
238836,0.6065,0.6032,0.613
239464,0.5994999999999999,0.595,0.6082
240406,0.6035,0.5976,0.6108
241034,0.60155,0.5936,0.6096
241976,0.59595,0.5896,0.602
242604,0.60665,0.6024,0.6098
243546,0.60895,0.6062,0.6124
244174,0.5995,0.5926,0.6024
245116,0.6029,0.599,0.6062
245744,0.59495,0.5738,0.6066
246686,0.6033,0.5976,0.6082
247314,0.5986,0.5932,0.6008
248256,0.6079,0.603,0.6108
248884,0.6015999999999999,0.596,0.6072
249826,0.6015,0.5996,0.6036
250454,0.60865,0.6054,0.6108
251082,0.608,0.6036,0.613


==> results/CIFAR10/P3/fb10_ema_cb704_cl1_pre352_ab10_plot.csv <==
step,Mean,Min,Max
372,0.29155,0.2802,0.2982
1842,0.3925,0.3896,0.3992
3312,0.39115,0.3772,0.397
4782,0.42925,0.3968,0.4586
6252,0.46965,0.4514,0.4852
7722,0.4838,0.4688,0.493
9192,0.49965000000000004,0.4882,0.519
10662,0.5085,0.4798,0.5204
12622,0.5159,0.5048,0.5244
14092,0.5418000000000001,0.534,0.5506
15562,0.5401,0.5294,0.548
17032,0.5547500000000001,0.546,0.5592
18502,0.54785,0.546,0.5528
19972,0.5604,0.556,0.5656
21442,0.5552,0.5394,0.5682
22912,0.55845,0.5448,0.5662
24872,0.5652,0.559,0.5728
26342,0.5657,0.5552,0.5746
27812,0.56745,0.5598,0.5728
29282,0.57175,0.5694,0.5742
30752,0.5746,0.5678,0.5834
32222,0.56945,0.5446,0.5832
33692,0.58125,0.569,0.59
35162,0.5791999999999999,0.5718,0.5836
37122,0.57305,0.5688,0.581
38592,0.5742,0.5632,0.581
40062,0.5776,0.573,0.5826
41532,0.57995,0.5656,0.589
43002,0.5804,0.5732,0.5862
44472,0.5758,0.568,0.584
45942,0.5820000000000001,0.577,0.5854
47412,0.58645,0.5814,0.5898
49372,0.5841,0.5774,0.588
50842,0.5824,0.574,0.587
52312,0.58545,0.574,0.5952
53782,0.5849,0.576,0.5942
55252,0.5885,0.5844,0.5926
56722,0.59005,0.5852,0.5956
58192,0.5830500000000001,0.5802,0.5896
59662,0.59555,0.5914,0.6004
61622,0.5867,0.5794,0.5974
63092,0.5820500000000001,0.5736,0.5872
64562,0.58655,0.5774,0.602
66032,0.591,0.5874,0.5984
67502,0.58995,0.5792,0.6014
68972,0.5851500000000001,0.5814,0.5948
70442,0.5889,0.5772,0.5976
71912,0.5884,0.5818,0.598
73872,0.586,0.5734,0.596
75342,0.5866,0.5796,0.5944
76812,0.58755,0.5806,0.595
78282,0.5911500000000001,0.5878,0.5966
79752,0.5882499999999999,0.5746,0.5966
81222,0.59395,0.5924,0.5954
82692,0.59365,0.5882,0.6022
84162,0.59145,0.5826,0.5976
86122,0.59055,0.5846,0.6012
87592,0.59495,0.584,0.603
89062,0.59085,0.5848,0.595
90532,0.59295,0.583,0.5998
92002,0.5956,0.5934,0.6002
93472,0.59765,0.5886,0.6024
94942,0.5962000000000001,0.589,0.6054
96412,0.5902499999999999,0.5856,0.5954
98372,0.58995,0.5836,0.5982
99842,0.5913999999999999,0.588,0.5976
101312,0.5944499999999999,0.591,0.5978
102782,0.59215,0.5862,0.598
104252,0.594,0.5896,0.5986
105722,0.59695,0.5892,0.6046
107192,0.59395,0.5834,0.6022
108662,0.5913999999999999,0.586,0.5948
110622,0.59215,0.5854,0.597
112092,0.5943,0.5866,0.5986
113562,0.5929,0.5832,0.5976
115032,0.5936,0.5878,0.5994
116502,0.59465,0.5892,0.6014
117972,0.59465,0.5904,0.5984
119442,0.59745,0.5896,0.6032
120912,0.596,0.5948,0.5982
122872,0.5966,0.5928,0.6002
124342,0.5942000000000001,0.5882,0.5994
125812,0.5992500000000001,0.5894,0.6124
127282,0.5928,0.584,0.6036
128752,0.5987,0.593,0.6058
130222,0.59365,0.5876,0.6034
131692,0.59425,0.5848,0.601
133162,0.5933,0.5854,0.6038
135122,0.59605,0.5916,0.5978
136592,0.5938,0.5854,0.6012
138062,0.59625,0.5906,0.6056
139532,0.59565,0.5946,0.5974
141002,0.5901500000000001,0.5864,0.5944
142472,0.5876,0.586,0.5896
143942,0.5985,0.5932,0.6028
145412,0.5987,0.594,0.6014
147372,0.59355,0.5848,0.598
148842,0.59595,0.5898,0.6044
150312,0.60455,0.5984,0.608
151782,0.59585,0.5912,0.6006
153252,0.59275,0.585,0.599
154722,0.601,0.5986,0.6052
156192,0.5992999999999999,0.5936,0.6062
157662,0.59475,0.5852,0.5988
159622,0.59985,0.596,0.6036
161092,0.59795,0.5952,0.602
162562,0.5944,0.5928,0.5952
164032,0.59545,0.5918,0.6006
165502,0.6035,0.6004,0.6094
166972,0.59615,0.5898,0.6054
168442,0.5911500000000001,0.5854,0.5954
169912,0.59565,0.5896,0.6066
171872,0.6039,0.6008,0.6096
173342,0.5991,0.5896,0.6038
174812,0.6049,0.6036,0.6064
176282,0.59685,0.593,0.6
177752,0.5966,0.593,0.6002
179222,0.6003000000000001,0.595,0.6036
180692,0.60185,0.5872,0.6144
182162,0.6015999999999999,0.597,0.6062
184122,0.60285,0.5962,0.6068
185592,0.59375,0.5882,0.5968
187062,0.5956,0.5868,0.6004
188532,0.59805,0.5944,0.6002
190002,0.59255,0.5798,0.5988
191472,0.59515,0.5886,0.605
192942,0.59995,0.5936,0.6044
194412,0.6007,0.5944,0.6058
196372,0.60085,0.5924,0.6068
197842,0.60175,0.5972,0.6046
199312,0.5991500000000001,0.5934,0.6066
200782,0.5963499999999999,0.5912,0.6022
202252,0.6011,0.5986,0.6078
203722,0.6022000000000001,0.5924,0.6138
205192,0.6012500000000001,0.5974,0.6042
206662,0.5972500000000001,0.5896,0.6064
208622,0.5973999999999999,0.5946,0.6012
210092,0.5921000000000001,0.5826,0.601
211562,0.6015,0.5964,0.6068
213032,0.60225,0.5982,0.6064
214502,0.5974,0.5956,0.6018
215972,0.6023000000000001,0.5928,0.614
217442,0.60125,0.598,0.6072
218912,0.59535,0.5902,0.6028
220872,0.59645,0.5926,0.6002
222342,0.59735,0.5908,0.607
223812,0.59865,0.5964,0.6016
225282,0.59765,0.592,0.6014
226752,0.6016,0.5986,0.6034
228222,0.6002,0.5902,0.61
229692,0.5977,0.5938,0.6054
231162,0.5941,0.5896,0.6002
233122,0.60165,0.5958,0.6102
234592,0.5998,0.596,0.6036
236062,0.6002,0.597,0.604
237532,0.60175,0.5976,0.605
239002,0.5989,0.589,0.6116
240472,0.6011500000000001,0.5936,0.6044
241942,0.60055,0.5942,0.6074
243412,0.59805,0.595,0.6018
245372,0.59895,0.593,0.6036
246842,0.5903499999999999,0.582,0.5968
248312,0.60125,0.5982,0.6072
249782,0.59565,0.5938,0.599
251252,0.60075,0.5966,0.6026
252722,0.59895,0.5966,0.6016
254192,0.59915,0.588,0.6088
255662,0.6015,0.5962,0.6098
257622,0.6017,0.6,0.6058
259092,0.60005,0.5884,0.608
260562,0.59815,0.597,0.6008
262032,0.6033999999999999,0.599,0.6076
263502,0.5992500000000001,0.594,0.6078
264972,0.59825,0.5914,0.6036
266442,0.59655,0.5892,0.6058
267912,0.59595,0.5894,0.6022
269872,0.6013999999999999,0.595,0.605
271342,0.5993999999999999,0.593,0.6098
272812,0.60025,0.5948,0.605
274282,0.6003,0.596,0.6072
275752,0.60045,0.5976,0.6056
277222,0.598,0.5962,0.6
278692,0.60525,0.6034,0.6072
280162,0.6021000000000001,0.5964,0.605
282122,0.598,0.5976,0.5986
283592,0.6006,0.5922,0.6116
285062,0.6025,0.5994,0.605
286532,0.60095,0.588,0.6154
288002,0.59445,0.5882,0.5994
289472,0.6011,0.5942,0.6078
290942,0.59675,0.5936,0.6002
292412,0.5998,0.5976,0.6024
294372,0.599,0.5908,0.603
295842,0.6002000000000001,0.5984,0.602
297312,0.6012000000000001,0.5934,0.6066
298782,0.60065,0.5946,0.6042
300252,0.6012500000000001,0.596,0.6058
301722,0.60405,0.5974,0.6082
303192,0.5947,0.5864,0.6066
304662,0.60235,0.5964,0.6094
306622,0.6002000000000001,0.5968,0.6018
308092,0.5997,0.5948,0.6054
309562,0.5983,0.5946,0.6028
311032,0.60145,0.5988,0.6026
312502,0.6045499999999999,0.599,0.615
313972,0.59785,0.5918,0.601
315442,0.60145,0.5978,0.6048
316912,0.59545,0.5884,0.6094
318872,0.5993999999999999,0.5932,0.6072
320342,0.5974999999999999,0.5938,0.6022
321812,0.6009,0.5968,0.6054
323282,0.5983499999999999,0.5892,0.6036
324752,0.6003499999999999,0.5978,0.6046
326222,0.5965,0.593,0.6
327692,0.601,0.5976,0.6052
329162,0.59755,0.592,0.6006
331122,0.5978,0.591,0.603
332592,0.5972999999999999,0.5952,0.5998
334062,0.6042,0.6032,0.6058
335532,0.59795,0.5894,0.6024
337002,0.5995,0.5892,0.6066
338472,0.60165,0.5978,0.6076
339942,0.603,0.5948,0.608
341412,0.6011,0.5944,0.6058
343372,0.59895,0.596,0.6034
344842,0.60415,0.6022,0.6064
346312,0.5993999999999999,0.586,0.6086
347782,0.6007,0.5982,0.6044
349252,0.6009,0.5926,0.6098
350722,0.6045,0.6026,0.6088
352192,0.60195,0.5924,0.611
353662,0.59935,0.5938,0.6054
355622,0.59895,0.596,0.6034
357092,0.6011500000000001,0.597,0.6046
358562,0.6057,0.6026,0.6108
360032,0.59975,0.5924,0.6028
361502,0.60165,0.5978,0.6068
362972,0.6073,0.6022,0.6122
364442,0.6022,0.5932,0.6074
365912,0.6041,0.5996,0.6102
367872,0.5978,0.5864,0.6074
369342,0.60085,0.5948,0.6086
370812,0.5998,0.5946,0.6078
372282,0.6001,0.592,0.6056
373752,0.5984499999999999,0.5918,0.61
375222,0.5974,0.5926,0.6002
376692,0.59735,0.589,0.6068
378162,0.59745,0.5898,0.6028
380122,0.60305,0.5946,0.6104
381592,0.59705,0.59,0.602
383062,0.6003499999999999,0.5946,0.6036
384532,0.59995,0.5924,0.6096
386002,0.5983499999999999,0.5916,0.6072
387472,0.6047,0.5984,0.6116
388942,0.60045,0.5926,0.6046
390412,0.604,0.5954,0.6092
392372,0.59855,0.5966,0.5998
393842,0.60855,0.6044,0.6108
395312,0.6038,0.5984,0.6072
396782,0.6014999999999999,0.5992,0.6052
398252,0.6036,0.6008,0.6106
399722,0.59775,0.5924,0.6038
401192,0.6007,0.5976,0.6044
402662,0.6011,0.5926,0.6104
404622,0.602,0.5958,0.61
406092,0.5966,0.5922,0.6022
407562,0.6036,0.599,0.6096
409032,0.60055,0.5912,0.6104
410502,0.6012,0.593,0.611
411972,0.60485,0.6028,0.6072
413442,0.6013,0.5952,0.608
414912,0.60685,0.6004,0.6108
416872,0.60415,0.6004,0.6096
418342,0.60565,0.6032,0.6078
419812,0.60275,0.5908,0.6116
421282,0.6012,0.595,0.6158
422752,0.6073500000000001,0.6036,0.6118
424222,0.6029,0.5888,0.6114
425692,0.59775,0.5924,0.6012
427162,0.59975,0.5952,0.6054
429122,0.604,0.5992,0.6094
430592,0.60065,0.59,0.6084
432062,0.60575,0.5976,0.6124
433532,0.5966,0.5934,0.5994
435002,0.5995,0.5946,0.6046
436472,0.60455,0.6016,0.6072
437942,0.6005499999999999,0.593,0.6072
439412,0.6003000000000001,0.5874,0.612
441372,0.601,0.5954,0.6078
442842,0.5997,0.5916,0.6044
444312,0.60175,0.595,0.6062
445782,0.6025,0.5988,0.6044
447252,0.59985,0.5964,0.6042
448722,0.5993,0.5944,0.6044
449212,0.5945,0.588,0.6016
449702,0.5988666666666667,0.5954,0.6022
450192,0.5998,0.5922,0.6074
451662,0.6019,0.5998,0.604
453622,0.6025,0.5986,0.6064
455092,0.5965,0.5926,0.6004
456562,0.6031,0.6008,0.6054
458032,0.6061000000000001,0.6034,0.6088
459502,0.5977,0.5954,0.6
460972,0.6040000000000001,0.6014,0.6066
462442,0.5960000000000001,0.5924,0.5996
463912,0.5994999999999999,0.5972,0.6018
465872,0.6003000000000001,0.6,0.6006
467342,0.6037,0.598,0.6094
468812,0.6019000000000001,0.6004,0.6034
470282,0.6017,0.6006,0.6028
471752,0.6024,0.5978,0.607
473222,0.6046,0.6036,0.6056
474692,0.6024,0.5996,0.6052
476162,0.5988,0.598,0.5996
478122,0.5916,0.5908,0.5924
479592,0.6037,0.5998,0.6076
481062,0.6013999999999999,0.5996,0.6032
482532,0.6016,0.5998,0.6034
484002,0.5985,0.5966,0.6004
485472,0.5979,0.5972,0.5986
486942,0.5993999999999999,0.597,0.6018
488412,0.6051,0.6026,0.6076
489882,0.6041,0.5972,0.611


==> results/CIFAR10/P3/fb176_ema_cb0_pre352_plot.csv <==
step,Mean,Min,Max
176,0.24080000000000001,0.2378,0.2436
470,0.30845,0.2982,0.3154
764,0.3288,0.319,0.3362
1058,0.3467,0.339,0.3516
1646,0.37625,0.3732,0.379
1940,0.37834999999999996,0.375,0.3822
2234,0.39744999999999997,0.3858,0.4088
2528,0.40195000000000003,0.3936,0.4118
3116,0.4064,0.397,0.4132
3410,0.39825,0.3842,0.407
3704,0.4152,0.4028,0.4248
3998,0.4303,0.4244,0.437
4586,0.43474999999999997,0.414,0.4454
4880,0.45855,0.4548,0.4656
5174,0.45345,0.438,0.4622
5468,0.44915,0.4258,0.4604
6056,0.4736,0.4686,0.4776
6350,0.4744,0.4662,0.4836
6644,0.4898,0.4806,0.4972
6938,0.48475,0.4824,0.4876
7526,0.49544999999999995,0.4844,0.5054
7820,0.5005,0.4934,0.5112
8114,0.5105500000000001,0.4954,0.5204
8408,0.5058,0.4948,0.5142
8996,0.52955,0.5266,0.533
9290,0.49815,0.4758,0.5234
9584,0.5125,0.4994,0.5276
9878,0.5188,0.508,0.5246
10466,0.52005,0.5162,0.5292
10760,0.52905,0.5232,0.534
11054,0.5246,0.5116,0.5414
11348,0.5235,0.5192,0.5276
11936,0.534,0.5234,0.5514
12230,0.5338,0.52,0.5416
12524,0.5347,0.519,0.5482
12818,0.534,0.5138,0.554
13406,0.52435,0.5202,0.5284
13700,0.54,0.5282,0.5494
13994,0.5315,0.5194,0.548
14288,0.5487,0.5336,0.5606
14876,0.54155,0.533,0.5496
15170,0.5497000000000001,0.543,0.5586
15464,0.54985,0.5398,0.5632
15758,0.5563,0.5458,0.564
16346,0.5539000000000001,0.5422,0.5592
16640,0.5511,0.5408,0.5606
16934,0.54895,0.5402,0.5528
17228,0.5634,0.5574,0.5704
17816,0.5514,0.5468,0.5582
18110,0.5536,0.5396,0.5644
18404,0.56425,0.558,0.5772
18698,0.5610999999999999,0.5502,0.571
19286,0.5602,0.5534,0.566
19580,0.56385,0.5628,0.565
19874,0.5621,0.5544,0.5712
20168,0.55935,0.5426,0.5676
20756,0.5707,0.5624,0.578
21050,0.56545,0.5574,0.5732
21344,0.57465,0.5652,0.5824
21638,0.5549,0.5456,0.5612
22226,0.55225,0.5406,0.5672
22520,0.565,0.5514,0.5828
22814,0.5665,0.5586,0.5724
23108,0.57525,0.5702,0.5784
23696,0.57485,0.5614,0.59
23990,0.5615,0.5572,0.5644
24284,0.5688,0.5624,0.5792
24578,0.5723,0.5632,0.5816
25166,0.57285,0.5632,0.585
25460,0.5796,0.5762,0.584
25754,0.5797,0.5762,0.5818
26048,0.5889,0.5822,0.5948
26636,0.5680499999999999,0.5544,0.5776
26930,0.56795,0.5604,0.5774
27224,0.57765,0.568,0.5816
27518,0.5812999999999999,0.5708,0.592
28106,0.57795,0.5632,0.5858
28400,0.5819,0.5696,0.5878
28694,0.57435,0.5684,0.5914
28988,0.58195,0.5728,0.59
29576,0.5776,0.5592,0.589
29870,0.5623,0.5444,0.5714
30164,0.5690500000000001,0.546,0.5856
30458,0.58175,0.567,0.5928
31046,0.5751,0.5632,0.5894
31340,0.5762,0.5556,0.5878
31634,0.5833999999999999,0.579,0.5888
31928,0.5859,0.5712,0.5986
32516,0.5788,0.5642,0.5886
32810,0.57965,0.5754,0.5884
33104,0.57555,0.5714,0.5804
33398,0.58885,0.5798,0.5966
33986,0.5700000000000001,0.5644,0.5754
34280,0.58095,0.5738,0.5922
34574,0.5838,0.5688,0.5964
34868,0.58665,0.5778,0.605
35456,0.5814,0.5732,0.5884
35750,0.57815,0.5682,0.586
36044,0.5895,0.5836,0.6
36338,0.5754,0.5622,0.5818
36926,0.5857,0.58,0.592
37220,0.5882,0.574,0.5932
37514,0.59385,0.588,0.6054
37808,0.5822499999999999,0.572,0.5922
38396,0.5876,0.5806,0.5938
38690,0.5851,0.5812,0.5926
38984,0.58115,0.5768,0.5876
39278,0.5861000000000001,0.5832,0.5922
39866,0.5802,0.5742,0.5876
40160,0.5884,0.5818,0.598
40454,0.57975,0.573,0.5842
40748,0.58435,0.5738,0.5978
41336,0.58265,0.5786,0.5884
41630,0.5824,0.576,0.5888
41924,0.5841000000000001,0.578,0.5874
42218,0.5923,0.5826,0.6014
42806,0.5879,0.5804,0.6022
43100,0.57735,0.5604,0.5868
43394,0.58655,0.5688,0.5934
43688,0.5905,0.582,0.5968
44276,0.579,0.5672,0.5952
44570,0.5760000000000001,0.5508,0.5956
44864,0.57655,0.5726,0.5806
45158,0.5861000000000001,0.5736,0.5964
45746,0.5881,0.5774,0.594
46040,0.5797,0.5662,0.5858
46334,0.5883,0.5838,0.5934
46628,0.5763,0.567,0.5886
47216,0.58295,0.5696,0.593
47510,0.5787,0.5644,0.5946
47804,0.5825,0.5716,0.5912
48098,0.56905,0.5614,0.5768
48686,0.5773,0.5626,0.5856
48980,0.5906,0.586,0.5998
49274,0.5873999999999999,0.5744,0.5938
49568,0.5835,0.5754,0.5946
50156,0.5805,0.5688,0.6028
50450,0.5792,0.5722,0.585
50744,0.57945,0.574,0.5898
51038,0.5972,0.592,0.6024
51626,0.5828,0.5686,0.599
51920,0.59045,0.5848,0.5988
52214,0.58975,0.5836,0.5974
52508,0.58325,0.577,0.5914
53096,0.58255,0.5726,0.5862
53390,0.5827,0.5712,0.5878
53684,0.58295,0.5738,0.5922
53978,0.58495,0.5766,0.5894
54566,0.58735,0.5796,0.5966
54860,0.5832999999999999,0.5736,0.5896
55154,0.58235,0.5708,0.5924
55448,0.58745,0.579,0.6004
56036,0.5883,0.584,0.594
56330,0.58765,0.5816,0.5968
56624,0.5828,0.5762,0.5916
56918,0.58595,0.5738,0.5922
57506,0.5832999999999999,0.5756,0.5958
57800,0.577,0.5612,0.5862
58094,0.5788500000000001,0.5744,0.5862
58388,0.58845,0.5808,0.5988
58976,0.5899,0.584,0.599
59270,0.5816,0.5718,0.5958
59564,0.5905,0.5892,0.591
59858,0.5915999999999999,0.5892,0.5952
60446,0.58555,0.5782,0.5926
60740,0.58675,0.5768,0.602
61034,0.5826,0.566,0.594
61328,0.5768,0.5666,0.5884
61916,0.5789,0.5722,0.5878
62210,0.58665,0.5778,0.5998
62504,0.58045,0.5746,0.5906
62798,0.57885,0.5728,0.587
63386,0.58375,0.581,0.5896
63680,0.59115,0.5902,0.5934
63974,0.58095,0.571,0.5846
64268,0.5886,0.5876,0.5898
64856,0.58475,0.5824,0.5886
65150,0.5842,0.5784,0.591
65444,0.5851500000000001,0.5756,0.5986
65738,0.5868,0.581,0.59
66326,0.59,0.58,0.599
66620,0.5880000000000001,0.5792,0.597
66914,0.58975,0.5798,0.5986
67208,0.5744,0.566,0.5908
67796,0.5869,0.5816,0.597
68090,0.5831500000000001,0.5732,0.5882
68384,0.59465,0.5822,0.6072
68678,0.5862,0.5816,0.595
69266,0.58205,0.5714,0.5906
69560,0.59145,0.5858,0.6022
69854,0.5822,0.5744,0.594
70148,0.58365,0.5744,0.5922
70736,0.58135,0.5762,0.5906
71030,0.58865,0.5826,0.5936
71324,0.58565,0.5816,0.5904
71618,0.57995,0.5676,0.5892
72206,0.58985,0.584,0.5986
72500,0.58435,0.5784,0.5912
72794,0.5858,0.5814,0.5908
73088,0.5837,0.5682,0.5932
73676,0.58695,0.575,0.599
73970,0.5908,0.585,0.5986
74264,0.5869,0.5714,0.5996
74558,0.58655,0.574,0.593
75146,0.59335,0.5854,0.6064
75440,0.5901000000000001,0.5824,0.6012
75734,0.5876,0.5794,0.5994
76028,0.58765,0.582,0.5924
76616,0.58055,0.5698,0.5926
76910,0.58595,0.5774,0.596
77204,0.5865,0.5748,0.593
77498,0.58455,0.5806,0.5946
78086,0.5843,0.5806,0.5886
78380,0.5883499999999999,0.5796,0.5952
78674,0.5851,0.5776,0.5932
78968,0.57775,0.5662,0.5866
79556,0.58585,0.5722,0.5924
79850,0.5848,0.5732,0.5944
80144,0.5834,0.5752,0.5954
80438,0.5828,0.5796,0.5858
81026,0.5821000000000001,0.5788,0.5856
81320,0.58925,0.5834,0.5942
81614,0.58565,0.5806,0.5918
81908,0.58055,0.5738,0.587
82496,0.57835,0.5706,0.5852
82790,0.5779,0.5664,0.592
83084,0.5841000000000001,0.5684,0.5926
83378,0.5835,0.5696,0.5914
83966,0.58725,0.5844,0.589
84260,0.58725,0.5682,0.6006
84554,0.5872999999999999,0.5762,0.597
84848,0.58435,0.5744,0.5914
85436,0.5845499999999999,0.577,0.5912
85730,0.5851500000000001,0.5784,0.5918
86024,0.58925,0.5834,0.5952
86318,0.59005,0.5832,0.5944
86906,0.5804,0.5736,0.588
87200,0.58645,0.5774,0.5954
87494,0.5813,0.5742,0.5844
87788,0.5865,0.583,0.5928
88376,0.5885,0.5786,0.6002
88670,0.5840000000000001,0.5756,0.5906
88964,0.57765,0.5754,0.5806
89258,0.5869,0.5786,0.595
89846,0.58255,0.5774,0.5888
90140,0.58215,0.5684,0.602
90434,0.59075,0.5844,0.5948
90728,0.5795,0.5638,0.5874
91316,0.5769500000000001,0.5604,0.5828
91610,0.57925,0.568,0.5918
91904,0.5819,0.5756,0.5864
92198,0.5836,0.5746,0.594
92786,0.58455,0.5788,0.5894
93080,0.58065,0.572,0.5862
93374,0.5898,0.5846,0.5984
93668,0.5849500000000001,0.5804,0.5928
94256,0.5827,0.5766,0.5978
94550,0.59055,0.5852,0.5956
94844,0.58055,0.5768,0.5848
95138,0.5771,0.5624,0.5908
95726,0.58115,0.5748,0.592
96020,0.5835,0.5768,0.5872
96314,0.5765,0.563,0.5924
96608,0.5817,0.571,0.59
97196,0.5861,0.577,0.5978
97490,0.5831500000000001,0.5748,0.591
97784,0.585,0.574,0.5946
98078,0.5799,0.569,0.589
98666,0.5831,0.5744,0.5936
98960,0.5855,0.5752,0.598
99254,0.57935,0.5708,0.5922
99548,0.5856,0.5758,0.5986
100136,0.58045,0.5744,0.5868
100430,0.58295,0.5746,0.5898
100724,0.5781499999999999,0.5688,0.5854
101018,0.57895,0.567,0.586
101606,0.57285,0.5642,0.5796
101900,0.5760000000000001,0.5686,0.5808
102194,0.5806,0.5708,0.5926
102488,0.58395,0.5772,0.5872
103076,0.5795,0.5692,0.5918
103370,0.5803,0.5732,0.5906
103664,0.58745,0.5782,0.594
103958,0.57825,0.5702,0.5846
104546,0.59,0.5818,0.5998
104840,0.5804,0.5716,0.5846
105134,0.58555,0.5778,0.5942
105428,0.58265,0.5778,0.5858
106016,0.58165,0.5736,0.5878
106310,0.5764,0.5724,0.5824
106604,0.57765,0.565,0.5868
106898,0.58405,0.5772,0.5916
107486,0.5851999999999999,0.5748,0.5922
107780,0.5805,0.5726,0.5894
108074,0.5828,0.572,0.5892
108368,0.5849,0.5762,0.5972
108956,0.5861000000000001,0.5772,0.6036
109250,0.5844,0.5782,0.5898
109544,0.5831500000000001,0.577,0.592
109838,0.5803,0.5696,0.5852
110426,0.5805,0.575,0.5916
110720,0.588,0.583,0.5974
111014,0.57685,0.5678,0.5882
111308,0.5780000000000001,0.5686,0.5814
111896,0.5801499999999999,0.5654,0.5882
112190,0.5834,0.5764,0.595
112484,0.58165,0.5778,0.5838
112778,0.5864,0.5772,0.594
113366,0.58365,0.5734,0.5962
113660,0.5816,0.569,0.5896
113954,0.5732,0.5626,0.5884
114248,0.58035,0.5764,0.584
114836,0.58265,0.5782,0.593
115130,0.5847,0.5752,0.5996
115424,0.58255,0.5682,0.5976
115718,0.58255,0.5668,0.5936
116306,0.5806,0.5712,0.5918
116600,0.5817,0.5734,0.5884
116894,0.5846,0.5822,0.5878
117188,0.58555,0.5806,0.5926
117482,0.58415,0.5764,0.597


==> results/CIFAR10/P3/fb1_ema_cb0_pre1000_plot.csv <==
step,Mean,Min,Max
1,0.0972,0.0972,0.0972
671,0.33095,0.3244,0.3348
1341,0.3886,0.387,0.3912
2346,0.42410000000000003,0.4128,0.4306
3016,0.45840000000000003,0.4546,0.4622
3686,0.4729,0.4672,0.478
4691,0.48975,0.488,0.4918
5361,0.5019,0.4944,0.5062
6031,0.508,0.503,0.5112
7036,0.51485,0.504,0.5212
7706,0.5221,0.5182,0.5254
8376,0.5267,0.5206,0.5352
9381,0.53205,0.531,0.5336
10051,0.51755,0.511,0.5252
10721,0.53915,0.5284,0.544
11726,0.53915,0.5356,0.5462
12396,0.5306,0.5256,0.5374
13066,0.5218,0.5112,0.5296
14071,0.54625,0.5332,0.5584
14741,0.5364,0.5254,0.5478
15746,0.5381,0.5314,0.5452
16416,0.54725,0.5386,0.5596
17086,0.5490999999999999,0.5466,0.5558
18091,0.55185,0.5464,0.554
18761,0.54365,0.5384,0.5498
19431,0.5413,0.5358,0.552
20436,0.5425500000000001,0.5338,0.5532
21106,0.552,0.5444,0.562
21776,0.54745,0.5442,0.552
22781,0.5484,0.541,0.5584
23451,0.5494,0.546,0.5532
24121,0.54675,0.5394,0.5536
25126,0.5446,0.5328,0.5534
25796,0.5432,0.5394,0.5462
26466,0.5426,0.531,0.5488
27471,0.54925,0.5408,0.5546
28141,0.54875,0.5358,0.5588
28811,0.54295,0.5364,0.5472
29816,0.5394,0.5352,0.5454
30486,0.54255,0.5358,0.5534
31491,0.5484,0.536,0.5612
32161,0.5475,0.5398,0.5514
32831,0.5492,0.5432,0.5572
33836,0.5504,0.5366,0.5612
34506,0.5497,0.5422,0.5566
35176,0.55205,0.547,0.5574
36181,0.5479,0.5384,0.5558
36851,0.5481,0.5444,0.5506
37521,0.54625,0.5446,0.5486
38526,0.5498000000000001,0.545,0.557
39196,0.5572,0.5524,0.5628
39866,0.5482,0.5408,0.5572
40871,0.5479499999999999,0.5424,0.554
41541,0.5550999999999999,0.5498,0.5626
42211,0.544,0.5282,0.5552
43216,0.5439,0.5292,0.555
43886,0.5447,0.5392,0.55
44556,0.5440499999999999,0.5394,0.5498
45561,0.5399,0.5312,0.547
46231,0.55355,0.5506,0.556
47236,0.5447500000000001,0.541,0.551
47906,0.5425,0.5368,0.5456
48576,0.5476,0.5442,0.5558
49581,0.5493,0.5474,0.5516
50251,0.5543,0.5498,0.5592
50921,0.55345,0.5476,0.5582
51926,0.556,0.5506,0.5606
52596,0.5460499999999999,0.5412,0.5514
53266,0.5534,0.5512,0.556
54271,0.5488500000000001,0.5386,0.557
54941,0.54875,0.5434,0.5528
55611,0.54945,0.5446,0.5542
56616,0.53815,0.5286,0.5466
57286,0.55015,0.5452,0.5562
57956,0.54585,0.5422,0.5498
58961,0.54695,0.5424,0.5502
59631,0.54395,0.542,0.548
60301,0.5439499999999999,0.5376,0.5482
61306,0.54935,0.5428,0.554
61976,0.54905,0.542,0.5584
62981,0.53805,0.5292,0.544
63651,0.5455,0.5328,0.5536
64321,0.5442,0.54,0.5512
65326,0.5415,0.534,0.5516
65996,0.543,0.5394,0.5462
66666,0.54715,0.5436,0.549
67671,0.5442,0.5334,0.556
68341,0.54285,0.5396,0.5462
69011,0.54285,0.5336,0.5526
70016,0.5441,0.534,0.556
70686,0.54165,0.528,0.5476
71356,0.55015,0.54,0.557
72361,0.54545,0.5414,0.5506
73031,0.5391,0.5316,0.5502
73701,0.548,0.5382,0.5528
74706,0.53495,0.524,0.5442
75376,0.5399,0.5294,0.5492
76046,0.548,0.541,0.5512
77051,0.54555,0.5382,0.5496
77721,0.53805,0.5334,0.5434
78726,0.5414,0.539,0.5442
79396,0.54865,0.5442,0.5506
80066,0.5448,0.5366,0.554
81071,0.5481,0.5434,0.5536
81741,0.5457000000000001,0.536,0.554
82411,0.5435,0.5366,0.5474
83416,0.53755,0.5298,0.5448
84086,0.5483,0.5456,0.553
84756,0.5401,0.5382,0.5416
85761,0.5464,0.5408,0.5528
86431,0.5445,0.539,0.5544
87101,0.5403,0.5362,0.5444
88106,0.538,0.5354,0.5402
88776,0.54305,0.5368,0.548
89446,0.5434,0.5404,0.5464
90451,0.5461,0.5404,0.552
91121,0.5452,0.5418,0.5492
91791,0.5442,0.5418,0.5462
92796,0.54755,0.5408,0.5552
93466,0.5458000000000001,0.5406,0.5504
94471,0.5459499999999999,0.5428,0.5474
95141,0.5454,0.5422,0.5488
95811,0.5455,0.5366,0.5506
96816,0.5493,0.5444,0.5542
97486,0.54765,0.5424,0.5508
98156,0.54625,0.5406,0.5532
99161,0.54495,0.54,0.5498
99831,0.5421,0.537,0.5458
100501,0.5385,0.5314,0.545
101506,0.54535,0.5366,0.554
102176,0.5418499999999999,0.5408,0.5434
102846,0.53705,0.5316,0.5406
103851,0.5414,0.5336,0.5476
104521,0.54215,0.5374,0.5472
105191,0.54485,0.5374,0.5488
106196,0.53785,0.5358,0.5436
106866,0.5437,0.5336,0.5486
107536,0.5455,0.5426,0.5484
108541,0.5474,0.541,0.555
109211,0.5460499999999999,0.5406,0.552
110216,0.5468,0.538,0.5528
110886,0.54235,0.538,0.5476
111556,0.54295,0.5358,0.547
112561,0.53515,0.5266,0.5434
113231,0.5371,0.5344,0.5402
113901,0.5386,0.5282,0.5424
114906,0.54145,0.5386,0.5446
115576,0.5376,0.5352,0.5428
116246,0.541,0.5282,0.5456
117251,0.54145,0.5354,0.5448
117921,0.5356,0.5316,0.5416
118591,0.5394,0.5316,0.5456
119596,0.5452,0.542,0.5486
120266,0.5438000000000001,0.5356,0.5482
120936,0.54005,0.5328,0.5456
121941,0.54135,0.537,0.5448
122611,0.53935,0.5322,0.548
123281,0.53975,0.5382,0.5422
124286,0.54445,0.5404,0.5492
124956,0.5439,0.5414,0.548
125961,0.5435,0.54,0.5464
126631,0.536,0.533,0.5384
127301,0.5406,0.5374,0.5442
128306,0.5387000000000001,0.5348,0.545
128976,0.54525,0.5432,0.5486
129646,0.5421,0.5402,0.5436
130651,0.54255,0.5412,0.5436
131321,0.54225,0.5328,0.55
131991,0.5377500000000001,0.5348,0.5392
132996,0.5403,0.5334,0.5452
133666,0.538,0.5324,0.546
134336,0.54245,0.5356,0.5498
135341,0.54165,0.5356,0.5468
136011,0.5332,0.5308,0.536
136681,0.53745,0.5326,0.5442
137686,0.5431,0.5386,0.5486
138356,0.54215,0.538,0.55
139026,0.54065,0.5356,0.5472
140031,0.5409,0.5382,0.543
140701,0.54225,0.5362,0.5494
141706,0.5426,0.5366,0.5484
142376,0.54155,0.537,0.5456
143046,0.5413,0.5358,0.5464
144051,0.54025,0.5362,0.5436
144721,0.54165,0.5384,0.5438
145391,0.5398000000000001,0.5338,0.5466
146396,0.5337000000000001,0.5296,0.542
147066,0.5304500000000001,0.5268,0.5338
147736,0.53345,0.5304,0.5346
148741,0.53225,0.5208,0.5382
149411,0.54255,0.5388,0.5496
150081,0.5416,0.5328,0.5508
151086,0.53855,0.5304,0.547
151756,0.5428999999999999,0.5366,0.5482
152426,0.5382,0.532,0.546
153431,0.53755,0.5342,0.542
154101,0.5378000000000001,0.532,0.5412
154771,0.5366500000000001,0.5328,0.539
155776,0.5371,0.5322,0.5426
156446,0.53905,0.5328,0.5424
157451,0.5389999999999999,0.5304,0.5458
158121,0.53825,0.5296,0.5432
158791,0.53835,0.5266,0.549
159796,0.54245,0.5388,0.5494
160466,0.5401,0.535,0.5476
161136,0.54,0.534,0.5438
162141,0.5377000000000001,0.5334,0.5406
162811,0.5361,0.5324,0.5408
163481,0.5418499999999999,0.5316,0.549
164486,0.5399,0.537,0.5442
165156,0.53585,0.5278,0.5458
165826,0.5389,0.5308,0.5438
166831,0.53955,0.5368,0.5418
167501,0.53685,0.5344,0.5392
168171,0.53255,0.5196,0.5388
169176,0.53805,0.536,0.5414
169846,0.54,0.5358,0.5438
170516,0.53545,0.5316,0.5384
171521,0.53295,0.5278,0.5392
172191,0.5362,0.5308,0.5436
173196,0.53755,0.5342,0.5418
173866,0.5376000000000001,0.535,0.5402
174536,0.5394,0.5324,0.5508
175541,0.5385,0.536,0.5416
176211,0.53655,0.5294,0.5402
176881,0.53405,0.53,0.5386
177886,0.5374,0.5322,0.5428
178556,0.54045,0.5362,0.5426
179226,0.54,0.5362,0.5454
180231,0.5371,0.5348,0.5402
180901,0.53735,0.5358,0.5398
181571,0.53835,0.5324,0.5422
182576,0.5357,0.5312,0.5398
183246,0.5388499999999999,0.5326,0.5448
183916,0.5366500000000001,0.534,0.5414
184921,0.52795,0.5236,0.5334
185591,0.53735,0.533,0.54
186261,0.53755,0.5342,0.5404
187266,0.53545,0.529,0.5416
187936,0.53935,0.5376,0.5408
188941,0.538,0.531,0.5462
189611,0.53575,0.5302,0.5436
190281,0.535,0.5302,0.5384
191286,0.53635,0.531,0.5416
191956,0.53625,0.5314,0.5396
192626,0.53165,0.523,0.5394
193631,0.53595,0.5278,0.5456
194301,0.53375,0.531,0.536
194971,0.5335,0.5298,0.535
195976,0.5326500000000001,0.523,0.542
196646,0.53695,0.5356,0.5388
197316,0.5356,0.5276,0.5392
198321,0.5387500000000001,0.5344,0.5442
198991,0.53695,0.5338,0.541
199661,0.53815,0.5338,0.5414
200666,0.5366,0.5322,0.5442
201336,0.53625,0.5346,0.54
202006,0.5349,0.5326,0.538
203011,0.5356000000000001,0.5318,0.5434
203681,0.5299,0.525,0.535
204686,0.5383,0.5348,0.5436
205356,0.53695,0.5336,0.5404
206026,0.53605,0.525,0.5434
207031,0.53935,0.5312,0.5432
207701,0.5358499999999999,0.5298,0.5428
208371,0.53595,0.5318,0.5382
209376,0.5363,0.527,0.5406
210046,0.53685,0.5296,0.5456
210716,0.5409999999999999,0.5398,0.5436
211721,0.5354,0.528,0.539
212391,0.53475,0.5302,0.5418
213061,0.5385,0.535,0.5406
214066,0.5328,0.5292,0.5358
214736,0.53135,0.5242,0.537
215406,0.53365,0.5312,0.5354
216411,0.5356,0.5334,0.539
217081,0.53305,0.531,0.5354
217751,0.5328999999999999,0.5292,0.5376
218756,0.53565,0.534,0.537
219426,0.5373,0.5352,0.5388
220431,0.5334,0.5296,0.5356
221101,0.53205,0.5284,0.5344
221771,0.5307999999999999,0.5274,0.5338
222776,0.5361,0.5306,0.546
223446,0.53235,0.529,0.534
224116,0.5373,0.532,0.544
225121,0.5334,0.5292,0.5364
225791,0.53525,0.5296,0.5384
226461,0.5291,0.5252,0.5312
227466,0.5357,0.5316,0.5396
228136,0.53095,0.527,0.535
228806,0.5314,0.5304,0.5322
229811,0.53015,0.525,0.5344
230481,0.53085,0.5252,0.5372
231151,0.5365500000000001,0.533,0.5404
232156,0.5317,0.5254,0.5366
232826,0.5387500000000001,0.5378,0.5402
233496,0.5396,0.535,0.5458
234501,0.5366,0.533,0.5394
235171,0.53315,0.5306,0.5362
236176,0.5363,0.5326,0.5418
236846,0.53395,0.5322,0.5354
237516,0.5334,0.5292,0.5384
238521,0.5443,0.5394,0.547
239191,0.5339,0.5316,0.5382
239861,0.53305,0.5244,0.539
240866,0.53775,0.5358,0.54
241536,0.5365,0.5318,0.5398
242206,0.53035,0.5246,0.5334
243211,0.53365,0.5306,0.5366
243881,0.5372,0.5346,0.5396
244551,0.53315,0.5308,0.5354
245556,0.5311,0.5282,0.534
245891,0.53165,0.529,0.5352
246226,0.531,0.5262,0.5352
246896,0.5332666666666667,0.5298,0.5372
247566,0.5296666666666666,0.5246,0.5336
247901,0.5328999999999999,0.5304,0.5354
248571,0.5304,0.5292,0.5316
249241,0.5366,0.534,0.5392
249911,0.5317000000000001,0.5282,0.5352
250246,0.526,0.526,0.526
250916,0.529,0.529,0.529
251586,0.531,0.531,0.531


==> results/CIFAR10/P3/fb1_ema_cb0_pre100_plot.csv <==
step,Mean,Min,Max
1,0.0972,0.0972,0.0972
211,0.29875,0.2962,0.3
421,0.30625,0.2978,0.316
631,0.3347,0.3158,0.348
876,0.3407,0.3196,0.3602
1086,0.3333,0.3066,0.3592
1296,0.3472,0.3286,0.368
1506,0.3625,0.3372,0.385
1751,0.34825,0.331,0.3728
1961,0.37975000000000003,0.3416,0.4196
2171,0.38630000000000003,0.3512,0.4198
2381,0.38135,0.3452,0.4222
2626,0.3926,0.3544,0.4262
2836,0.39215,0.3416,0.4384
3046,0.4032,0.3442,0.4578
3256,0.40959999999999996,0.353,0.4572
3501,0.4137,0.3562,0.463
3711,0.4259,0.3742,0.4778
3921,0.4234,0.3754,0.4724
4131,0.4329,0.3742,0.4904
4376,0.4194,0.3486,0.4792
4586,0.43075,0.3752,0.4912
4796,0.44079999999999997,0.385,0.493
5006,0.44509999999999994,0.3636,0.5034
5251,0.44655,0.3666,0.5128
5461,0.46275,0.3964,0.5092
5671,0.4601,0.3752,0.5128
5881,0.46905,0.4152,0.5054
6126,0.47975,0.4316,0.5168
6336,0.4806,0.4376,0.52
6546,0.4834,0.4406,0.5168
6756,0.4797,0.4316,0.5158
7001,0.497,0.4656,0.5218
7211,0.49195,0.4532,0.5282
7421,0.49855,0.4618,0.523
7631,0.50935,0.484,0.5294
7876,0.5095000000000001,0.4934,0.5258
8086,0.5198,0.5066,0.535
8296,0.5154,0.4968,0.5334
8506,0.5171,0.499,0.533
8751,0.52775,0.512,0.549
8961,0.51535,0.5034,0.531
9171,0.52215,0.5036,0.5404
9381,0.52115,0.5048,0.5458
9626,0.5326,0.5224,0.544
9836,0.53245,0.5168,0.5444
10046,0.53125,0.5198,0.542
10256,0.5259,0.515,0.5408
10501,0.53495,0.527,0.5468
10711,0.5379499999999999,0.523,0.5516
10921,0.5368999999999999,0.5314,0.5422
11131,0.54415,0.5278,0.5552
11376,0.5385,0.5248,0.554
11586,0.53915,0.5322,0.545
11796,0.5397000000000001,0.5352,0.543
12006,0.5393,0.5286,0.549
12251,0.53825,0.5236,0.5478
12461,0.54365,0.5372,0.548
12671,0.5463,0.5358,0.5544
12881,0.5504,0.5452,0.5608
13126,0.5424,0.5352,0.5518
13336,0.54035,0.5328,0.5478
13546,0.5447,0.5328,0.5546
13756,0.5445,0.535,0.5566
14001,0.5499,0.5392,0.5592
14211,0.5441,0.5422,0.546
14421,0.5563,0.5504,0.5596
14631,0.55005,0.5394,0.557
14876,0.5497,0.5478,0.5512
15086,0.5448999999999999,0.5398,0.5512
15296,0.5446,0.5412,0.5476
15506,0.55205,0.5442,0.5602
15751,0.55475,0.5482,0.5618
15961,0.5591,0.5572,0.562
16171,0.5499,0.5438,0.557
16381,0.5554,0.5476,0.5604
16626,0.54925,0.5412,0.5636
16836,0.55215,0.542,0.563
17046,0.5577,0.555,0.5618
17256,0.5620499999999999,0.5598,0.5634
17501,0.5596,0.5528,0.5682
17711,0.55725,0.5458,0.5626
17921,0.5567,0.5526,0.562
18131,0.5581499999999999,0.5488,0.5634
18376,0.55665,0.5502,0.5624
18586,0.5558,0.5466,0.5652
18796,0.563,0.5568,0.5662
19006,0.5602,0.5446,0.5694
19251,0.5629500000000001,0.5572,0.5682
19461,0.5607,0.5574,0.5636
19671,0.5582,0.5542,0.5622
19881,0.5602,0.5504,0.5714
20126,0.54295,0.5278,0.5516
20336,0.5595,0.5506,0.5642
20546,0.5571,0.5506,0.562
20756,0.5607,0.551,0.5706
21001,0.5625,0.5548,0.5692
21211,0.5530999999999999,0.5418,0.5602
21421,0.5640499999999999,0.5604,0.5666
21631,0.56595,0.5592,0.5702
21876,0.5627,0.5592,0.5698
22086,0.5689,0.5628,0.5756
22296,0.5660499999999999,0.5612,0.5718
22506,0.5638,0.5624,0.5646
22751,0.5622,0.5552,0.567
22961,0.5611,0.5474,0.5674
23171,0.56355,0.5522,0.5708
23381,0.55815,0.5432,0.566
23626,0.5589999999999999,0.5498,0.5672
23836,0.5676,0.5642,0.5704
24046,0.567,0.5624,0.5722
24256,0.5661499999999999,0.5604,0.57
24501,0.56565,0.5558,0.5746
24711,0.5656,0.5558,0.573
24921,0.5565,0.5484,0.563
25131,0.56285,0.5536,0.567
25376,0.56,0.5398,0.5712
25586,0.56455,0.5578,0.571
25796,0.5637,0.559,0.5694
26006,0.5682,0.5658,0.5694
26251,0.57015,0.5682,0.5736
26461,0.5577,0.5502,0.5638
26671,0.55995,0.557,0.5628
26881,0.5650499999999999,0.564,0.5668
27126,0.55955,0.5518,0.5666
27336,0.5565,0.5504,0.5622
27546,0.5589999999999999,0.5482,0.565
27756,0.55915,0.55,0.5674
28001,0.5557,0.5458,0.5622
28211,0.5626,0.5566,0.5684
28421,0.5662,0.561,0.5694
28631,0.5663,0.5566,0.5714
28876,0.5613,0.556,0.5666
29086,0.5699,0.5654,0.5726
29296,0.56795,0.561,0.5748
29506,0.5698,0.56,0.5778
29751,0.56715,0.558,0.573
29961,0.56265,0.5556,0.5698
30171,0.56115,0.5564,0.565
30381,0.56555,0.5574,0.5756
30626,0.5669500000000001,0.5588,0.5704
30836,0.56545,0.5624,0.5678
31046,0.5689500000000001,0.5658,0.5716
31256,0.56555,0.5582,0.575
31501,0.57075,0.566,0.5764
31711,0.5696,0.5616,0.5752
31921,0.57055,0.5616,0.5774
32131,0.565,0.5558,0.572
32376,0.5659,0.563,0.57
32586,0.5690999999999999,0.5666,0.5724
32796,0.56035,0.544,0.5684
33006,0.5654,0.5596,0.5698
33251,0.57235,0.5662,0.5762
33461,0.5633,0.552,0.5708
33671,0.56415,0.5602,0.57
33881,0.5682,0.5636,0.572
34126,0.5651999999999999,0.5598,0.5682
34336,0.56785,0.5636,0.5734
34546,0.5672,0.5616,0.5736
34756,0.57175,0.565,0.5766
35001,0.56135,0.5578,0.564
35211,0.5636,0.5598,0.5744
35421,0.55715,0.5524,0.5632
35631,0.5687,0.5578,0.5784
35876,0.55835,0.5546,0.5628
36086,0.56095,0.5578,0.568
36296,0.56755,0.5622,0.5726
36506,0.5666,0.5604,0.5744
36751,0.5677,0.5616,0.5714
36961,0.5709,0.5612,0.5812
37171,0.56555,0.56,0.5696
37381,0.5622,0.5568,0.569
37626,0.5649,0.5608,0.5688
37836,0.5635,0.5538,0.5728
38046,0.5680000000000001,0.5572,0.5806
38256,0.56935,0.5652,0.5742
38501,0.5608500000000001,0.5562,0.567
38711,0.56855,0.5618,0.5734
38921,0.56735,0.5586,0.5748
39131,0.56735,0.5624,0.57
39376,0.5659,0.5604,0.5728
39586,0.5616,0.5572,0.5674
39796,0.565,0.5598,0.5684
40006,0.56575,0.5582,0.5704
40251,0.56715,0.5642,0.571
40461,0.57115,0.5656,0.5758
40671,0.56515,0.553,0.5786
40881,0.5707500000000001,0.5652,0.5744
41126,0.5557,0.5482,0.5618
41336,0.5651999999999999,0.5578,0.576
41546,0.5593,0.547,0.5694
41756,0.57075,0.56,0.5816
42001,0.5662,0.563,0.5692
42211,0.5701,0.5634,0.577
42421,0.56625,0.5632,0.568
42631,0.56465,0.5578,0.5728
42876,0.56485,0.558,0.582
43086,0.55955,0.555,0.5638
43296,0.56585,0.5574,0.5712
43506,0.5675,0.5616,0.5714
43751,0.56465,0.5534,0.5724
43961,0.5637,0.5534,0.5714
44171,0.57065,0.5646,0.5734
44381,0.56725,0.562,0.5758
44626,0.5635,0.5574,0.5726
44836,0.5649500000000001,0.5592,0.5772
45046,0.56965,0.5646,0.5762
45256,0.5682,0.5548,0.5762
45501,0.56585,0.5572,0.5788
45711,0.55355,0.5396,0.5628
45921,0.5613,0.5456,0.5722
46131,0.5676,0.563,0.575
46376,0.5700000000000001,0.5614,0.5738
46586,0.56235,0.5468,0.5744
46796,0.5690500000000001,0.564,0.5732
47006,0.57165,0.566,0.578
47251,0.56395,0.5558,0.572
47461,0.5693,0.5604,0.578
47671,0.55835,0.5448,0.5682
47881,0.5644,0.5544,0.574
48126,0.56385,0.5562,0.571
48336,0.5640000000000001,0.5568,0.5712
48546,0.56545,0.5496,0.576
48756,0.56935,0.5618,0.5778
49001,0.56555,0.56,0.5696
49211,0.5658000000000001,0.5514,0.5762
49421,0.5725,0.5654,0.5762
49631,0.5692,0.5624,0.5764
49876,0.56835,0.5618,0.5742
50086,0.5613,0.5526,0.5668
50296,0.5693,0.563,0.5758
50506,0.56115,0.5448,0.573
50751,0.5646,0.5498,0.576
50961,0.57485,0.5698,0.5796
51171,0.5687,0.5592,0.575
51381,0.56815,0.56,0.5734
51626,0.5664,0.5592,0.5694
51836,0.5643,0.5612,0.568
52046,0.5657,0.5596,0.569
52256,0.56855,0.5648,0.5704
52501,0.5632,0.5558,0.5698
52711,0.56765,0.5622,0.571
52921,0.56925,0.5644,0.5734
53131,0.56505,0.5564,0.5738
53376,0.5669,0.5586,0.574
53586,0.56625,0.5612,0.57
53796,0.5635,0.5626,0.5642
54006,0.5628,0.5516,0.5718
54251,0.5646,0.5582,0.5728
54461,0.5687,0.5648,0.5726
54671,0.55745,0.547,0.5638
54881,0.5715,0.5694,0.5758
55126,0.56025,0.5416,0.5764
55336,0.5624,0.5516,0.5704
55546,0.56455,0.5592,0.5716
55756,0.567,0.5614,0.5758
56001,0.56355,0.5474,0.5706
56211,0.5584,0.553,0.5654
56421,0.5660000000000001,0.5586,0.5754
56631,0.5644,0.5558,0.572
56876,0.5583,0.5498,0.5632
57086,0.56485,0.5566,0.5734
57296,0.56715,0.564,0.5712
57506,0.5628,0.5554,0.5688
57751,0.56625,0.5638,0.5684
57961,0.5633,0.5544,0.5694
58171,0.56835,0.5656,0.5706
58381,0.56655,0.5598,0.5698
58626,0.558,0.545,0.5694
58836,0.55955,0.5436,0.573
59046,0.5666,0.56,0.5694
59256,0.5682,0.5668,0.5698
59501,0.5678,0.5566,0.5754
59711,0.56475,0.5584,0.5742
59921,0.56,0.5426,0.5712
60131,0.5649,0.5526,0.5776
60376,0.56035,0.5558,0.567
60586,0.5672,0.5622,0.5768
60796,0.5676,0.5638,0.574
61006,0.5603,0.5508,0.5728
61251,0.56975,0.5614,0.573
61461,0.565,0.5568,0.5688
61671,0.5690999999999999,0.564,0.5772
61881,0.5579,0.5494,0.5686
62126,0.5702,0.5612,0.579
62336,0.5607,0.5478,0.573
62546,0.5633,0.5568,0.5694
62756,0.5737,0.5648,0.5814
63001,0.5628,0.5546,0.5714
63211,0.5627,0.545,0.5736
63421,0.5644,0.5556,0.5712
63631,0.56345,0.5494,0.5714
63876,0.5606,0.5546,0.5656
64086,0.5595,0.5524,0.5666
64296,0.5661499999999999,0.564,0.569
64506,0.5647,0.5534,0.5756
64751,0.56245,0.5576,0.5686
64961,0.5650999999999999,0.559,0.5706
65171,0.5657,0.5568,0.572
65381,0.5647,0.5566,0.5754
65626,0.5650999999999999,0.5554,0.5688
65836,0.5603,0.5472,0.5662
66046,0.5599000000000001,0.5568,0.5642
66256,0.56145,0.5486,0.5674
66501,0.5605,0.5578,0.5622
66711,0.5568,0.547,0.5646
66921,0.56595,0.556,0.577
67131,0.56275,0.5608,0.5648
67376,0.56545,0.561,0.5726
67586,0.57085,0.564,0.5762
67796,0.5539499999999999,0.5496,0.5598
68006,0.5569999999999999,0.5496,0.5634
68251,0.56775,0.5584,0.5754
68461,0.5584,0.542,0.5698
68671,0.5642,0.5556,0.5694
68881,0.56025,0.552,0.5724
69126,0.5647,0.5582,0.5716
69336,0.564,0.5546,0.5698
69546,0.5625,0.5528,0.5702
69756,0.55955,0.5424,0.5686
69966,0.5637,0.5554,0.5748


==> results/CIFAR10/P3/fb1_ema_cb0_pre352_plot.csv <==
step,Mean,Min,Max
1,0.0972,0.0972,0.0972
120,0.25745,0.247,0.2674
358,0.3078,0.2988,0.3144
596,0.33085,0.3282,0.3348
834,0.34175,0.3354,0.3508
1072,0.34604999999999997,0.3342,0.3624
1310,0.3868,0.3806,0.3942
1548,0.38565,0.3774,0.3926
1786,0.41175,0.4064,0.4142
2024,0.41015,0.4022,0.415
2262,0.41955,0.4122,0.4246
2500,0.42774999999999996,0.423,0.43
2738,0.4415,0.4368,0.4466
2976,0.44635,0.437,0.4512
3214,0.4601,0.4564,0.4628
3452,0.46415,0.4626,0.4658
3690,0.47150000000000003,0.4684,0.4762
3928,0.47765,0.4744,0.4794
4166,0.48460000000000003,0.478,0.4936
4404,0.48905,0.4838,0.4962
4642,0.4881,0.4782,0.4946
4880,0.49415,0.4886,0.4984
5118,0.49875,0.4924,0.5052
5356,0.49385,0.4906,0.4954
5594,0.4998,0.4858,0.508
5832,0.50105,0.4978,0.507
6070,0.50935,0.5062,0.5144
6308,0.50685,0.498,0.5122
6546,0.513,0.5064,0.522
6784,0.5173,0.5134,0.5206
7022,0.5163500000000001,0.509,0.5228
7260,0.50265,0.488,0.5106
7498,0.52265,0.515,0.5314
7736,0.5274,0.5236,0.5314
7974,0.52675,0.5224,0.5338
8212,0.52765,0.5176,0.5322
8450,0.5226500000000001,0.518,0.527
8688,0.52645,0.5206,0.5318
8926,0.52645,0.5124,0.5378
9164,0.5306500000000001,0.5252,0.534
9402,0.52795,0.515,0.536
9640,0.5304,0.5264,0.5332
9878,0.52995,0.519,0.5344
10116,0.5257000000000001,0.5208,0.5296
10354,0.5363,0.533,0.5396
10592,0.53225,0.5238,0.54
10830,0.5347500000000001,0.5318,0.537
11068,0.5356000000000001,0.5304,0.5392
11306,0.54025,0.5282,0.5462
11544,0.53715,0.5338,0.5416
11782,0.5449999999999999,0.5436,0.5482
12020,0.53465,0.5272,0.5398
12258,0.5448999999999999,0.541,0.5486
12496,0.54175,0.5368,0.546
12734,0.54105,0.5374,0.545
12972,0.5432,0.5404,0.5496
13210,0.54785,0.5422,0.5506
13448,0.53935,0.5322,0.5456
13686,0.5507,0.548,0.5542
13924,0.53735,0.531,0.5472
14162,0.54065,0.5372,0.544
14400,0.5479,0.544,0.5566
14638,0.5440499999999999,0.5436,0.5444
14876,0.54425,0.541,0.548
15114,0.5405,0.5344,0.5498
15352,0.5461,0.5406,0.5496
15590,0.5500499999999999,0.5442,0.5528
15828,0.54305,0.5366,0.5508
16066,0.552,0.5464,0.5588
16304,0.55825,0.5456,0.5636
16542,0.53175,0.5246,0.5394
16780,0.54495,0.54,0.5478
17018,0.5539499999999999,0.5488,0.5584
17256,0.5568500000000001,0.5494,0.5672
17494,0.5433,0.5374,0.5504
17732,0.5553,0.5402,0.563
17970,0.55215,0.5486,0.5544
18208,0.54975,0.5448,0.554
18446,0.5457000000000001,0.543,0.5512
18684,0.5556,0.5454,0.5628
18922,0.55,0.5478,0.5532
19160,0.5552,0.551,0.5606
19398,0.55625,0.5536,0.5602
19636,0.5437,0.54,0.5476
19874,0.5596,0.5528,0.5674
20112,0.55975,0.5562,0.5646
20350,0.553,0.547,0.557
20588,0.54695,0.54,0.5528
20826,0.5591,0.5494,0.5662
21064,0.54545,0.5402,0.5478
21302,0.5517,0.5474,0.5606
21540,0.55455,0.5484,0.5588
21778,0.5541499999999999,0.5436,0.5618
22016,0.5549,0.5512,0.5646
22254,0.5454,0.5318,0.5614
22492,0.5539,0.5428,0.5588
22730,0.5589500000000001,0.5546,0.5696
22968,0.5575,0.5498,0.5632
23206,0.5573,0.5554,0.5616
23444,0.54825,0.5382,0.5578
23682,0.5493,0.539,0.5558
23920,0.5555,0.5494,0.5662
24158,0.5494,0.546,0.5516
24396,0.56125,0.5532,0.5678
24634,0.55915,0.554,0.5616
24872,0.55745,0.5526,0.5612
25110,0.5613,0.5578,0.5696
25348,0.5566,0.5468,0.5708
25586,0.55555,0.5462,0.5664
25824,0.55735,0.5482,0.5616
26062,0.56,0.5552,0.5648
26300,0.56085,0.5578,0.564
26538,0.5514,0.534,0.5636
26776,0.55315,0.5472,0.5584
27014,0.54535,0.5382,0.5524
27252,0.5488999999999999,0.546,0.5518
27490,0.5554,0.5496,0.5614
27728,0.54865,0.545,0.5526
27966,0.56035,0.556,0.563
28204,0.55355,0.5448,0.5632
28442,0.55325,0.55,0.558
28680,0.55855,0.553,0.5668
28918,0.5536,0.5456,0.5576
29156,0.5610999999999999,0.5558,0.5634
29394,0.5630000000000001,0.558,0.5674
29632,0.55535,0.547,0.5686
29870,0.55305,0.5474,0.5576
30108,0.5568,0.5536,0.5608
30346,0.56095,0.5524,0.5676
30584,0.5612,0.558,0.5648
30822,0.5514,0.5488,0.554
31060,0.54985,0.5428,0.5574
31298,0.5540499999999999,0.5464,0.5626
31536,0.5518,0.5448,0.5626
31774,0.5654,0.5616,0.5688
32012,0.56185,0.5538,0.5708
32250,0.5625,0.5488,0.5728
32488,0.5605,0.5496,0.5676
32726,0.56095,0.5588,0.563
32964,0.5547,0.5496,0.559
33202,0.5505,0.5474,0.5562
33440,0.5619,0.5556,0.5658
33678,0.5614,0.5578,0.5646
33916,0.55455,0.5408,0.5726
34154,0.5609000000000001,0.558,0.5662
34392,0.56245,0.5508,0.5762
34630,0.5619,0.5544,0.5728
34868,0.55465,0.5482,0.5622
35106,0.55385,0.5368,0.5692
35344,0.56375,0.5536,0.575
35582,0.55775,0.5494,0.5666
35820,0.553,0.54,0.5596
36058,0.56125,0.5564,0.5714
36296,0.5611999999999999,0.5578,0.5628
36534,0.55795,0.5458,0.5676
36772,0.5597,0.5488,0.574
37010,0.55765,0.5494,0.5606
37248,0.55185,0.5384,0.5622
37486,0.5591,0.5572,0.5622
37724,0.5551,0.5524,0.559
37962,0.5561,0.5518,0.5618
38081,0.5589999999999999,0.5566,0.5644
38319,0.5637,0.5586,0.5686
38557,0.55755,0.5492,0.5648
38795,0.5599000000000001,0.552,0.5672
39033,0.55455,0.5436,0.5616
39271,0.5514,0.547,0.5562
39509,0.55635,0.5544,0.5596
39747,0.55935,0.552,0.5634
39985,0.5602,0.5548,0.5708
40223,0.5588,0.5516,0.5646
40461,0.56575,0.5524,0.572
40699,0.56115,0.556,0.5652
40937,0.5557,0.5464,0.5594
41175,0.5644,0.5534,0.5738
41413,0.56015,0.5506,0.5666
41651,0.5467,0.5376,0.5558
41889,0.5620499999999999,0.5558,0.5704
42127,0.55995,0.5574,0.5636
42365,0.5561499999999999,0.5468,0.5664
42603,0.5594,0.5474,0.566
42841,0.5610999999999999,0.5484,0.5678
43079,0.55165,0.5374,0.5624
43317,0.5536,0.5458,0.5586
43555,0.5575,0.5462,0.5662
43793,0.562,0.557,0.567
44031,0.55835,0.5518,0.5646
44269,0.5570999999999999,0.5494,0.563
44507,0.5590999999999999,0.5522,0.569
44745,0.5633,0.5516,0.5706
44983,0.5558,0.555,0.5568
45221,0.5627,0.5562,0.5688
45459,0.5589,0.5492,0.5704
45697,0.5580499999999999,0.5494,0.572
45935,0.5584,0.55,0.5622
46173,0.55815,0.55,0.565
46411,0.56285,0.5536,0.5704
46649,0.5539,0.5496,0.5596
46887,0.5536,0.5512,0.557
47125,0.55965,0.5492,0.5666
47363,0.56005,0.5504,0.5702
47601,0.5589,0.5502,0.5684
47839,0.5615,0.5542,0.5696
48077,0.55925,0.5574,0.5646
48315,0.55765,0.5502,0.5664
48553,0.5562,0.5436,0.5636
48791,0.5549,0.5438,0.5612
49029,0.55945,0.5528,0.5696
49267,0.5609500000000001,0.5494,0.5726
49505,0.5508,0.5326,0.5628
49743,0.55585,0.5508,0.5658
49981,0.5615,0.5546,0.5678
50219,0.5622,0.5558,0.569
50457,0.55755,0.5458,0.5728
50695,0.5575,0.5486,0.5688
50933,0.5609,0.5554,0.5672
51171,0.5549000000000001,0.544,0.5654
51409,0.55735,0.546,0.5634
51647,0.5585,0.5532,0.5606
51885,0.5621,0.5528,0.5704
52123,0.5557,0.5464,0.5612
52361,0.55325,0.548,0.5566
52599,0.55775,0.553,0.5622
52837,0.55755,0.546,0.573
53075,0.55755,0.5564,0.5592
53313,0.55725,0.5488,0.567
53551,0.56155,0.5586,0.5686
53789,0.5546,0.551,0.56
54027,0.5661,0.5628,0.572
54265,0.56235,0.5578,0.5664
54503,0.5581,0.5528,0.563
54741,0.55745,0.551,0.5636
54979,0.56205,0.5574,0.5652
55217,0.5617,0.5496,0.5676
55455,0.55345,0.5484,0.5584
55693,0.5569500000000001,0.5462,0.568
55931,0.5598000000000001,0.5534,0.5656
56169,0.5546,0.548,0.5696
56407,0.56115,0.5562,0.569
56645,0.5624,0.5602,0.5646
56883,0.5585,0.5508,0.5682
57121,0.55945,0.5544,0.5724
57359,0.5565,0.5408,0.5668
57597,0.5592,0.5512,0.5666
57835,0.5596,0.5554,0.5664
58073,0.55725,0.552,0.5648
58311,0.5542666666666667,0.5476,0.56
58549,0.5587333333333333,0.5528,0.5626
58787,0.5557333333333333,0.5446,0.5622
59025,0.5546000000000001,0.5476,0.5582
59263,0.5610666666666667,0.5578,0.5634
59501,0.5518,0.548,0.5566
59739,0.5576666666666666,0.5498,0.567
59977,0.5599333333333333,0.5558,0.5644
60215,0.5618,0.5474,0.5694
60453,0.5561333333333334,0.5508,0.5626
60691,0.5572,0.5454,0.5656
60929,0.5608,0.558,0.5648
61167,0.5574,0.5552,0.5616
61405,0.5638,0.5518,0.5772
61643,0.5547333333333334,0.5476,0.5632
61881,0.5590666666666667,0.5414,0.5692
62119,0.5573333333333333,0.5558,0.5604
62357,0.5644,0.553,0.5752
62595,0.5564,0.546,0.5654
62833,0.5564,0.5446,0.5648
63071,0.5605333333333333,0.5564,0.5654
63309,0.5614,0.5586,0.567
63547,0.5563333333333333,0.5476,0.5628
63785,0.5613333333333334,0.56,0.5632
64023,0.5568666666666666,0.5532,0.5596
64261,0.5621333333333333,0.5486,0.5706
64499,0.5538666666666666,0.5504,0.557
64737,0.5577333333333333,0.5476,0.5646
64856,0.5594,0.547,0.566
64975,0.5555,0.5462,0.5648
65213,0.5567,0.55,0.5634
65451,0.5623,0.5564,0.5682
65689,0.5512,0.5432,0.5592
65927,0.5586,0.5552,0.562
66165,0.5602,0.5538,0.5666
66403,0.5518000000000001,0.546,0.5576
66641,0.5479,0.539,0.5568
66879,0.5593,0.5564,0.5622
67117,0.5623,0.5528,0.5718
67355,0.5607,0.5554,0.566
67593,0.5592,0.5492,0.5692
67831,0.5613,0.556,0.5666
68069,0.5563,0.5528,0.5598
68307,0.5521,0.55,0.5542
68545,0.5548,0.552,0.5576
68664,0.5465,0.5422,0.5508
68783,0.5612,0.5612,0.5612
69021,0.5654,0.5654,0.5654
69259,0.5694,0.5694,0.5694
69497,0.562,0.562,0.562
69735,0.5588,0.5588,0.5588
69973,0.5592,0.5592,0.5592
70211,0.5604,0.5604,0.5604
70449,0.5552,0.5552,0.5552
70687,0.5462,0.5462,0.5462
70925,0.5468,0.5468,0.5468
71163,0.5646,0.5646,0.5646
71401,0.5634,0.5634,0.5634
71639,0.5544,0.5544,0.5544
71877,0.5574,0.5574,0.5574
72115,0.5608,0.5608,0.5608
72353,0.5504,0.5504,0.5504
72591,0.5518,0.5518,0.5518
72829,0.5604,0.5604,0.5604
73067,0.5622,0.5622,0.5622
73305,0.5642,0.5642,0.5642
73543,0.5614,0.5614,0.5614
73781,0.56,0.56,0.56
74019,0.5608,0.5608,0.5608
74257,0.5568,0.5568,0.5568
74495,0.569,0.569,0.569
74733,0.5636,0.5636,0.5636
74971,0.5654,0.5654,0.5654
75209,0.562,0.562,0.562
75447,0.5608,0.5608,0.5608
75685,0.553,0.553,0.553
75804,0.5672,0.5672,0.5672


==> results/CIFAR10/P3/fb352_ema_cb0_pre352_plot.csv <==
step,Mean,Min,Max
352,0.25415,0.244,0.2642
822,0.3219,0.311,0.3294
1292,0.3667,0.3646,0.369
1762,0.3711,0.35,0.3844
2702,0.39740000000000003,0.3864,0.4026
3172,0.41525,0.4062,0.4228
3642,0.4096,0.3992,0.4166
4112,0.41975,0.3896,0.4344
5052,0.4111,0.373,0.4336
5522,0.4117,0.4004,0.4174
5992,0.4407,0.4224,0.4608
6462,0.46185,0.4524,0.4774
7402,0.46125,0.4464,0.4764
7872,0.46004999999999996,0.445,0.476
8342,0.4891,0.4726,0.5014
8812,0.4992,0.4728,0.5114
9752,0.5037,0.4832,0.517
10222,0.51125,0.4892,0.5244
10692,0.52165,0.5132,0.5248
11162,0.5173,0.5024,0.5248
12102,0.5123,0.507,0.5216
12572,0.5234,0.5128,0.5364
13042,0.5240499999999999,0.5186,0.5286
13512,0.53545,0.5248,0.5444
14452,0.5276000000000001,0.517,0.534
14922,0.54455,0.5342,0.5506
15392,0.5273,0.5204,0.5364
15862,0.54565,0.5428,0.5502
16802,0.552,0.5426,0.5686
17272,0.5571,0.5496,0.5712
17742,0.53,0.52,0.548
18212,0.54835,0.5356,0.5632
19152,0.56705,0.55,0.5778
19622,0.54865,0.5404,0.5578
20092,0.5581,0.5528,0.5696
20562,0.5641,0.5528,0.5736
21502,0.5614,0.5516,0.5712
21972,0.56425,0.555,0.5758
22442,0.5666,0.5572,0.574
22912,0.5648500000000001,0.5552,0.5806
23852,0.56445,0.556,0.5778
24322,0.56735,0.5634,0.5696
24792,0.5690999999999999,0.5578,0.5748
25262,0.57315,0.565,0.5816
26202,0.56755,0.5582,0.574
26672,0.5735,0.5648,0.582
27142,0.5718,0.5576,0.5788
27612,0.57365,0.5648,0.59
28552,0.5742499999999999,0.5606,0.5854
29022,0.55495,0.544,0.5642
29492,0.5779000000000001,0.5672,0.5826
29962,0.573,0.5682,0.5766
30902,0.5812999999999999,0.573,0.5982
31372,0.5749,0.5582,0.5856
31842,0.56485,0.5556,0.5708
32312,0.57175,0.5564,0.5836
33252,0.577,0.5708,0.5882
33722,0.58615,0.5724,0.6006
34192,0.57875,0.5712,0.59
34662,0.5802,0.5748,0.5858
35602,0.58465,0.5754,0.5892
36072,0.5818,0.5688,0.5922
36542,0.5649,0.5582,0.5702
37012,0.5766,0.5644,0.5852
37952,0.5713,0.5646,0.5796
38422,0.5794,0.5754,0.5842
38892,0.57375,0.546,0.5924
39362,0.58865,0.5836,0.5932
40302,0.5841000000000001,0.5704,0.595
40772,0.5809,0.5742,0.5872
41242,0.58275,0.5794,0.5862
41712,0.57515,0.5694,0.5806
42652,0.58115,0.5756,0.5848
43122,0.5803499999999999,0.578,0.5828
43592,0.5842499999999999,0.577,0.592
44062,0.5838,0.5732,0.5944
45002,0.5643,0.558,0.5712
45472,0.5834,0.5778,0.5896
45942,0.5793,0.5776,0.5834
46412,0.5810500000000001,0.5646,0.5914
47352,0.57875,0.5698,0.5918
47822,0.58265,0.5784,0.5878
48292,0.5844,0.5754,0.595
48762,0.588,0.58,0.596
49702,0.57475,0.5688,0.5812
50172,0.5827,0.5792,0.5882
50642,0.5875,0.578,0.594
51112,0.5783,0.5704,0.5856
52052,0.58075,0.5732,0.5868
52522,0.58035,0.571,0.5894
52992,0.5831500000000001,0.5762,0.5924
53462,0.5797,0.5772,0.5818
54402,0.583,0.58,0.5878
54872,0.5763,0.5688,0.584
55342,0.5799,0.574,0.5896
55812,0.5768500000000001,0.5702,0.5842
56752,0.57685,0.5738,0.5836
57222,0.5844,0.5768,0.5928
57692,0.5872999999999999,0.5792,0.5938
58162,0.57735,0.5714,0.5908
59102,0.5803,0.5782,0.5816
59572,0.5819,0.5692,0.5926
60042,0.58315,0.577,0.5902
60512,0.58445,0.5794,0.5902
61452,0.5784,0.5698,0.5886
61922,0.5819,0.5726,0.5908
62392,0.5719000000000001,0.5594,0.5792
62862,0.5809,0.5774,0.5844
63802,0.58735,0.5782,0.593
64272,0.57885,0.5716,0.5858
64742,0.5831,0.5696,0.5974
65212,0.5771,0.5732,0.5846
66152,0.5844499999999999,0.579,0.593
66622,0.5825,0.5692,0.5946
67092,0.58275,0.572,0.5878
67562,0.57225,0.5676,0.5826
68502,0.58145,0.5724,0.5936
68972,0.5810500000000001,0.5722,0.588
69442,0.5804,0.577,0.584
69912,0.58305,0.5774,0.591
70852,0.5748500000000001,0.5574,0.5814
71322,0.5805,0.5736,0.5882
71792,0.5762499999999999,0.5686,0.5882
72262,0.58125,0.5744,0.5882
73202,0.57795,0.573,0.5844
73672,0.58205,0.5754,0.5854
74142,0.5815,0.5748,0.5884
74612,0.5814,0.5732,0.5902
75552,0.5819,0.574,0.5884
76022,0.5801000000000001,0.5744,0.5862
76492,0.5846,0.5798,0.593
76962,0.5842,0.5784,0.5926
77902,0.5803,0.573,0.5868
78372,0.5763,0.563,0.5838
78842,0.57685,0.569,0.5802
79312,0.5790500000000001,0.5628,0.5872
80252,0.57535,0.5638,0.5816
80722,0.5855,0.5806,0.5924
81192,0.5824,0.5774,0.5872
81662,0.57645,0.5702,0.5804
82602,0.57775,0.5708,0.5868
83072,0.5841000000000001,0.5802,0.5922
83542,0.58005,0.5716,0.5848
84012,0.5771,0.573,0.585
84952,0.57455,0.566,0.5806
85422,0.5776,0.5744,0.5828
85892,0.5815,0.5794,0.5852
86362,0.57635,0.5622,0.5844
87302,0.57535,0.5734,0.5768
87772,0.57575,0.5654,0.5878
88242,0.57805,0.571,0.5826
88712,0.57805,0.5744,0.5808
89652,0.5760000000000001,0.5656,0.5874
90122,0.57205,0.5698,0.5764
90592,0.5767,0.5664,0.5872
91062,0.57675,0.5724,0.5814
92002,0.5758,0.5708,0.5814
92472,0.5815,0.5712,0.5882
92942,0.57925,0.5782,0.5808
93412,0.5739,0.5684,0.578
94352,0.57855,0.572,0.5874
94822,0.57525,0.5704,0.5822
95292,0.57655,0.5662,0.5846
95762,0.577,0.5754,0.5792
96702,0.5774,0.5692,0.5832
97172,0.57295,0.5704,0.578
97642,0.57425,0.5686,0.5836
98112,0.5784,0.5702,0.5864
99052,0.5761000000000001,0.561,0.5832
99522,0.57495,0.5732,0.577
99992,0.5741499999999999,0.5664,0.5826
100462,0.5803499999999999,0.5758,0.5898
101402,0.57915,0.573,0.5834
101872,0.57875,0.5692,0.587
102342,0.57605,0.572,0.5788
102812,0.5753,0.5658,0.5812
103752,0.5775,0.5724,0.5828
104222,0.5753,0.5708,0.5794
104692,0.5761,0.5708,0.5838
105162,0.57165,0.561,0.577
106102,0.5728,0.5676,0.5806
106572,0.5730999999999999,0.5694,0.5756
107042,0.57275,0.5652,0.5812
107512,0.57375,0.5714,0.5758
108452,0.5739,0.568,0.581
108922,0.5702,0.5648,0.5726
109392,0.5730999999999999,0.5638,0.58
109862,0.5805,0.5726,0.5856
110802,0.57935,0.5746,0.5834
111272,0.57005,0.5638,0.5778
111742,0.57345,0.5688,0.5802
112212,0.5768,0.5698,0.581
113152,0.5701,0.5622,0.5764
113622,0.57825,0.5762,0.5826
114092,0.57645,0.5698,0.5796
114562,0.5737,0.5716,0.5788
115502,0.5764,0.5694,0.5802
115972,0.577,0.5676,0.5854
116442,0.5756,0.5674,0.5854
116912,0.57385,0.5676,0.5792
117852,0.57625,0.5726,0.5786
118322,0.5748,0.567,0.5818
118792,0.57335,0.5706,0.5796
119262,0.5777,0.5714,0.5818
120202,0.5723,0.5648,0.5774
120672,0.57235,0.566,0.5784
121142,0.57675,0.5686,0.5844
121612,0.57165,0.5612,0.5808
122552,0.57375,0.5692,0.5762
123022,0.57595,0.5666,0.5832
123492,0.5774,0.572,0.5816
123962,0.57465,0.571,0.5776
124902,0.5729500000000001,0.5686,0.5812
125372,0.5753,0.5714,0.5832
125842,0.57765,0.5732,0.5812
126312,0.5757,0.5652,0.587
127252,0.5701,0.5606,0.58
127722,0.5714,0.5592,0.5864
128192,0.5708,0.566,0.5742
128662,0.5682,0.5552,0.577
129602,0.5699000000000001,0.5644,0.5758
130072,0.57375,0.5688,0.579
130542,0.5710500000000001,0.5626,0.5752
131012,0.57395,0.5684,0.58
131952,0.57445,0.569,0.5788
132422,0.5722499999999999,0.5686,0.5774
132892,0.57195,0.568,0.5764
133362,0.5730999999999999,0.5656,0.5768
134302,0.56885,0.5666,0.5706
134772,0.57315,0.5692,0.5778
135242,0.57405,0.5674,0.5828
135712,0.56975,0.5634,0.5792
136652,0.5695,0.561,0.58
137122,0.5730500000000001,0.5668,0.5802
137592,0.5699,0.563,0.5794
138062,0.5737,0.5646,0.5816
139002,0.5627500000000001,0.5534,0.5702
139472,0.57005,0.5606,0.576
139942,0.57175,0.5648,0.5818
140412,0.5660499999999999,0.56,0.5708
141352,0.5730999999999999,0.5696,0.5748
141822,0.5726,0.5682,0.5768
142292,0.5718,0.5624,0.5796
142762,0.57255,0.5662,0.577
143702,0.57205,0.5654,0.5798
144172,0.56995,0.5634,0.5738
144642,0.569,0.5652,0.5746
145112,0.5694,0.5618,0.5788
146052,0.5721,0.5676,0.5792
146522,0.56765,0.5582,0.5798
146992,0.57655,0.571,0.583
147462,0.5632,0.557,0.5692
148402,0.56985,0.5668,0.5768
148872,0.57285,0.5642,0.581
149342,0.5681,0.5584,0.576
149812,0.56945,0.5666,0.573
150752,0.56935,0.5634,0.5776
151222,0.5690500000000001,0.5648,0.5734
151692,0.5701,0.558,0.58
152162,0.571,0.5676,0.575
153102,0.56895,0.5636,0.5752
153572,0.5686,0.5568,0.5796
154042,0.56705,0.5594,0.575
154512,0.56945,0.5652,0.573
155452,0.57145,0.5686,0.5728
155922,0.5668,0.551,0.5732
156392,0.57205,0.5658,0.5798
156862,0.5718,0.5662,0.5876
157802,0.56935,0.5622,0.5838
158272,0.5709500000000001,0.562,0.5812
158742,0.56945,0.5634,0.5754
159212,0.5676,0.5624,0.5716
160152,0.5684,0.5608,0.576
160622,0.5684,0.5662,0.5704
161092,0.5690500000000001,0.5636,0.5746
161562,0.57195,0.5664,0.5852
162502,0.5764,0.5712,0.58
162972,0.57255,0.569,0.5796
163442,0.5669,0.5622,0.5758
163912,0.57265,0.5662,0.5814
164852,0.5678,0.5644,0.5708
165322,0.56915,0.5596,0.5782
165792,0.5649500000000001,0.5602,0.572
166262,0.57345,0.5682,0.587
167202,0.56745,0.5628,0.5708
167672,0.5680499999999999,0.5602,0.5824
168142,0.56705,0.5614,0.574
168612,0.56795,0.5576,0.5778
169552,0.5653,0.562,0.5708
170022,0.5680000000000001,0.5642,0.5736
170492,0.56695,0.5606,0.5748
170962,0.5662,0.5578,0.5788
171902,0.56785,0.5642,0.5722
172372,0.5660499999999999,0.5596,0.5704
172842,0.56905,0.5656,0.578
173312,0.5691999999999999,0.5592,0.5748
174252,0.5675,0.566,0.5698
174722,0.5717,0.5666,0.5752
175192,0.56695,0.558,0.5718
175662,0.56445,0.5594,0.5718
176602,0.5703,0.568,0.5736
177072,0.56445,0.5596,0.572
177542,0.5661499999999999,0.56,0.5726
178012,0.56365,0.5602,0.5664
178952,0.5700000000000001,0.5638,0.5782
179422,0.5697,0.5652,0.5788
179892,0.5629500000000001,0.5602,0.566
180362,0.567,0.5604,0.5716
181302,0.5701,0.5634,0.5754
181772,0.5702,0.5616,0.5794
182242,0.56735,0.5612,0.5736
182712,0.5697,0.5646,0.573
183652,0.56385,0.5614,0.5664
184122,0.56665,0.5628,0.5696
184592,0.5663499999999999,0.5658,0.567
185062,0.5660499999999999,0.5614,0.5738
186002,0.56485,0.557,0.574
186472,0.5680000000000001,0.5652,0.5748
186942,0.56985,0.5674,0.5726
187412,0.5713,0.5684,0.5748
187882,0.5691,0.5644,0.5742


==> results/CIFAR10/P5/fb0_ema_cb352_cl1_pre352_cm_plot.csv <==
step,Mean,Min,Max
176,0.30805,0.3054,0.3112
423,0.33245,0.329,0.3378
917,0.3664,0.3582,0.3736
1164,0.36905,0.3642,0.3736
1658,0.37605,0.3624,0.3876
2152,0.39585,0.3886,0.4026
2399,0.3766,0.3702,0.3836
2893,0.41305000000000003,0.4014,0.428
3140,0.4292,0.4236,0.4336
3634,0.4373,0.428,0.4468
4128,0.44735,0.4336,0.4588
4375,0.44715,0.429,0.4626
4869,0.47045,0.4614,0.479
5363,0.44835,0.4338,0.4556
5610,0.46275,0.4522,0.4694
6104,0.49135,0.4828,0.4988
6351,0.4847,0.4802,0.4876
6845,0.48619999999999997,0.481,0.4962
7339,0.49145,0.488,0.4958
7586,0.48235,0.4798,0.4856
8080,0.51145,0.5064,0.5154
8327,0.5012,0.4926,0.51
8821,0.50255,0.4978,0.507
9315,0.5024500000000001,0.497,0.5108
9562,0.51025,0.4988,0.5172
10056,0.51275,0.5052,0.5182
10550,0.5182,0.5078,0.5252
10797,0.50925,0.4998,0.5168
11291,0.5138,0.5056,0.523
11538,0.5178499999999999,0.5154,0.5212
12032,0.52305,0.516,0.5294
12526,0.53475,0.5294,0.5408
12773,0.52075,0.5174,0.5248
13267,0.52055,0.5022,0.5362
13514,0.5313,0.525,0.5408
14008,0.5279,0.5196,0.534
14502,0.53325,0.5274,0.5418
14749,0.53395,0.5304,0.5404
15243,0.5397,0.5364,0.5416
15737,0.5356,0.5264,0.5466
15984,0.53875,0.5336,0.5434
16478,0.54715,0.5386,0.5528
16725,0.5533,0.547,0.5584
17219,0.5479499999999999,0.5394,0.5548
17713,0.54785,0.5444,0.5494
17960,0.5544,0.5488,0.5606
18454,0.5405500000000001,0.5328,0.5462
18701,0.54225,0.5294,0.555
19195,0.54755,0.5408,0.5556
19689,0.5411,0.5306,0.5502
19936,0.55075,0.5392,0.564
20430,0.55225,0.5438,0.5616
20924,0.5412,0.5282,0.5528
21171,0.5477,0.5396,0.556
21665,0.5486,0.5402,0.567
21912,0.55565,0.5484,0.566
22406,0.5524,0.5432,0.5576
22900,0.5619,0.5518,0.567
23147,0.55565,0.552,0.5618
23641,0.5572,0.5534,0.5634
23888,0.56515,0.5612,0.569
24382,0.5537,0.5378,0.5754
24876,0.5623,0.5562,0.5692
25123,0.55615,0.5524,0.5592
25617,0.56305,0.5582,0.5684
26111,0.5679,0.5618,0.5764
26358,0.5649,0.5608,0.5688
26852,0.56015,0.555,0.5696
27099,0.5549,0.5466,0.5702
27593,0.5658,0.5598,0.5738
28087,0.5701499999999999,0.5594,0.5764
28334,0.56465,0.5556,0.571
28828,0.56875,0.565,0.5714
29075,0.5708500000000001,0.5642,0.5762
29569,0.5678000000000001,0.5582,0.5782
30063,0.5753,0.5724,0.577
30310,0.5710500000000001,0.5624,0.5756
30804,0.5689500000000001,0.5622,0.5742
31298,0.5717,0.5664,0.5762
31545,0.5628,0.5488,0.5712
32039,0.57185,0.5636,0.5776
32286,0.5673,0.5582,0.5742
32780,0.57405,0.5708,0.579
33274,0.56745,0.56,0.5728
33521,0.56805,0.5624,0.5744
34015,0.5688500000000001,0.554,0.5786
34262,0.56585,0.5626,0.5728
34756,0.5695,0.5656,0.5742
35250,0.5673,0.559,0.574
35497,0.571,0.5604,0.5768
35991,0.56745,0.5538,0.5752
36485,0.5818,0.5764,0.586
36732,0.5672,0.5624,0.5724
37226,0.57265,0.5682,0.5756
37473,0.5836,0.5808,0.589
37967,0.57225,0.5662,0.5776
38461,0.5761499999999999,0.5702,0.5808
38708,0.5769,0.5748,0.5792
39202,0.5797,0.5756,0.5838
39449,0.5748,0.5704,0.5854
39943,0.5784,0.5726,0.588
40437,0.57885,0.569,0.5862
40684,0.57375,0.5698,0.579
41178,0.5793,0.5728,0.5832
41672,0.5802,0.5732,0.589
41919,0.5741,0.5684,0.5784
42413,0.5832999999999999,0.573,0.594
42660,0.57745,0.5698,0.5836
43154,0.5710999999999999,0.5666,0.5776
43648,0.57575,0.565,0.5842
43895,0.58095,0.579,0.5844
44389,0.58545,0.5808,0.5892
44636,0.58205,0.5788,0.5878
45130,0.57935,0.5728,0.5858
45624,0.57945,0.575,0.5852
45871,0.58095,0.577,0.5834
46365,0.57705,0.5726,0.5806
46859,0.57485,0.564,0.5828
47106,0.5758,0.5702,0.581
47600,0.5923499999999999,0.589,0.5956
47847,0.56825,0.5546,0.5772
48341,0.5846,0.5794,0.5896
48835,0.5789,0.5744,0.5846
49082,0.5778,0.5624,0.588
49576,0.5885,0.5828,0.5972
49823,0.5845,0.5822,0.588
50317,0.58195,0.574,0.594
50811,0.5771999999999999,0.5742,0.5836
51058,0.5858,0.5814,0.5944
51552,0.57385,0.5696,0.5766
52046,0.58265,0.58,0.5888
52293,0.57595,0.5716,0.583
52787,0.58065,0.5704,0.5864
53034,0.58255,0.5794,0.5854
53528,0.59195,0.5896,0.5942
54022,0.58745,0.581,0.5904
54269,0.5767,0.5704,0.588
54763,0.58895,0.5806,0.5944
55010,0.5875,0.5816,0.596
55504,0.5883,0.585,0.5924
55998,0.5790500000000001,0.5702,0.5898
56245,0.58815,0.5818,0.5946
56739,0.5869500000000001,0.5782,0.5984
57233,0.5859000000000001,0.5812,0.5904
57480,0.58925,0.5828,0.5928
57974,0.5871999999999999,0.5834,0.597
58221,0.5872,0.5832,0.5914
58715,0.57675,0.5672,0.585
59209,0.59055,0.5826,0.598
59456,0.59355,0.5836,0.6026
59950,0.58855,0.5864,0.5924
60197,0.58685,0.5806,0.5934
60691,0.5771,0.5754,0.5788
61185,0.585,0.582,0.5896
61432,0.58145,0.5782,0.585
61926,0.589,0.5828,0.5926
62420,0.58475,0.582,0.587
62667,0.5807,0.5752,0.5874
63161,0.5788,0.5684,0.588
63408,0.5884,0.5844,0.593
63902,0.5869,0.5826,0.5908
64396,0.58575,0.5792,0.592
64643,0.58415,0.5764,0.5886
65137,0.58865,0.584,0.593
65384,0.59125,0.5886,0.5972
65878,0.5899,0.5858,0.5962
66372,0.584,0.576,0.5942
66619,0.59145,0.5898,0.5932
67113,0.58385,0.5794,0.5902
67607,0.59215,0.5838,0.598
67854,0.6,0.597,0.6056
68348,0.5913,0.5856,0.5956
68595,0.5893,0.5822,0.5954
69089,0.5886,0.5856,0.594
69583,0.59185,0.5886,0.599
69830,0.58975,0.5838,0.5982
70324,0.5920000000000001,0.5852,0.599
70571,0.58655,0.5792,0.5906
71065,0.58935,0.5828,0.5946
71559,0.5888,0.5862,0.5922
71806,0.58785,0.5836,0.592
72300,0.59395,0.5884,0.598
72794,0.5922000000000001,0.5872,0.5984
73041,0.5896,0.5768,0.597
73535,0.5933999999999999,0.586,0.5972
73782,0.58935,0.5854,0.5956
74276,0.5963,0.5948,0.5988
74770,0.569,0.5642,0.577
75017,0.58525,0.5718,0.6
75511,0.5898,0.5822,0.5968
75758,0.5944499999999999,0.5922,0.596
76252,0.58865,0.5834,0.5982
76746,0.5851500000000001,0.5788,0.5914
76993,0.5873,0.5822,0.5912
77487,0.59265,0.5896,0.599
77981,0.5943499999999999,0.5922,0.5956
78228,0.59335,0.586,0.5984
78722,0.59335,0.5892,0.5984
78969,0.58885,0.5824,0.5936
79463,0.59265,0.5864,0.5964
79957,0.5914,0.5864,0.5968
80204,0.59445,0.5834,0.5992
80698,0.5838000000000001,0.5752,0.5964
80945,0.5919,0.5876,0.6018
81439,0.57975,0.5678,0.5912
81933,0.5948,0.5916,0.5988
82180,0.5955,0.5878,0.6026
82674,0.5909,0.5846,0.5968
83168,0.58775,0.575,0.5922
83415,0.59105,0.5814,0.598
83909,0.59,0.5832,0.5968
84156,0.59055,0.5842,0.6012
84650,0.5919,0.588,0.5974
85144,0.5932999999999999,0.5898,0.5964
85391,0.59035,0.5832,0.598
85885,0.59425,0.591,0.5998
86132,0.5968,0.5924,0.6042
86626,0.59615,0.5944,0.598
87120,0.5904499999999999,0.579,0.5974
87367,0.59085,0.587,0.594
87861,0.58945,0.586,0.5926
88355,0.5966499999999999,0.5942,0.6002
88602,0.5888,0.5844,0.5926
89096,0.594,0.5922,0.5956
89343,0.58745,0.5856,0.5908
89837,0.5948,0.5896,0.6
90331,0.5865,0.5824,0.5908
90578,0.5899,0.581,0.5956
91072,0.5834,0.579,0.5866
91319,0.59445,0.5884,0.6014
91813,0.5921,0.5876,0.6008
92307,0.59635,0.5926,0.599
92554,0.5815,0.5764,0.5886
93048,0.5931500000000001,0.5826,0.6018
93542,0.5930500000000001,0.5884,0.6008
93789,0.59195,0.5782,0.6004
94283,0.58745,0.5824,0.5972
94530,0.602,0.5992,0.6062
95024,0.5922000000000001,0.5882,0.5944
95518,0.59135,0.5842,0.5962
95765,0.58695,0.5836,0.591
96259,0.5987,0.5918,0.6062
96506,0.59785,0.5952,0.6014
97000,0.59345,0.5884,0.6026
97494,0.5914,0.5864,0.5966
97741,0.5937,0.5838,0.6006
98235,0.59285,0.5898,0.5956
98729,0.59135,0.5778,0.6022
98976,0.5971,0.5874,0.6016
99470,0.5917,0.5812,0.6024
99717,0.59305,0.5788,0.602
100211,0.5886,0.5842,0.5926
100705,0.58765,0.5794,0.592
100952,0.5957,0.5926,0.5994
101446,0.5931,0.584,0.5996
101693,0.5977,0.5882,0.6068
102187,0.59665,0.5922,0.6006
102681,0.60145,0.5972,0.6046
102928,0.595,0.5902,0.5982
103422,0.5939,0.59,0.601
103916,0.5908,0.5866,0.5966
104163,0.5970500000000001,0.5926,0.5996
104657,0.5918,0.5878,0.5958
104904,0.5922499999999999,0.5852,0.5992
105398,0.58535,0.5742,0.5946
105892,0.5979,0.5924,0.6036
106139,0.58225,0.578,0.5852
106633,0.5882000000000001,0.579,0.5944
106880,0.5906,0.5814,0.5958
107374,0.5851999999999999,0.5788,0.5984
107868,0.5905,0.5818,0.5982
108115,0.5978,0.5954,0.6
108609,0.6002000000000001,0.5902,0.6056
109103,0.59385,0.5868,0.5984
109350,0.5977,0.5942,0.6008
109844,0.59555,0.5912,0.5982
110091,0.5957,0.5922,0.6004
110585,0.59565,0.5886,0.6018
111079,0.59725,0.5932,0.6024
111326,0.5973999999999999,0.5946,0.6002
111820,0.5882499999999999,0.5844,0.5922
112067,0.59645,0.5914,0.599
112561,0.58605,0.5816,0.591
113055,0.5875,0.5814,0.5962
113302,0.5938,0.585,0.6002
113796,0.5911,0.59,0.5934
114290,0.59505,0.5846,0.6004
114537,0.595,0.59,0.6032
115031,0.60185,0.599,0.6054
115278,0.5981000000000001,0.592,0.6046
115772,0.5912,0.587,0.5968
116266,0.5988,0.5914,0.605
116513,0.5945,0.5918,0.5962
117007,0.58405,0.5784,0.5892
117254,0.6028,0.597,0.6084
117748,0.5923499999999999,0.5902,0.5938
118242,0.5959,0.5892,0.6024
118489,0.5974999999999999,0.5936,0.605
118983,0.5942000000000001,0.5914,0.5976
119477,0.59735,0.5916,0.6034
119724,0.5957,0.5908,0.5998
120218,0.58595,0.5792,0.5964
120465,0.5945,0.589,0.6002
120959,0.60085,0.5956,0.6066
121453,0.58955,0.5816,0.6058
121700,0.6032,0.6004,0.609
122194,0.5929,0.5834,0.6002
122441,0.5984,0.5962,0.6016
122935,0.6033000000000001,0.5984,0.6076
123429,0.5992000000000001,0.5914,0.6116
123676,0.5999333333333333,0.5992,0.601
124170,0.5980666666666666,0.5918,0.6016
124664,0.5905333333333332,0.589,0.592
124911,0.6003333333333333,0.5966,0.6022
125405,0.5964666666666667,0.5918,0.6022
125652,0.5969333333333333,0.5936,0.603
126146,0.5899333333333333,0.5878,0.5928
126640,0.5944666666666667,0.5856,0.5994
126887,0.5907,0.5898,0.5916
127134,0.587,0.5798,0.5942
127381,0.5868,0.5868,0.5868
127628,0.5908,0.5908,0.5908


==> results/CIFAR10/P5/fb0_ema_cb352_cl1_pre352_plot.csv <==
step,Mean,Min,Max
0,0.069,0.069,0.069
494,0.2632,0.258,0.2714
988,0.26330000000000003,0.2508,0.2716
1729,0.2849,0.277,0.2896
2223,0.31525000000000003,0.3104,0.3192
2717,0.3258,0.3226,0.3306
3458,0.3435,0.3392,0.3504
3952,0.3613,0.3582,0.3656
4446,0.3678,0.3622,0.3708
5187,0.3756,0.3666,0.384
5681,0.3795,0.3724,0.3882
6175,0.39375,0.389,0.3986
6916,0.40025,0.394,0.4034
7410,0.41325,0.4022,0.426
7904,0.4079,0.402,0.4154
8645,0.42515000000000003,0.4204,0.4308
9139,0.43010000000000004,0.426,0.4398
9633,0.44055,0.4374,0.4438
10374,0.4325,0.4284,0.4392
10868,0.4384,0.43,0.4432
11362,0.447,0.4398,0.4536
12103,0.45565,0.4498,0.4606
12597,0.46225,0.4574,0.4682
13091,0.46904999999999997,0.4622,0.473
13832,0.46675,0.4588,0.4758
14326,0.4767,0.467,0.4868
14820,0.47505,0.4698,0.4784
15561,0.48235,0.4786,0.4866
16055,0.47895,0.4764,0.4842
16549,0.48635,0.4772,0.4942
17290,0.4845,0.4808,0.4884
17784,0.48824999999999996,0.4846,0.4906
18525,0.49570000000000003,0.4924,0.4986
19019,0.49625,0.4938,0.4978
19513,0.4981,0.497,0.499
20254,0.50045,0.4976,0.506
20748,0.49929999999999997,0.4952,0.505
21242,0.4996,0.4972,0.5006
21983,0.5025999999999999,0.4986,0.5058
22477,0.50375,0.5024,0.5058
22971,0.5064,0.5042,0.5118
23712,0.50685,0.504,0.5098
24206,0.5077,0.5034,0.5102
24700,0.5068,0.5014,0.5106
25441,0.5056,0.5044,0.5066
25935,0.5118,0.5076,0.5178
26429,0.50915,0.5036,0.516
27170,0.51035,0.5072,0.5124
27664,0.51475,0.5092,0.522
28158,0.5071,0.501,0.5098
28899,0.5159499999999999,0.5094,0.5254
29393,0.5115000000000001,0.5108,0.5122
29887,0.5184,0.516,0.5234
30628,0.5195,0.5182,0.5208
31122,0.52705,0.5216,0.5328
31616,0.52175,0.518,0.5272
32357,0.5174,0.509,0.5288
32851,0.5157,0.5122,0.521
33345,0.5239,0.5174,0.5272
34086,0.51845,0.514,0.5276
34580,0.5234,0.5162,0.5282
35074,0.52485,0.5196,0.5274
35815,0.5238499999999999,0.5182,0.5284
36309,0.5327999999999999,0.5296,0.5398
37050,0.52825,0.519,0.5372
37544,0.529,0.5246,0.5352
38038,0.5266,0.5252,0.5292
38779,0.5281,0.518,0.5412
39273,0.52715,0.524,0.5288
39767,0.53195,0.5282,0.5366
40508,0.5247999999999999,0.5184,0.5322
41002,0.526,0.5162,0.5328
41496,0.53505,0.5282,0.5428
42237,0.5297000000000001,0.5252,0.5344
42731,0.5315,0.5246,0.5368
43225,0.5338,0.5278,0.5384
43966,0.53025,0.5224,0.5406
44460,0.52885,0.5206,0.5374
44954,0.53445,0.5284,0.5448
45695,0.53395,0.531,0.5374
46189,0.5349,0.5268,0.5436
46683,0.54115,0.5398,0.5436
47424,0.53705,0.5312,0.542
47918,0.54295,0.5352,0.5458
48412,0.53445,0.5278,0.5396
49153,0.53905,0.533,0.5454
49647,0.5423,0.5322,0.551
50141,0.53745,0.5344,0.5406
50882,0.5413,0.5396,0.5424
51376,0.53915,0.536,0.5438
51870,0.54065,0.5344,0.5436
52611,0.5378000000000001,0.535,0.5406
53105,0.53705,0.5304,0.5422
53599,0.53625,0.5328,0.539
54340,0.54255,0.5402,0.5482
54834,0.5378000000000001,0.534,0.5412
55575,0.54135,0.5382,0.5456
56069,0.5478000000000001,0.5442,0.552
56563,0.5366,0.5316,0.5386
57304,0.5387,0.5358,0.5434
57798,0.5396,0.5336,0.5472
58292,0.54265,0.5312,0.5536
59033,0.5474,0.5378,0.5576
59527,0.54275,0.5356,0.548
60021,0.54925,0.543,0.557
60762,0.5448,0.5336,0.549
61256,0.5406,0.5366,0.5454
61750,0.5454,0.5434,0.548
62491,0.54845,0.543,0.5558
62985,0.5479499999999999,0.5394,0.5658
63479,0.5452,0.539,0.5522
64220,0.54895,0.5426,0.5528
64714,0.5465,0.5422,0.551
65208,0.5444,0.5412,0.5508
65949,0.54765,0.5394,0.554
66443,0.54535,0.5414,0.549
66937,0.5459499999999999,0.5412,0.5526
67678,0.5441,0.5402,0.548
68172,0.5474,0.5452,0.5528
68666,0.5463,0.542,0.5492
69407,0.54735,0.5426,0.5562
69901,0.5486,0.5398,0.5542
70395,0.5465,0.5424,0.5544
71136,0.5468,0.5378,0.5568
71630,0.54835,0.5412,0.5558
72124,0.54735,0.5404,0.5556
72865,0.5514,0.5486,0.5538
73359,0.5496,0.5432,0.5552
74100,0.54725,0.5432,0.5506
74594,0.5553,0.5494,0.5648
75088,0.55185,0.5448,0.5604
75829,0.5478,0.5374,0.5558
76323,0.5510999999999999,0.5424,0.5586
76817,0.54745,0.5412,0.5518
77558,0.54465,0.5372,0.5484
78052,0.54975,0.5466,0.5542
78546,0.5522,0.5466,0.563
79287,0.5505,0.5428,0.56
79781,0.5467500000000001,0.5292,0.5556
80275,0.55165,0.5438,0.564
81016,0.5485,0.5458,0.554
81510,0.54725,0.5398,0.5566
82004,0.5468,0.5426,0.5498
82745,0.5523,0.5462,0.5576
83239,0.5559000000000001,0.5524,0.56
83733,0.5509,0.5456,0.557
84474,0.5559000000000001,0.5528,0.561
84968,0.55055,0.5482,0.553
85462,0.5489499999999999,0.5426,0.5586
86203,0.5501,0.5454,0.555
86697,0.5523,0.5464,0.5568
87191,0.54665,0.54,0.5518
87932,0.5566,0.5516,0.562
88426,0.55625,0.5528,0.5594
88920,0.555,0.5522,0.5614
89661,0.55585,0.5524,0.5588
90155,0.5585,0.5544,0.5678
90649,0.55405,0.5478,0.559
91390,0.553,0.5492,0.5572
91884,0.55095,0.5474,0.5578
92625,0.55365,0.5486,0.5582
93119,0.5526,0.5454,0.562
93613,0.5571,0.552,0.5656
94354,0.55065,0.5426,0.56
94848,0.55345,0.5452,0.564
95342,0.5547500000000001,0.5516,0.5572
96083,0.5519000000000001,0.549,0.556
96577,0.55265,0.5502,0.5554
97071,0.5529,0.5498,0.5552
97812,0.5563,0.5524,0.5626
98306,0.5568,0.5484,0.565
98800,0.5542,0.5526,0.557
99541,0.5559499999999999,0.552,0.5598
100035,0.55655,0.5438,0.564
100529,0.5568500000000001,0.5552,0.5586
101270,0.5529000000000001,0.5484,0.5612
101764,0.5541,0.5494,0.5588
102258,0.56095,0.5588,0.564
102999,0.5538500000000001,0.5462,0.562
103493,0.5566,0.5458,0.5636
103987,0.5529,0.5478,0.5564
104728,0.55465,0.5444,0.5606
105222,0.55455,0.5458,0.559
105716,0.55365,0.551,0.556
106457,0.55585,0.5516,0.5642
106951,0.5544,0.5528,0.5586
107445,0.5517,0.5498,0.554
108186,0.5527,0.5512,0.5546
108680,0.55785,0.5508,0.5612
109174,0.55725,0.5546,0.5588
109915,0.5562,0.5494,0.5592
110409,0.5517,0.5454,0.5556
111150,0.5544,0.552,0.558
111644,0.55245,0.5428,0.5614
112138,0.5536,0.5496,0.5578
112879,0.5579000000000001,0.5552,0.5622
113373,0.55335,0.5478,0.5614
113867,0.55435,0.55,0.5606
114608,0.5518,0.5456,0.5576
115102,0.55565,0.5522,0.5598
115596,0.5553,0.5518,0.561
116337,0.55435,0.5524,0.5564
116831,0.5566500000000001,0.5514,0.561
117325,0.5521499999999999,0.5448,0.5576
118066,0.55315,0.5468,0.558
118560,0.5538000000000001,0.55,0.562
119054,0.55505,0.5516,0.562
119795,0.5575,0.5542,0.562
120289,0.5568500000000001,0.5504,0.5652
120783,0.5578500000000001,0.556,0.5632
121524,0.5568,0.5528,0.561
122018,0.5549,0.5518,0.556
122512,0.5581,0.557,0.5596
123253,0.5508,0.5468,0.5542
123747,0.5516,0.5466,0.5536
124241,0.55495,0.5518,0.5574
124982,0.5533,0.548,0.5598
125476,0.55875,0.5548,0.563
125970,0.55735,0.5542,0.561
126711,0.55725,0.5514,0.5604
127205,0.5561,0.5494,0.5654
127699,0.5602,0.5576,0.566
128440,0.55695,0.5506,0.564
128934,0.5599000000000001,0.5524,0.5662
129675,0.55835,0.5568,0.5604
130169,0.554,0.5496,0.5592
130663,0.5569999999999999,0.5518,0.5612
131404,0.55485,0.5468,0.5628
131898,0.5541,0.548,0.5618
132392,0.5565,0.549,0.5596
133133,0.55725,0.5462,0.563
133627,0.5576,0.5492,0.5664
134121,0.5576000000000001,0.55,0.5624
134862,0.5562,0.5496,0.5602
135356,0.55515,0.5534,0.557
135850,0.5575,0.5488,0.564
136591,0.5568500000000001,0.554,0.5606
137085,0.55215,0.5492,0.5568
137579,0.55775,0.5568,0.5588
138320,0.5590999999999999,0.5512,0.564
138814,0.55385,0.5468,0.5596
139308,0.55335,0.5478,0.5568
140049,0.56085,0.5574,0.5676
140543,0.5589500000000001,0.55,0.5654
141037,0.56155,0.5548,0.5672
141778,0.55335,0.5502,0.5564
142272,0.5591,0.5516,0.5674
142766,0.5569500000000001,0.5514,0.5644
143507,0.55545,0.5476,0.5644
144001,0.5569500000000001,0.5514,0.5602
144495,0.5587,0.5498,0.5634
145236,0.558,0.5556,0.5606
145730,0.56015,0.5574,0.5632
146224,0.5527,0.5478,0.5584
146965,0.5601,0.5502,0.5722
147459,0.5601499999999999,0.5518,0.5654
148200,0.5564,0.5484,0.5648
148694,0.55295,0.547,0.5562
149188,0.55765,0.5516,0.5642
149929,0.55835,0.5532,0.5614
150423,0.55725,0.5516,0.5626
150917,0.55615,0.545,0.563
151658,0.55755,0.55,0.5648
152152,0.5593,0.5532,0.5642
152646,0.55855,0.5552,0.5628
153387,0.5543,0.5506,0.5578
153881,0.5569999999999999,0.5566,0.558
154375,0.55985,0.5506,0.566
155116,0.5553,0.5474,0.562
155610,0.55985,0.5548,0.5636
156104,0.5604,0.5536,0.566
156845,0.5589999999999999,0.5548,0.563
157339,0.5574,0.5548,0.5636
157833,0.5541,0.5466,0.5572
158574,0.56025,0.5532,0.5698
159068,0.5609500000000001,0.5552,0.5666
159562,0.55835,0.5548,0.563
160303,0.56165,0.5598,0.5628
160797,0.55945,0.5562,0.5636
161291,0.55955,0.5516,0.566
162032,0.5593,0.5544,0.5652
162526,0.5545,0.5454,0.5636
163020,0.5600499999999999,0.5556,0.5618
163761,0.5577,0.5472,0.5626
164255,0.5618,0.5534,0.5658
164749,0.55935,0.5562,0.561
165490,0.5528500000000001,0.5434,0.561
165984,0.5576,0.5492,0.5636
166725,0.5536,0.5444,0.5634
167219,0.55985,0.555,0.564
167713,0.55675,0.5488,0.561
168454,0.55805,0.5494,0.5674
168948,0.5568500000000001,0.548,0.5672
169442,0.5598,0.5524,0.5676
170183,0.5566,0.5494,0.5656
170677,0.55855,0.5506,0.5628
171171,0.56135,0.553,0.5668
171912,0.55855,0.5532,0.5648
172406,0.5569,0.5538,0.561
172900,0.5539499999999999,0.5432,0.563
173641,0.5534,0.5438,0.5576
174135,0.5578000000000001,0.5532,0.5644
174629,0.5572,0.55,0.5634
175370,0.55945,0.5458,0.5688
175864,0.5568500000000001,0.55,0.5632
176358,0.55175,0.5458,0.5552
177099,0.55165,0.5462,0.556
177593,0.55715,0.555,0.5616
178087,0.5634,0.5532,0.5722
178828,0.5609999999999999,0.5526,0.567
179322,0.5579000000000001,0.5518,0.5664
179816,0.5552,0.5438,0.562
180557,0.5612,0.552,0.5664
180804,0.55925,0.5464,0.5666
181051,0.5558,0.5482,0.564
181545,0.5555333333333333,0.5464,0.5618
182286,0.5571333333333333,0.5496,0.563
182780,0.5573333333333333,0.5518,0.566
183274,0.5573333333333333,0.5516,0.5602
183521,0.5568,0.5512,0.5628
184015,0.5529,0.552,0.5538
184509,0.5585,0.5574,0.5596
185003,0.5582,0.5582,0.5582


==> results/CIFAR10/P5/fb0_ema_cb352_cl2_pre352_plot.csv <==
step,Mean,Min,Max
0,0.0972,0.0972,0.0972
318,0.2392,0.2332,0.2424
636,0.26945,0.2674,0.2714
1113,0.28465,0.276,0.29
1431,0.3002,0.2886,0.3084
1749,0.32875,0.3246,0.3324
2226,0.3355,0.3332,0.339
2544,0.3468,0.3416,0.3506
3021,0.36165,0.3592,0.3638
3339,0.3644,0.3602,0.368
3657,0.3749,0.3722,0.3798
4134,0.38480000000000003,0.3798,0.3898
4452,0.40075,0.3924,0.4076
4929,0.40875,0.4044,0.4138
5247,0.418,0.4124,0.4206
5565,0.4182,0.4154,0.4216
6042,0.43320000000000003,0.4298,0.4376
6360,0.4366,0.4322,0.4438
6678,0.442,0.4342,0.4452
7155,0.44645,0.4408,0.4558
7473,0.44805,0.444,0.4524
7950,0.45345,0.4458,0.4638
8268,0.4611,0.456,0.4668
8586,0.4622,0.456,0.4684
9063,0.4697,0.4644,0.4748
9381,0.47650000000000003,0.4736,0.4804
9858,0.47,0.4664,0.4736
10176,0.479,0.4782,0.4802
10494,0.47165,0.4682,0.4748
10971,0.4861,0.4836,0.4878
11289,0.48705,0.4828,0.4924
11766,0.4823,0.4742,0.4874
12084,0.48445,0.4806,0.4914
12402,0.48565,0.478,0.4936
12879,0.4876,0.483,0.4914
13197,0.48555,0.4828,0.4886
13515,0.5002,0.4966,0.5032
13992,0.49105,0.4896,0.493
14310,0.5008,0.4918,0.5048
14787,0.50065,0.4986,0.5028
15105,0.5005499999999999,0.4992,0.5022
15423,0.49665,0.4924,0.501
15900,0.505,0.4962,0.5126
16218,0.50495,0.502,0.511
16695,0.50885,0.497,0.517
17013,0.5039,0.4994,0.5082
17331,0.51615,0.5138,0.5176
17808,0.50885,0.5026,0.5158
18126,0.5107999999999999,0.5074,0.5146
18444,0.5098,0.5012,0.5152
18921,0.50925,0.5042,0.5136
19239,0.5102,0.5048,0.5126
19716,0.5094,0.5042,0.5146
20034,0.52135,0.5176,0.5274
20352,0.5178,0.5112,0.524
20829,0.51205,0.503,0.5164
21147,0.5236999999999999,0.5176,0.5302
21624,0.5188,0.514,0.5258
21942,0.51955,0.5168,0.522
22260,0.5198,0.5144,0.5288
22737,0.5176,0.5092,0.5266
23055,0.5198499999999999,0.5124,0.5286
23532,0.5177,0.5166,0.5188
23850,0.52015,0.5142,0.5288
24168,0.521,0.5134,0.5292
24645,0.52825,0.5212,0.5326
24963,0.51965,0.5108,0.5288
25281,0.5206999999999999,0.5122,0.5292
25758,0.51855,0.5142,0.524
26076,0.5273,0.518,0.5326
26553,0.5266,0.5196,0.5362
26871,0.52615,0.5176,0.5326
27189,0.5257499999999999,0.5196,0.5338
27666,0.5262,0.5226,0.5294
27984,0.52285,0.5154,0.5304
28461,0.53085,0.5272,0.5346
28779,0.5252,0.5192,0.531
29097,0.5234,0.516,0.5294
29574,0.5281,0.5216,0.5374
29892,0.52835,0.5232,0.5336
30369,0.52885,0.521,0.5378
30687,0.53255,0.526,0.5406
31005,0.5315,0.5224,0.5412
31482,0.5286,0.5234,0.537
31800,0.5269,0.52,0.5344
32118,0.5265,0.5218,0.5338
32595,0.5246,0.5202,0.528
32913,0.5327999999999999,0.5244,0.5408
33390,0.5311,0.5264,0.54
33708,0.5322,0.5246,0.539
34026,0.5332,0.5284,0.539
34503,0.5355,0.5298,0.5472
34821,0.53495,0.5314,0.538
35298,0.53225,0.525,0.5418
35616,0.5346,0.5268,0.5418
35934,0.52895,0.5268,0.531
36411,0.5323,0.526,0.5376
36729,0.53735,0.531,0.5484
37047,0.5353,0.5308,0.5408
37524,0.5352,0.531,0.5412
37842,0.5408,0.5364,0.5476
38319,0.5335,0.5284,0.5398
38637,0.5356000000000001,0.532,0.5412
38955,0.53355,0.5276,0.54
39432,0.5327500000000001,0.525,0.54
39750,0.53535,0.5266,0.5444
40227,0.53595,0.5296,0.5484
40545,0.53345,0.527,0.539
40863,0.53355,0.5276,0.5384
41340,0.53395,0.5316,0.5362
41658,0.5382,0.532,0.5426
42135,0.53505,0.531,0.5376
42453,0.5366,0.532,0.5444
42771,0.536,0.5294,0.542
43248,0.5367999999999999,0.5324,0.5392
43566,0.536,0.5312,0.5388
43884,0.53875,0.5332,0.5456
44361,0.5316000000000001,0.5282,0.5368
44679,0.53545,0.5298,0.543
45156,0.53745,0.5334,0.5426
45474,0.53855,0.5366,0.5408
45792,0.53335,0.5288,0.5396
46269,0.5421,0.5344,0.547
46587,0.53565,0.533,0.542
47064,0.5414,0.539,0.5432
47382,0.5415,0.5374,0.544
47700,0.54115,0.5368,0.5438
48177,0.54135,0.535,0.5498
48495,0.5429999999999999,0.5424,0.5444
48813,0.5415,0.5376,0.55
49290,0.541,0.5394,0.544
49608,0.5426,0.5418,0.5432
50085,0.534,0.5292,0.5398
50403,0.54085,0.5374,0.5464
50721,0.54265,0.5384,0.5476
51198,0.54885,0.5426,0.5544
51516,0.53845,0.5334,0.5432
51993,0.53895,0.5336,0.5432
52311,0.5426,0.5348,0.5486
52629,0.54055,0.531,0.5466
53106,0.5413,0.533,0.5454
53424,0.5417,0.5374,0.5456
53901,0.53805,0.53,0.5452
54219,0.5399,0.5342,0.5424
54537,0.54345,0.5406,0.5456
55014,0.54245,0.5402,0.546
55332,0.5437,0.5424,0.5448
55650,0.5384,0.5288,0.5498
56127,0.54745,0.5452,0.5518
56445,0.5436,0.5352,0.5524
56922,0.5417,0.5334,0.5512
57240,0.54385,0.5406,0.5486
57558,0.54145,0.5364,0.5476
58035,0.5460499999999999,0.5438,0.5498
58353,0.54265,0.5346,0.5476
58830,0.5393,0.5338,0.5422
59148,0.5411,0.5364,0.5486
59466,0.54105,0.5368,0.5502
59943,0.5424,0.5374,0.5474
60261,0.5417,0.5378,0.5468
60738,0.5433,0.5374,0.5466
61056,0.54135,0.5352,0.5458
61374,0.54135,0.537,0.55
61851,0.5384,0.5352,0.5398
62169,0.54255,0.5368,0.5478
62487,0.5486,0.5426,0.5578
62964,0.5425,0.538,0.5472
63282,0.5416,0.5386,0.545
63759,0.5438,0.5376,0.5496
64077,0.53865,0.5332,0.5426
64395,0.5471,0.5458,0.548
64872,0.54545,0.5428,0.548
65190,0.5398499999999999,0.5378,0.542
65667,0.54315,0.5406,0.5468
65985,0.5428999999999999,0.5394,0.5476
66303,0.5456,0.54,0.5482
66780,0.5448,0.5412,0.5492
67098,0.5417,0.5352,0.5458
67416,0.5435,0.5372,0.551
67893,0.5427,0.5376,0.547
68211,0.5445,0.5398,0.5498
68688,0.54415,0.537,0.5496
69006,0.54155,0.5374,0.5464
69324,0.5430999999999999,0.5376,0.5496
69801,0.54635,0.5442,0.5498
70119,0.5446,0.5438,0.546
70596,0.5437000000000001,0.538,0.549
70914,0.54025,0.5376,0.544
71232,0.54735,0.5398,0.5518
71709,0.54485,0.5376,0.5492
72027,0.54365,0.54,0.5476
72504,0.54635,0.5414,0.5524
72822,0.5474,0.5442,0.5522
73140,0.5394,0.5358,0.545
73617,0.54405,0.5358,0.5528
73935,0.54705,0.5376,0.5514
74253,0.5442,0.5418,0.5466
74730,0.5484,0.5456,0.5524
75048,0.5439,0.54,0.546
75525,0.54455,0.5416,0.548
75843,0.54425,0.5352,0.5488
76161,0.5467500000000001,0.5434,0.553
76638,0.54445,0.5412,0.5502
76956,0.5418999999999999,0.5386,0.5474
77433,0.5486,0.5468,0.5502
77751,0.54135,0.5372,0.546
78069,0.5448500000000001,0.5392,0.5494
78546,0.54565,0.5412,0.5514
78864,0.54315,0.5374,0.5488
79182,0.5446,0.5388,0.5488
79659,0.5438000000000001,0.5366,0.5492
79977,0.5486,0.5436,0.551
80454,0.5408,0.5374,0.5436
80772,0.54135,0.5366,0.5464
81090,0.5433,0.5354,0.5488
81567,0.54735,0.5426,0.5552
81885,0.54385,0.541,0.5482
82362,0.5484,0.5462,0.5502
82680,0.54095,0.5404,0.5414
82998,0.54565,0.542,0.549
83475,0.5419499999999999,0.5356,0.5492
83793,0.53935,0.5364,0.542
84270,0.5441,0.5402,0.5468
84588,0.5481,0.542,0.5538
84906,0.54295,0.5384,0.5462
85383,0.5427,0.5332,0.5474
85701,0.5446,0.5414,0.548
86019,0.54055,0.5374,0.5422
86496,0.5431,0.5364,0.5466
86814,0.5425,0.541,0.5454
87291,0.5442,0.5404,0.5488
87609,0.5429999999999999,0.5384,0.5476
87927,0.54305,0.5404,0.546
88404,0.54355,0.5384,0.5488
88722,0.5423,0.5414,0.5432
89199,0.5391,0.534,0.5416
89517,0.546,0.5432,0.5498
89835,0.5426,0.541,0.545
90312,0.5444,0.5396,0.5478
90630,0.54585,0.5432,0.551
91107,0.5469,0.5394,0.552
91425,0.5467500000000001,0.5368,0.5522
91743,0.5483,0.5442,0.5544
92220,0.5408999999999999,0.5376,0.5452
92538,0.54085,0.5368,0.5452
92856,0.545,0.5384,0.5504
93333,0.5452,0.5394,0.553
93651,0.54625,0.5438,0.5494
94128,0.54665,0.5438,0.5526
94446,0.5507,0.5432,0.5546
94764,0.5481499999999999,0.5382,0.5558
95241,0.5447,0.5416,0.5492
95559,0.54655,0.5428,0.5506
96036,0.5456,0.5402,0.5518
96354,0.5467,0.5428,0.5498
96672,0.54435,0.5374,0.5478
97149,0.5475,0.5388,0.5524
97467,0.54755,0.5414,0.5526
97785,0.5514,0.5454,0.5566
98262,0.5453,0.5422,0.5478
98580,0.54575,0.5374,0.5492
99057,0.5427,0.5382,0.5486
99375,0.54235,0.5376,0.5452
99693,0.54925,0.5412,0.554
100170,0.5455,0.5388,0.5502
100488,0.55035,0.5456,0.5558
100965,0.54415,0.5392,0.5472
101283,0.5439499999999999,0.5428,0.5466
101601,0.5465500000000001,0.542,0.551
102078,0.54535,0.5422,0.5516
102396,0.54245,0.5382,0.5462
102873,0.544,0.5402,0.5492
103191,0.5417000000000001,0.53,0.553
103509,0.5477,0.5454,0.5506
103986,0.5443,0.537,0.549
104304,0.54605,0.543,0.5512
104622,0.5473,0.5408,0.5528
105099,0.5484,0.5398,0.5568
105417,0.5473,0.5428,0.552
105894,0.5443,0.54,0.5476
106212,0.5414,0.538,0.5442
106530,0.5433,0.541,0.5458
107007,0.54165,0.5354,0.547
107325,0.54155,0.5374,0.5446
107802,0.5374,0.5328,0.5446
108120,0.5468500000000001,0.5444,0.5512
108438,0.5422,0.5402,0.5444
108915,0.54845,0.5418,0.5542
109233,0.5419499999999999,0.538,0.5466
109551,0.54535,0.5386,0.5482
110028,0.54125,0.5336,0.5504
110346,0.5404,0.5346,0.5448
110823,0.5448999999999999,0.5418,0.5502
111141,0.54555,0.5408,0.5516
111459,0.5411,0.5342,0.55
111936,0.54385,0.5372,0.5482
112254,0.5408,0.5352,0.5486
112731,0.54,0.5362,0.5458
113049,0.54185,0.5368,0.5492
113367,0.5441,0.5372,0.5538
113844,0.5434,0.5378,0.5482
114162,0.54745,0.5404,0.5516
114639,0.54665,0.537,0.5508
114957,0.5444,0.5356,0.5534
115275,0.54145,0.5374,0.5466
115752,0.5426,0.5366,0.5482
116070,0.5445,0.5388,0.5492
116388,0.5428999999999999,0.5388,0.5462
116865,0.54435,0.5324,0.55
117183,0.5408,0.5334,0.5492
117660,0.5395,0.5328,0.5488
117978,0.5433,0.5362,0.5486
118296,0.54235,0.5388,0.5468
118773,0.54255,0.538,0.5476
119091,0.54305,0.5388,0.55
119568,0.54,0.535,0.5468
119886,0.5461,0.5394,0.5544
120204,0.54205,0.538,0.5484
120522,0.5433,0.5342,0.5494
120681,0.5425,0.5376,0.5474
120999,0.544,0.544,0.544
121317,0.5456,0.5456,0.5456


==> results/CIFAR10/P5/fb0_ema_cb704_cl1_pre352_plot.csv <==
step,Mean,Min,Max
0,0.069,0.069,0.069
846,0.2671,0.2602,0.2724
1692,0.26115,0.2546,0.2658
2538,0.2878,0.2792,0.2972
3384,0.3105,0.3036,0.3166
4230,0.33199999999999996,0.3212,0.3402
5076,0.3408,0.338,0.343
5922,0.3533,0.3408,0.364
6768,0.3613,0.3608,0.3618
7614,0.3648,0.3508,0.3734
8460,0.37865,0.3716,0.3824
9306,0.3909,0.3864,0.4002
10152,0.3963,0.3886,0.3998
10998,0.3994,0.3918,0.4056
11844,0.41145,0.4102,0.4142
12690,0.4171,0.4146,0.42
13536,0.4325,0.431,0.4358
14382,0.43325,0.4316,0.4358
15228,0.43895,0.432,0.4424
16074,0.44835,0.442,0.4544
16920,0.45675,0.4538,0.4594
17766,0.45255,0.4472,0.4592
18612,0.4629,0.4594,0.4678
19458,0.4678,0.463,0.472
20304,0.46709999999999996,0.4624,0.4722
21150,0.48109999999999997,0.4774,0.485
21996,0.48205,0.4764,0.4906
22842,0.4881,0.4854,0.4894
23688,0.4887,0.4874,0.4896
24534,0.4861,0.4834,0.4902
25380,0.49,0.4856,0.4972
26226,0.4983,0.4898,0.5046
27072,0.49315,0.4858,0.5024
27918,0.4999,0.4972,0.5042
28764,0.50325,0.4976,0.5122
29610,0.50685,0.5056,0.5084
30456,0.50465,0.4984,0.5116
31302,0.50745,0.5026,0.5152
32148,0.50605,0.501,0.509
32994,0.508,0.5014,0.513
34263,0.51,0.5048,0.5156
35109,0.5142,0.511,0.5214
35955,0.51885,0.5152,0.5236
36801,0.51685,0.5132,0.5202
37647,0.5224,0.5194,0.5284
38493,0.52635,0.5226,0.5302
39339,0.5249999999999999,0.5186,0.5322
40185,0.52105,0.5184,0.5258
41031,0.52325,0.5174,0.5284
41877,0.53025,0.5272,0.5338
42723,0.52705,0.5192,0.5314
43569,0.5294000000000001,0.5262,0.5348
44415,0.5293,0.5242,0.5402
45261,0.52545,0.5176,0.5356
46107,0.5281,0.5218,0.5358
46953,0.5246500000000001,0.5188,0.5282
47799,0.5284,0.5234,0.5348
48645,0.5352,0.5288,0.5436
49491,0.53555,0.5306,0.5428
50337,0.5359,0.5318,0.54
51183,0.5361,0.532,0.5402
52029,0.5396000000000001,0.5338,0.5462
52875,0.5353,0.5346,0.536
53721,0.5366,0.5354,0.5388
54567,0.53685,0.5288,0.5412
55413,0.542,0.536,0.5498
56259,0.5357500000000001,0.531,0.542
57105,0.53725,0.5354,0.5408
57951,0.5423,0.5404,0.5456
58797,0.5382,0.5352,0.5408
59643,0.5355,0.5264,0.5458
60489,0.53805,0.5298,0.5412
61335,0.5393,0.5332,0.545
62181,0.5428,0.5372,0.5456
63027,0.5439,0.5406,0.547
63873,0.54985,0.5418,0.5552
64719,0.5468999999999999,0.543,0.5506
65565,0.5463,0.5402,0.5514
66411,0.5454,0.539,0.5558
67257,0.54585,0.5378,0.5544
68526,0.54625,0.539,0.5576
69372,0.54635,0.5424,0.5488
70218,0.5478000000000001,0.5452,0.5518
71064,0.545,0.543,0.5492
71910,0.5502,0.5472,0.5562
72756,0.54485,0.5364,0.5506
73602,0.55265,0.5492,0.5556
74448,0.5516,0.5446,0.5588
75294,0.54755,0.541,0.551
76140,0.55145,0.5452,0.5588
76986,0.5493,0.5396,0.5546
77832,0.54645,0.5428,0.5518
78678,0.54835,0.542,0.5546
79524,0.556,0.5488,0.5618
80370,0.5496,0.5446,0.5534
81216,0.5492,0.5478,0.551
82062,0.54785,0.5392,0.5534
82908,0.5510999999999999,0.5488,0.5548
83754,0.552,0.5502,0.5546
84600,0.55235,0.5474,0.5572
85446,0.55505,0.5498,0.56
86292,0.55495,0.5494,0.5604
87138,0.55175,0.545,0.5596
87984,0.5525,0.5482,0.5568
88830,0.5513,0.546,0.5556
89676,0.5576,0.5492,0.5644
90522,0.5553,0.5476,0.5602
91368,0.5610999999999999,0.5576,0.566
92214,0.55235,0.5474,0.5552
93060,0.55245,0.5464,0.5574
93906,0.5545,0.548,0.5584
94752,0.54585,0.5412,0.552
95598,0.5569999999999999,0.5474,0.5666
96444,0.5604,0.5562,0.567
97290,0.55165,0.5506,0.5526
98136,0.55565,0.5526,0.5576
98982,0.55535,0.5538,0.5562
99828,0.55325,0.551,0.5554
100674,0.5576,0.5556,0.5602
101520,0.5558000000000001,0.5492,0.5592
102789,0.55995,0.5558,0.5664
103635,0.5523,0.5494,0.5534
104481,0.5541,0.5498,0.5582
105327,0.55425,0.5488,0.5618
106173,0.5535,0.549,0.5566
107019,0.55465,0.5482,0.559
107865,0.55555,0.5532,0.5612
108711,0.5562,0.5488,0.5618
109557,0.5561,0.5528,0.5614
110403,0.5537000000000001,0.5516,0.5562
111249,0.55525,0.5508,0.5606
112095,0.55635,0.5526,0.5604
112941,0.55405,0.5512,0.5574
113787,0.5589999999999999,0.5544,0.5648
114633,0.5564,0.5522,0.56
115479,0.55155,0.5486,0.554
116325,0.5529999999999999,0.5486,0.5584
117171,0.5597,0.5592,0.5608
118017,0.55835,0.5542,0.5616
118863,0.5549999999999999,0.5536,0.5568
119709,0.55905,0.5564,0.5654
120555,0.5580499999999999,0.5534,0.5618
121401,0.5569,0.552,0.5626
122247,0.55375,0.55,0.5578
123093,0.5574,0.551,0.56
123939,0.5545,0.549,0.5598
124785,0.55755,0.5534,0.5598
125631,0.5549999999999999,0.5522,0.5588
126477,0.5613,0.559,0.5626
127323,0.55915,0.5556,0.5622
128169,0.55965,0.5532,0.5628
129015,0.5561,0.5508,0.5588
129861,0.5585,0.5534,0.5636
130707,0.56055,0.5548,0.5642
131553,0.5583,0.5534,0.5634
132399,0.554,0.5484,0.5564
133245,0.55255,0.5478,0.5588
134091,0.5582,0.5534,0.5644
134937,0.56125,0.5568,0.5664
135783,0.5538000000000001,0.5474,0.5612
137052,0.5621,0.5568,0.5664
137898,0.55665,0.555,0.5604
138744,0.5601,0.5538,0.5632
139590,0.56175,0.5594,0.5638
140436,0.5562,0.5544,0.5588
141282,0.55655,0.5538,0.5596
142128,0.55365,0.548,0.5596
142974,0.5584,0.5538,0.5632
143820,0.56155,0.5596,0.5634
144666,0.55815,0.5564,0.5606
145512,0.56325,0.5592,0.5694
146358,0.5616,0.5598,0.5638
147204,0.56,0.558,0.562
148050,0.5618,0.5588,0.565
148896,0.56015,0.551,0.5666
149742,0.5558000000000001,0.55,0.5604
150588,0.5622,0.5594,0.5644
151434,0.55805,0.5522,0.5624
152280,0.56225,0.5574,0.5668
153126,0.5641499999999999,0.5596,0.5682
153972,0.56035,0.5576,0.5642
154818,0.5554,0.5492,0.5608
155664,0.553,0.548,0.5572
156510,0.5628,0.5596,0.5662
157356,0.5553,0.5472,0.562
158202,0.5591,0.5582,0.56
159048,0.55365,0.5494,0.557
159894,0.5569500000000001,0.553,0.5606
160740,0.5606500000000001,0.558,0.5642
161586,0.5592,0.555,0.565
162432,0.5580499999999999,0.554,0.5618
163278,0.55925,0.553,0.5658
164124,0.56075,0.5572,0.5656
164970,0.55585,0.5528,0.5612
165816,0.55375,0.548,0.5596
166662,0.553,0.548,0.5602
167508,0.5611,0.5572,0.5634
168354,0.55735,0.5544,0.5606
169200,0.5494,0.5436,0.5532
170046,0.5606,0.556,0.5648
171315,0.5630999999999999,0.5596,0.566
172161,0.5622499999999999,0.5612,0.563
173007,0.5598000000000001,0.5568,0.5642
173853,0.5596,0.5568,0.5618
174699,0.5624,0.5576,0.5716
175545,0.5589500000000001,0.5562,0.5618
176391,0.5627500000000001,0.5606,0.5672
177237,0.5607,0.556,0.5654
178083,0.55545,0.5536,0.5592
178929,0.55975,0.5572,0.564
179775,0.5640000000000001,0.561,0.5668
180621,0.55465,0.547,0.5594
181467,0.5592,0.5512,0.565
182313,0.5614,0.5558,0.5668
183159,0.55545,0.5478,0.5592
184005,0.5561,0.5534,0.5588
184851,0.5586,0.557,0.5608
185697,0.5564,0.5478,0.5614
186543,0.556,0.5496,0.5606
187389,0.55935,0.5534,0.564
188235,0.56385,0.5596,0.5666
189081,0.5602,0.5574,0.5618
189927,0.5609999999999999,0.5516,0.5696
190773,0.5612,0.5564,0.5658
191619,0.5621,0.557,0.571
192465,0.5601,0.5562,0.5652
193311,0.5589999999999999,0.5558,0.5618
194157,0.5583,0.5512,0.5628
195003,0.56025,0.5534,0.5642
195849,0.5589,0.5576,0.56
196695,0.5571,0.5484,0.5624
197541,0.5615,0.5556,0.5662
198387,0.5628,0.5592,0.565
199233,0.5629500000000001,0.5618,0.5644
200079,0.55645,0.5528,0.561
200925,0.55855,0.556,0.5614
201771,0.56165,0.5568,0.5648
202617,0.55845,0.5536,0.5632
203463,0.56375,0.5572,0.5698
204309,0.5633,0.5586,0.567
205578,0.5562,0.5522,0.562
206424,0.55535,0.553,0.5586
207270,0.5565,0.5544,0.5594
208116,0.56065,0.5578,0.5642
208962,0.562,0.5542,0.5658
209808,0.5545,0.5502,0.5566
210654,0.56195,0.5576,0.569
211500,0.5575,0.554,0.5602
212346,0.55845,0.5562,0.5618
213192,0.55605,0.5504,0.5618
214038,0.55615,0.544,0.5672
214884,0.56195,0.5578,0.566
215730,0.55635,0.5512,0.5598
216576,0.5563,0.5464,0.561
217422,0.56,0.5522,0.5664
218268,0.5623333333333332,0.5574,0.571
219114,0.5606666666666666,0.5496,0.5686
219960,0.5579999999999999,0.5564,0.561
220806,0.5616,0.5534,0.5706
221652,0.5595333333333333,0.5504,0.5694
222075,0.5567333333333333,0.5548,0.5594
222498,0.5597000000000001,0.554,0.5654
223344,0.5628,0.5612,0.5644
224190,0.5650999999999999,0.5628,0.5674
225036,0.5640000000000001,0.5634,0.5646
225882,0.5691999999999999,0.5664,0.572
226728,0.5622,0.5612,0.5632
227574,0.5619000000000001,0.5592,0.5646
228420,0.5609,0.5606,0.5612
229266,0.5639000000000001,0.5634,0.5644
230112,0.5611999999999999,0.5586,0.5638
230958,0.5609999999999999,0.5584,0.5636
231804,0.5573,0.5546,0.56
232650,0.5581,0.5574,0.5588
233496,0.5636,0.5586,0.5686
234342,0.5556,0.5548,0.5564
235188,0.5604,0.5586,0.5622
236034,0.5676,0.5672,0.568
236880,0.5576,0.5574,0.5578
237726,0.5528,0.5514,0.5542
238572,0.5608,0.5606,0.561
239841,0.554,0.5518,0.5562
240687,0.5568,0.5516,0.562
241533,0.5614,0.5556,0.5672
242379,0.5555,0.5516,0.5594
243225,0.5584,0.556,0.5608
244071,0.5598000000000001,0.5586,0.561
244917,0.5648,0.5624,0.5672
245763,0.5599000000000001,0.5594,0.5604
246609,0.5538000000000001,0.548,0.5596
247455,0.5658,0.5648,0.5668
248301,0.5651999999999999,0.5624,0.568
249147,0.5544,0.5522,0.5566
249993,0.5578000000000001,0.556,0.5596
250839,0.5569999999999999,0.5552,0.5588
251685,0.5631999999999999,0.5594,0.567
252531,0.549,0.548,0.55
253377,0.5577000000000001,0.5542,0.5612
254223,0.5529,0.5524,0.5534
255069,0.5518000000000001,0.549,0.5546
255915,0.5505,0.5476,0.5534
256761,0.5549,0.5472,0.5626
257607,0.5554,0.552,0.5588
258453,0.5608,0.556,0.5656
259299,0.5552,0.5532,0.5572
260145,0.5602,0.5572,0.5632
260991,0.5568,0.556,0.5576
261837,0.5552,0.5532,0.5572
262683,0.5542,0.5492,0.5592
263529,0.5608,0.5592,0.5624
264375,0.558,0.5576,0.5584
264798,0.5585,0.556,0.561
265221,0.5568,0.5568,0.5568
266067,0.5594,0.5594,0.5594
266913,0.5532,0.5532,0.5532
267759,0.5506,0.5506,0.5506
268605,0.5544,0.5544,0.5544
269451,0.5618,0.5618,0.5618
270297,0.5548,0.5548,0.5548
271143,0.5568,0.5568,0.5568
271989,0.5548,0.5548,0.5548
272835,0.5542,0.5542,0.5542
273681,0.554,0.554,0.554


==> results/CIFAR10/P5/fb10_ema_cb352_cl1_pre352_ab10_plot.csv <==
step,Mean,Min,Max
196,0.29215,0.2896,0.2948
730,0.36065,0.3542,0.3668
1264,0.38029999999999997,0.376,0.3866
1798,0.3796,0.3766,0.3824
2332,0.39715,0.3772,0.4082
3133,0.4165,0.3982,0.4342
3667,0.43365,0.4224,0.4404
4201,0.45035000000000003,0.4388,0.4594
4735,0.44845,0.4414,0.4534
5536,0.46895000000000003,0.456,0.4882
6070,0.47104999999999997,0.4632,0.4816
6604,0.47809999999999997,0.4548,0.4902
7138,0.48564999999999997,0.4688,0.5004
7939,0.4879,0.4838,0.4918
8473,0.49834999999999996,0.4864,0.5064
9007,0.49915,0.489,0.511
9541,0.51515,0.5034,0.5286
10075,0.5226999999999999,0.5164,0.528
10876,0.5242,0.5202,0.5312
11410,0.528,0.5258,0.531
11944,0.53,0.5258,0.5354
12478,0.5268,0.5108,0.5418
13279,0.5289,0.5234,0.5362
13813,0.5363,0.5264,0.5454
14347,0.54965,0.5464,0.553
14881,0.5418000000000001,0.531,0.5536
15682,0.5417000000000001,0.5332,0.553
16216,0.54135,0.5356,0.546
16750,0.54635,0.537,0.5524
17284,0.54635,0.5404,0.5544
17818,0.55995,0.549,0.5668
18619,0.5521,0.5442,0.5558
19153,0.56185,0.5578,0.5656
19687,0.55825,0.5536,0.5614
20221,0.5603,0.5484,0.573
21022,0.5638000000000001,0.562,0.5656
21556,0.55625,0.5468,0.5664
22090,0.56105,0.555,0.5668
22624,0.56585,0.5534,0.5736
23425,0.5589,0.5506,0.5676
23959,0.57325,0.565,0.5816
24493,0.5674,0.5604,0.5762
25027,0.56555,0.5628,0.5708
25561,0.5695,0.5662,0.577
26362,0.5762,0.568,0.5832
26896,0.579,0.5712,0.5848
27430,0.5736,0.5654,0.5788
27964,0.5769500000000001,0.5702,0.5838
28765,0.57565,0.5694,0.5812
29299,0.58325,0.5782,0.5908
29833,0.5738,0.5656,0.585
30367,0.572,0.5676,0.577
31168,0.5741499999999999,0.5714,0.5798
31702,0.58285,0.5746,0.5904
32236,0.57765,0.575,0.5824
32770,0.58955,0.5866,0.594
33304,0.57835,0.574,0.5846
34105,0.5758,0.5674,0.5846
34639,0.5736,0.5698,0.5806
35173,0.575,0.57,0.5786
35707,0.5799,0.5704,0.587
36508,0.5828,0.576,0.5932
37042,0.5813999999999999,0.5706,0.5892
37576,0.5776,0.5712,0.584
38110,0.57805,0.5736,0.5826
38911,0.5851999999999999,0.575,0.5912
39445,0.585,0.5736,0.5912
39979,0.5886,0.5822,0.5938
40513,0.5829,0.5778,0.589
41047,0.5898,0.589,0.5912
41848,0.5853,0.5802,0.5872
42382,0.5906,0.5834,0.5972
42916,0.58615,0.58,0.595
43450,0.5896,0.586,0.595
44251,0.5882000000000001,0.5842,0.5918
44785,0.58895,0.5854,0.5966
45319,0.5882000000000001,0.5804,0.5976
45853,0.58355,0.577,0.5906
46654,0.5888,0.5826,0.5924
47188,0.5894,0.5828,0.5918
47722,0.59265,0.587,0.5956
48256,0.5874,0.5826,0.5948
48790,0.58955,0.5854,0.5922
49591,0.59185,0.5852,0.5956
50125,0.591,0.5848,0.5952
50659,0.59345,0.5898,0.6004
51193,0.5952500000000001,0.5904,0.6008
51994,0.59565,0.5914,0.6006
52528,0.5918,0.587,0.5968
53062,0.58885,0.5826,0.5952
53596,0.595,0.5882,0.6014
54397,0.58955,0.5814,0.599
54931,0.5952,0.5894,0.6032
55465,0.59175,0.5902,0.5934
55999,0.5952,0.5928,0.5986
56533,0.58935,0.5844,0.5926
57334,0.5916,0.589,0.5954
57868,0.5923499999999999,0.5892,0.597
58402,0.5878,0.5804,0.5952
58936,0.5916,0.5874,0.5956
59737,0.5897,0.5864,0.5946
60271,0.59555,0.5938,0.5968
60805,0.59475,0.5924,0.5966
61339,0.5877,0.5844,0.5908
62140,0.59455,0.5904,0.601
62674,0.5983499999999999,0.593,0.6022
63208,0.59805,0.5916,0.6022
63742,0.5988,0.5926,0.6068
64276,0.60005,0.5978,0.6034
65077,0.5952500000000001,0.5898,0.6024
65611,0.59595,0.5906,0.599
66145,0.5918,0.5904,0.5934
66679,0.5971,0.594,0.5998
67480,0.59095,0.588,0.5948
68014,0.59855,0.591,0.6086
68548,0.60135,0.592,0.6104
69082,0.59735,0.581,0.6112
69883,0.5988,0.5942,0.602
70417,0.5937,0.5884,0.599
70951,0.59675,0.5954,0.599
71485,0.5967,0.595,0.5978
72019,0.59615,0.59,0.5996
72820,0.59465,0.5846,0.6034
73354,0.6009,0.597,0.6036
73888,0.6031500000000001,0.5988,0.6064
74422,0.5963499999999999,0.5928,0.599
75223,0.60155,0.5982,0.6078
75757,0.60015,0.5962,0.603
76291,0.60135,0.5984,0.6052
76825,0.594,0.59,0.6032
77626,0.59825,0.5928,0.6056
78160,0.59765,0.5948,0.601
78694,0.59535,0.5916,0.6028
79228,0.5893999999999999,0.5848,0.5966
79762,0.599,0.5948,0.6068
80563,0.59385,0.586,0.599
81097,0.6034,0.6018,0.6064
81631,0.6011,0.594,0.6082
82165,0.59945,0.596,0.6026
82966,0.6015,0.5964,0.6086
83500,0.6012500000000001,0.5954,0.6058
84034,0.5993999999999999,0.5888,0.6072
84568,0.5979,0.595,0.6002
85369,0.6048,0.6002,0.6072
85903,0.6016,0.599,0.605
86437,0.60055,0.5972,0.6056
86971,0.5979,0.5952,0.603
87505,0.6025,0.5992,0.6056
88306,0.59975,0.5954,0.6066
88840,0.60085,0.5896,0.6074
89374,0.598,0.5932,0.603
89908,0.5987,0.597,0.6016
90709,0.5995,0.5938,0.6028
91243,0.5972999999999999,0.5912,0.6014
91777,0.6012,0.5908,0.6064
92311,0.6032,0.5998,0.6056
93112,0.6024499999999999,0.5978,0.6078
93646,0.60205,0.5964,0.6044
94180,0.6049,0.6002,0.61
94714,0.6039,0.5982,0.6082
95515,0.6005,0.5962,0.6062
96049,0.6025,0.5924,0.6136
96583,0.60425,0.5994,0.6072
97117,0.6032500000000001,0.5978,0.6086
97651,0.6009,0.591,0.6072
98452,0.6064,0.6032,0.6156
98986,0.60735,0.6,0.6142
99520,0.60255,0.599,0.6056
100054,0.5992,0.5954,0.6034
100855,0.6028,0.5986,0.61
101389,0.60545,0.5976,0.615
101923,0.60645,0.6046,0.609
102457,0.60395,0.5974,0.611
103258,0.60295,0.594,0.6124
103792,0.6059,0.603,0.6118
104326,0.60745,0.6002,0.617
104860,0.599,0.5946,0.6044
105394,0.60855,0.6048,0.6138
106195,0.59955,0.5914,0.6092
106729,0.6011500000000001,0.5924,0.6098
107263,0.6039,0.6012,0.6066
107797,0.6076,0.6024,0.6158
108598,0.5991,0.595,0.605
109132,0.60085,0.5926,0.6074
109666,0.5977,0.5928,0.6004
110200,0.59995,0.5966,0.604
111001,0.60355,0.6002,0.6056
111535,0.6037,0.5956,0.6122
112069,0.60665,0.6016,0.6136
112603,0.6069,0.6042,0.6108
113137,0.60745,0.6006,0.6106
113938,0.60455,0.5986,0.6102
114472,0.603,0.5986,0.6074
115006,0.6122000000000001,0.6094,0.6156
115540,0.59995,0.5894,0.6066
116341,0.60635,0.6006,0.6154
116875,0.6013,0.596,0.6098
117409,0.5985,0.5932,0.6038
117943,0.6052500000000001,0.6022,0.6096
118744,0.60795,0.5976,0.6126
119278,0.6064,0.5998,0.6114
119812,0.59955,0.5922,0.6076
120346,0.60885,0.6062,0.6146
120880,0.60895,0.6044,0.6184
121681,0.6091500000000001,0.5994,0.6146
122215,0.6024,0.5936,0.6098
122749,0.6083000000000001,0.603,0.6132
123283,0.6059,0.5998,0.6132
124084,0.60275,0.6006,0.6054
124618,0.6023000000000001,0.593,0.6104
125152,0.6044,0.5988,0.6106
125686,0.6112,0.6012,0.62
126487,0.6061,0.6018,0.608
127021,0.6046,0.598,0.609
127555,0.60295,0.5986,0.6098
128089,0.61005,0.6068,0.6164
128623,0.60785,0.6034,0.6118
129424,0.60755,0.6032,0.613
129958,0.61075,0.6028,0.6154
130492,0.609,0.6052,0.615
131026,0.6045,0.599,0.6116
131827,0.60675,0.5998,0.6126
132361,0.6111500000000001,0.6056,0.6166
132895,0.6071,0.6016,0.6122
133429,0.6056,0.5996,0.61
134230,0.6011,0.5974,0.6078
134764,0.59865,0.5958,0.6032
135298,0.6053999999999999,0.5982,0.6142
135832,0.6071500000000001,0.5998,0.6168
136366,0.60715,0.602,0.6134
137167,0.61095,0.6088,0.6138
137701,0.60535,0.5982,0.6094
138235,0.6038,0.598,0.6072
138769,0.61015,0.6052,0.6124
139570,0.60385,0.597,0.6092
140104,0.60765,0.602,0.6156
140638,0.60825,0.6002,0.6136
141172,0.6101000000000001,0.6056,0.616
141973,0.61025,0.604,0.6138
142507,0.60595,0.6006,0.6102
143041,0.6069,0.6006,0.6112
143575,0.60585,0.5996,0.609
144109,0.61065,0.6072,0.6156
144910,0.6114666666666667,0.602,0.6202
145444,0.6055333333333334,0.6016,0.6078
145978,0.6102,0.6044,0.6142
146512,0.6095333333333334,0.6084,0.6114
147313,0.6136666666666667,0.6018,0.6198
147847,0.6076,0.6062,0.6094
148381,0.6102,0.6046,0.6164
148915,0.6073333333333334,0.5992,0.6116
149716,0.6090666666666666,0.6064,0.6126
150250,0.6035333333333334,0.5956,0.61
150784,0.6082666666666666,0.6058,0.6102
151318,0.6083333333333333,0.6046,0.6144
151852,0.6067333333333332,0.6016,0.6134
152653,0.6110666666666666,0.6018,0.6174
153187,0.6106666666666667,0.6046,0.6186
153721,0.6114666666666667,0.6084,0.6148
154255,0.6100666666666666,0.6056,0.6144
155056,0.6044,0.6024,0.606
155590,0.6112666666666667,0.6068,0.6138
156124,0.612,0.6108,0.6138
156658,0.6084,0.6056,0.6114
157459,0.6104666666666666,0.6076,0.6156
157993,0.6076,0.6004,0.612
158527,0.6077333333333333,0.6014,0.6136
159061,0.6072000000000001,0.5984,0.6148
159595,0.5978,0.5918,0.6064
160396,0.6076666666666667,0.597,0.6174
160930,0.6132666666666666,0.6112,0.616
161464,0.6094,0.6054,0.6116
161998,0.6073333333333334,0.6024,0.6144
162799,0.6070666666666668,0.6004,0.612
163333,0.6120666666666666,0.603,0.6166
163867,0.6070666666666668,0.599,0.6136
164401,0.6072666666666667,0.6024,0.6122
165202,0.6095333333333334,0.6044,0.614
165736,0.6078,0.6056,0.61
166270,0.6096666666666667,0.6064,0.6144
166804,0.6130666666666666,0.6024,0.6186
167338,0.6136666666666667,0.6066,0.619
168139,0.61,0.6062,0.6136
168673,0.6128,0.6092,0.6156
169207,0.6140666666666666,0.6058,0.6228
169741,0.6095333333333333,0.6012,0.6154
170542,0.6122666666666666,0.6086,0.617
171076,0.6056666666666667,0.6022,0.6114
171610,0.6092,0.603,0.6168
172144,0.6127333333333334,0.609,0.6172
172945,0.6114,0.6064,0.616
173479,0.6125333333333334,0.6064,0.6158
174013,0.6072000000000001,0.6052,0.6084
174547,0.6101333333333333,0.6046,0.6168
175081,0.6116,0.6092,0.6138
175882,0.6127333333333334,0.6092,0.6182
176416,0.6121333333333333,0.609,0.6166
176950,0.6135999999999999,0.611,0.6154
177484,0.6075333333333334,0.6042,0.611
178285,0.6094,0.6076,0.611
178819,0.6169333333333333,0.6142,0.6184
179353,0.6114,0.607,0.6144
179887,0.6065333333333334,0.6014,0.6104
180688,0.6102666666666666,0.606,0.6158
181222,0.6146666666666666,0.6046,0.6214
181756,0.6059333333333333,0.5998,0.6104
182290,0.6116666666666667,0.6062,0.6152
182557,0.6138,0.6106,0.62
182824,0.6049,0.604,0.6058
183358,0.6054999999999999,0.6002,0.6108
183625,0.6108,0.6108,0.6108
184159,0.6064,0.6064,0.6064
184693,0.608,0.608,0.608
185227,0.6136,0.6136,0.6136
186028,0.6116,0.6116,0.6116
186562,0.6112,0.6112,0.6112
187096,0.6194,0.6194,0.6194
187630,0.6082,0.6082,0.6082
188431,0.6156,0.6156,0.6156
188965,0.611,0.611,0.611
189499,0.618,0.618,0.618
190033,0.6056,0.6056,0.6056
190567,0.6172,0.6172,0.6172


==> results/CIFAR10/P5/fb10_ema_cb704_cl1_pre352_ab10_plot.csv <==
step,Mean,Min,Max
372,0.28435,0.2742,0.2996
815,0.34199999999999997,0.3246,0.3608
1701,0.38885,0.3846,0.3944
2587,0.39785,0.375,0.408
3473,0.4193,0.415,0.4248
4359,0.4328,0.4048,0.4554
5245,0.4379,0.4192,0.4496
6131,0.46205,0.4418,0.4768
7017,0.47025,0.4576,0.4768
7903,0.4953,0.4838,0.5128
8789,0.5024500000000001,0.4922,0.512
9675,0.50525,0.4922,0.5224
10561,0.51515,0.4912,0.534
11447,0.51295,0.4968,0.5238
12333,0.5316,0.5206,0.5468
13219,0.5303,0.523,0.5378
14105,0.52835,0.5112,0.5454
14991,0.53125,0.5232,0.5364
15877,0.5467500000000001,0.5384,0.5576
16763,0.54555,0.5412,0.5518
17649,0.54445,0.5394,0.5504
18535,0.55205,0.545,0.5564
19421,0.55125,0.5414,0.5612
20307,0.5549,0.5414,0.5676
21193,0.5630000000000001,0.554,0.5724
22079,0.5567500000000001,0.5522,0.5656
22965,0.55935,0.545,0.5724
23851,0.56675,0.561,0.5728
24737,0.56115,0.5496,0.5666
25623,0.5622,0.544,0.5704
26509,0.5656,0.5542,0.5736
27395,0.5640499999999999,0.555,0.573
28281,0.5639,0.5612,0.567
29167,0.56655,0.5614,0.57
30053,0.5707,0.565,0.5784
30939,0.5657,0.562,0.5712
31825,0.57355,0.5672,0.5788
32711,0.5757,0.5704,0.5798
33597,0.5683,0.5646,0.5714
34483,0.57165,0.565,0.579
35369,0.56515,0.5538,0.5722
36255,0.57205,0.5634,0.5802
37141,0.57175,0.5624,0.5758
38027,0.57875,0.5752,0.584
38913,0.57945,0.5694,0.589
39799,0.5773999999999999,0.5756,0.58
40685,0.57945,0.5726,0.5866
41571,0.57765,0.5744,0.5804
42457,0.57685,0.5692,0.5886
43343,0.58175,0.5756,0.5878
44229,0.5741499999999999,0.568,0.5836
45115,0.57885,0.5758,0.5822
46001,0.5830500000000001,0.5796,0.5856
46887,0.5843,0.5692,0.5982
47773,0.58575,0.5808,0.5912
48659,0.58175,0.5776,0.5876
49545,0.5799000000000001,0.5784,0.5812
50431,0.5833,0.5802,0.5862
51317,0.5911500000000001,0.5882,0.5964
52203,0.5815,0.5792,0.584
53089,0.5858,0.5742,0.595
53975,0.5804,0.5726,0.5922
54861,0.5902999999999999,0.583,0.5942
55747,0.58125,0.5766,0.5864
56633,0.5828500000000001,0.5762,0.5884
57519,0.58365,0.5792,0.5926
58405,0.5892,0.5808,0.5964
59291,0.59285,0.5884,0.5966
60177,0.59295,0.5882,0.598
61063,0.5891,0.5804,0.5966
61949,0.5924,0.5872,0.6004
62835,0.5923499999999999,0.585,0.5972
63721,0.5897,0.5824,0.5958
64607,0.583,0.5742,0.59
65493,0.58455,0.5754,0.5932
66379,0.58385,0.5732,0.5946
67265,0.59015,0.585,0.5966
68151,0.5952999999999999,0.585,0.5998
69037,0.58775,0.585,0.5902
69923,0.5871999999999999,0.5746,0.5996
70809,0.5910500000000001,0.5774,0.6006
71695,0.5869,0.5786,0.5906
72581,0.5924,0.5898,0.5946
73467,0.58815,0.5814,0.5922
74353,0.5856,0.5764,0.5928
75239,0.59285,0.579,0.6018
76125,0.59545,0.5886,0.606
77011,0.59245,0.5814,0.6014
77897,0.5921,0.5836,0.5966
78783,0.5927,0.5866,0.5952
79669,0.5944,0.5826,0.607
80555,0.59055,0.5842,0.6022
81441,0.5987,0.5926,0.603
82327,0.58865,0.584,0.5964
83213,0.59295,0.5876,0.5992
84099,0.5991,0.5936,0.61
84985,0.5946,0.5808,0.6074
85871,0.59305,0.584,0.6002
86757,0.59015,0.5846,0.5958
87643,0.5976,0.587,0.6062
88529,0.5943,0.5794,0.61
89415,0.5979,0.5922,0.6006
90301,0.5976,0.5926,0.6004
91187,0.5969,0.5876,0.6008
92073,0.5910500000000001,0.5872,0.6018
92959,0.59375,0.5882,0.5984
93845,0.59735,0.5948,0.6042
94731,0.59285,0.5802,0.6068
95617,0.59245,0.5856,0.5994
96503,0.5936,0.5842,0.6036
97389,0.5961,0.5938,0.5982
98275,0.5976,0.593,0.604
99161,0.59015,0.5764,0.6014
100047,0.5945,0.5888,0.5988
100933,0.5926,0.5854,0.5976
101819,0.59715,0.5942,0.6
102705,0.59245,0.586,0.607
103591,0.5912000000000001,0.5862,0.5944
104477,0.59415,0.5836,0.598
105363,0.5959,0.5916,0.5992
106249,0.59595,0.5934,0.5994
107135,0.5908,0.5862,0.5942
108021,0.59395,0.5868,0.6054
108907,0.5937,0.5872,0.5992
109793,0.5911500000000001,0.587,0.5944
110679,0.59435,0.5906,0.5994
111565,0.59075,0.5868,0.5936
112451,0.5972999999999999,0.595,0.5994
113337,0.60065,0.5958,0.6044
114223,0.5981,0.5908,0.6032
115109,0.59995,0.5958,0.6044
115995,0.59355,0.588,0.6058
116881,0.59335,0.5814,0.6026
117767,0.59735,0.5906,0.6024
118653,0.594,0.5886,0.6058
119539,0.59905,0.5876,0.6108
120425,0.6013,0.5956,0.6052
121311,0.59165,0.585,0.5968
122197,0.59445,0.5832,0.599
123083,0.5952500000000001,0.5886,0.6034
123969,0.59245,0.582,0.6028
124855,0.59655,0.5908,0.6098
125741,0.60015,0.5886,0.6052
126627,0.6005,0.5974,0.603
127513,0.5931500000000001,0.5908,0.5954
128399,0.59615,0.59,0.606
129285,0.59675,0.5882,0.6078
130171,0.5939,0.5908,0.5972
131057,0.5971,0.5916,0.5998
131943,0.5992,0.5966,0.6008
132829,0.59585,0.5922,0.5982
133715,0.59885,0.5894,0.6044
134601,0.59555,0.5888,0.6016
135487,0.59725,0.593,0.6052
136373,0.5972500000000001,0.5946,0.6018
137259,0.59355,0.588,0.5978
138145,0.59765,0.589,0.6024
139031,0.59725,0.592,0.6042
139917,0.5952999999999999,0.588,0.6026
140803,0.6017,0.5906,0.6096
141689,0.5963,0.5892,0.6022
142575,0.6004,0.5972,0.604
143461,0.59975,0.5956,0.6064
144347,0.59575,0.5912,0.6036
145233,0.6003499999999999,0.5962,0.6032
146119,0.5962000000000001,0.5922,0.5994
147005,0.5982000000000001,0.5924,0.6058
147891,0.5934,0.5876,0.5996
148777,0.5991500000000001,0.5936,0.6026
149663,0.5989,0.5948,0.6006
150549,0.59875,0.591,0.602
151435,0.5942000000000001,0.5894,0.5974
152321,0.5992999999999999,0.5898,0.6112
153207,0.5931500000000001,0.5818,0.6028
154093,0.60335,0.6006,0.606
154979,0.59335,0.5768,0.6066
155865,0.6011,0.594,0.6094
156751,0.5945,0.5818,0.6012
157637,0.6008,0.5972,0.604
158523,0.59755,0.5938,0.602
159409,0.59555,0.5908,0.6
160295,0.5973,0.5914,0.6044
161181,0.6002,0.5942,0.608
162067,0.59365,0.5902,0.6
162953,0.5974,0.5924,0.6062
163839,0.5999,0.5984,0.6018
164725,0.59375,0.5876,0.6018
165611,0.59835,0.5954,0.6008
166497,0.60215,0.5974,0.611
167383,0.59915,0.591,0.6084
168269,0.5967,0.5908,0.6076
169155,0.6048,0.5978,0.6092
170041,0.59955,0.5918,0.6082
170927,0.5936,0.5848,0.5982
171813,0.5978,0.5868,0.6086
172699,0.59985,0.5964,0.6044
173585,0.5988,0.5938,0.6078
174471,0.5951,0.5862,0.6044
175357,0.59855,0.5924,0.6056
176243,0.5979,0.5918,0.6042
177129,0.59985,0.5926,0.6066
178015,0.59735,0.5912,0.601
178901,0.5966,0.5896,0.603
179787,0.59865,0.586,0.61
180673,0.59675,0.5904,0.601
181559,0.60325,0.6002,0.6062
182445,0.5987,0.5958,0.604
183331,0.60135,0.5942,0.6064
184217,0.5984,0.587,0.611
185103,0.5972500000000001,0.5892,0.6024
185989,0.5958,0.5912,0.6008
186875,0.6036,0.5998,0.6074
187761,0.5996,0.5936,0.6074
188647,0.6003999999999999,0.5942,0.609
189533,0.5992999999999999,0.5948,0.607
190419,0.5988,0.5938,0.601
191305,0.59525,0.5898,0.601
192191,0.59655,0.589,0.6056
193077,0.5993999999999999,0.5912,0.6068
193963,0.5992,0.5966,0.6008
194849,0.5992999999999999,0.5832,0.6132
195735,0.5976,0.5942,0.604
196621,0.60395,0.594,0.611
197507,0.6012500000000001,0.5974,0.6086
198393,0.60185,0.5968,0.6054
199279,0.60225,0.5968,0.606
200165,0.5991500000000001,0.5864,0.6046
201051,0.5962,0.5892,0.608
201937,0.59955,0.5928,0.6064
202823,0.5983,0.5818,0.6054
203709,0.59905,0.5886,0.608
204595,0.60515,0.6022,0.6072
205481,0.5981,0.5884,0.6076
206367,0.5977,0.5894,0.6054
207253,0.60025,0.5938,0.6078
208139,0.6001,0.5972,0.606
209025,0.60515,0.5994,0.609
209911,0.5989,0.5926,0.6044
210797,0.60255,0.5966,0.6108
211683,0.59965,0.5952,0.6028
212569,0.59875,0.589,0.6026
213455,0.59685,0.5936,0.5994
214341,0.59785,0.5926,0.605
215227,0.60485,0.5974,0.6102
216113,0.59935,0.5898,0.6124
216999,0.6012,0.596,0.6056
217885,0.6003000000000001,0.5936,0.604
218771,0.60065,0.5956,0.6078
219657,0.5996,0.5926,0.6038
220543,0.5958666666666667,0.5892,0.6072
221429,0.6034,0.6,0.606
222315,0.6017333333333333,0.5976,0.6064
223201,0.6015333333333334,0.5956,0.607
224087,0.6032000000000001,0.6014,0.6052
224973,0.6052666666666666,0.6028,0.6078
225859,0.5988,0.5958,0.6018
226745,0.5980666666666666,0.5954,0.6026
227631,0.6034,0.5988,0.611
228517,0.6006,0.595,0.6068
229403,0.5968,0.5886,0.6054
230289,0.6039333333333333,0.6012,0.606
231175,0.6022,0.593,0.6106
232061,0.5968666666666667,0.5942,0.6006
232947,0.5996,0.5948,0.6046
233833,0.5943333333333333,0.5924,0.598
234719,0.5966,0.5872,0.6078
235605,0.6034,0.6018,0.6054
236491,0.5964,0.5894,0.6004
237377,0.6018,0.5982,0.6088
238263,0.5959333333333333,0.5918,0.5996
239149,0.6020666666666666,0.5948,0.6124
240035,0.5996,0.5964,0.6044
240921,0.5991333333333334,0.5966,0.6036
241807,0.6054,0.6036,0.6086
242693,0.6032000000000001,0.599,0.6098
243579,0.6004666666666667,0.5986,0.6014
244465,0.6010666666666666,0.6,0.6024
245351,0.6016666666666667,0.5992,0.603
246237,0.6017333333333333,0.5978,0.6044
247123,0.5964666666666667,0.5922,0.5998
248009,0.6014666666666667,0.5968,0.6042
248895,0.6055333333333334,0.5998,0.6112
249781,0.6002666666666666,0.5978,0.6038
250667,0.5998666666666667,0.593,0.609
251553,0.6023333333333333,0.598,0.6086
252439,0.5965333333333334,0.594,0.6
253325,0.6016,0.5986,0.604
254211,0.5985999999999999,0.598,0.5992
255097,0.5985333333333333,0.5902,0.6032
255983,0.6002666666666666,0.5928,0.6058
256869,0.5978,0.586,0.6078
257755,0.5996,0.593,0.604
258641,0.6055333333333334,0.6028,0.607
259527,0.6010666666666666,0.5928,0.6064
260413,0.6002,0.5962,0.6026
261299,0.5976666666666667,0.5844,0.6052
262185,0.6028,0.5986,0.608
263071,0.5979333333333333,0.5938,0.6002
263957,0.6016666666666667,0.5984,0.6078
264843,0.6033333333333334,0.5982,0.6114
265729,0.6008666666666667,0.595,0.6064
266615,0.5983999999999999,0.5972,0.5996
267501,0.5979333333333333,0.5928,0.603
268387,0.5978666666666667,0.5824,0.609
269273,0.5997333333333333,0.5916,0.607
270159,0.6049333333333333,0.6034,0.6074
271045,0.6026,0.5974,0.611
271931,0.6041333333333333,0.6018,0.607
272817,0.5940666666666666,0.5894,0.5986
273703,0.5986666666666667,0.5954,0.6042
274589,0.604,0.6012,0.6076
275475,0.6002000000000001,0.5998,0.6006
276361,0.6008,0.5986,0.603
277247,0.5967,0.5952,0.5982
278133,0.6013999999999999,0.5946,0.6082
279019,0.6013,0.5984,0.6042
279905,0.5998,0.5972,0.6024
280791,0.6004,0.5976,0.6032
281677,0.6005,0.6,0.601
282120,0.5983,0.595,0.6016
282563,0.6066,0.6066,0.6066
283006,0.6062,0.6062,0.6062


==> results/CIFAR10/P5/fb176_ema_cb0_pre352_plot.csv <==
step,Mean,Min,Max
176,0.23935,0.2376,0.2408
423,0.3026,0.2976,0.3056
670,0.3389,0.3348,0.342
917,0.35485,0.3486,0.3582
1411,0.3596,0.354,0.3646
1658,0.3674,0.3634,0.3748
1905,0.37035,0.3608,0.3824
2152,0.3819,0.377,0.39
2646,0.39865,0.3924,0.4074
2893,0.39565,0.3804,0.4122
3140,0.40645,0.3964,0.4164
3387,0.39385,0.3858,0.4012
3881,0.4222,0.4184,0.424
4128,0.42935,0.422,0.4382
4375,0.4235,0.4082,0.4344
4622,0.42410000000000003,0.4052,0.4486
5116,0.44220000000000004,0.4324,0.4544
5363,0.4486,0.4382,0.4554
5610,0.4591,0.4546,0.4652
5857,0.4634,0.4488,0.4724
6351,0.46244999999999997,0.4538,0.4714
6598,0.4681,0.456,0.477
6845,0.47525,0.4678,0.4842
7092,0.49035,0.482,0.5038
7586,0.48035,0.4686,0.4908
7833,0.4965,0.494,0.5018
8080,0.50955,0.5022,0.5176
8327,0.49724999999999997,0.4902,0.5094
8821,0.50945,0.5072,0.5114
9068,0.5123500000000001,0.5086,0.5174
9315,0.5041,0.4994,0.5082
9562,0.4915,0.4784,0.5018
10056,0.526,0.5222,0.5332
10303,0.5183,0.512,0.5284
10550,0.5182,0.5018,0.53
10797,0.524,0.5092,0.5348
11291,0.5358,0.5316,0.5444
11538,0.52645,0.5214,0.5334
11785,0.5327,0.529,0.5372
12032,0.5286500000000001,0.5178,0.5338
12526,0.53595,0.5288,0.542
12773,0.5374,0.5304,0.5466
13020,0.53425,0.5288,0.5376
13267,0.53755,0.5326,0.546
13761,0.5398000000000001,0.5338,0.5446
14008,0.5497,0.539,0.5568
14255,0.53925,0.5334,0.5444
14502,0.5419499999999999,0.5324,0.5476
14996,0.5506,0.5354,0.5616
15243,0.5485,0.543,0.556
15490,0.5424,0.5316,0.549
15737,0.55675,0.5536,0.5634
16231,0.53575,0.5296,0.5438
16478,0.5584,0.557,0.5616
16725,0.5541499999999999,0.5438,0.5608
16972,0.5525,0.546,0.5584
17466,0.5559499999999999,0.5476,0.5662
17713,0.55525,0.548,0.5628
17960,0.5653,0.5594,0.5702
18207,0.56325,0.5608,0.5678
18701,0.5576,0.5462,0.5684
18948,0.54325,0.5292,0.5506
19195,0.55165,0.5474,0.5612
19442,0.5648,0.5572,0.5692
19936,0.56035,0.5472,0.5682
20183,0.56175,0.554,0.5708
20430,0.56775,0.564,0.571
20677,0.5639,0.5578,0.5726
21171,0.57185,0.563,0.5786
21418,0.5680999999999999,0.5628,0.5716
21665,0.5661499999999999,0.5638,0.569
21912,0.56875,0.5608,0.573
22406,0.5668500000000001,0.5606,0.5734
22653,0.5718,0.5666,0.5778
22900,0.5764,0.5744,0.5792
23147,0.55445,0.5468,0.5628
23641,0.57445,0.5698,0.5804
23888,0.56795,0.5642,0.5716
24135,0.56585,0.555,0.5736
24382,0.5612999999999999,0.5516,0.5656
24876,0.5739,0.568,0.5806
25123,0.5768,0.5678,0.5844
25370,0.56665,0.5568,0.5744
25617,0.5725,0.5606,0.58
26111,0.57595,0.5708,0.5818
26358,0.5716,0.5638,0.576
26605,0.5788,0.574,0.581
26852,0.57575,0.5694,0.5846
27346,0.5734,0.5678,0.5822
27593,0.5715,0.5548,0.5778
27840,0.582,0.576,0.5878
28087,0.58155,0.5778,0.5846
28581,0.5751999999999999,0.5694,0.581
28828,0.58075,0.577,0.5826
29075,0.57605,0.569,0.5826
29322,0.5796,0.5688,0.5876
29816,0.57875,0.5702,0.5838
30063,0.57455,0.5638,0.5834
30310,0.5756,0.5686,0.581
30557,0.5824,0.58,0.584
31051,0.5761499999999999,0.5648,0.5878
31298,0.5793,0.5726,0.5904
31545,0.57065,0.5578,0.578
31792,0.5705,0.5644,0.5772
32286,0.58065,0.5794,0.5824
32533,0.58285,0.5648,0.5918
32780,0.5688,0.558,0.5764
33027,0.58115,0.5772,0.585
33521,0.57925,0.5754,0.5848
33768,0.58455,0.578,0.5926
34015,0.5799,0.579,0.582
34262,0.5730999999999999,0.5542,0.5866
34756,0.58365,0.577,0.5928
35003,0.58365,0.5768,0.5942
35250,0.5851500000000001,0.5832,0.588
35497,0.59165,0.585,0.5972
35991,0.57985,0.5694,0.5896
36238,0.58105,0.5658,0.588
36485,0.5781000000000001,0.5696,0.5846
36732,0.5883,0.5822,0.5958
37226,0.5892,0.5848,0.5946
37473,0.58395,0.5736,0.5916
37720,0.5844,0.5712,0.5916
37967,0.5855,0.5828,0.5878
38461,0.5839,0.5752,0.5948
38708,0.5843,0.5804,0.5886
38955,0.57995,0.568,0.5856
39202,0.58835,0.5812,0.5936
39696,0.5791,0.5664,0.585
39943,0.58885,0.5838,0.5908
40190,0.59265,0.5858,0.5976
40437,0.5889,0.5856,0.5946
40931,0.59325,0.589,0.5976
41178,0.5831,0.5778,0.589
41425,0.5944499999999999,0.5892,0.6006
41672,0.5817,0.5738,0.591
42166,0.5882000000000001,0.5766,0.5948
42413,0.5850500000000001,0.5774,0.5954
42660,0.5786,0.5744,0.5814
42907,0.5897,0.5866,0.5918
43401,0.58655,0.5834,0.5922
43648,0.5877,0.583,0.5968
43895,0.58595,0.5756,0.5934
44142,0.5871500000000001,0.5812,0.5928
44636,0.59485,0.5872,0.601
44883,0.59335,0.5904,0.5966
45130,0.58695,0.5782,0.5952
45377,0.5869,0.582,0.597
45871,0.59145,0.584,0.6014
46118,0.5884499999999999,0.584,0.593
46365,0.58475,0.5802,0.5916
46612,0.58265,0.5756,0.5894
47106,0.5864,0.5822,0.5914
47353,0.59185,0.5882,0.5956
47600,0.5934,0.5854,0.6
47847,0.58575,0.581,0.5878
48341,0.58705,0.5788,0.5958
48588,0.57945,0.5738,0.5858
48835,0.58665,0.5816,0.5908
49082,0.5842499999999999,0.5772,0.5928
49576,0.5849,0.5814,0.5896
49823,0.58575,0.58,0.5922
50070,0.5912,0.59,0.5926
50317,0.5952500000000001,0.5868,0.5996
50811,0.58045,0.5734,0.5938
51058,0.5871,0.5846,0.5928
51305,0.5932999999999999,0.5852,0.6002
51552,0.5891,0.5846,0.5934
52046,0.5894,0.5872,0.5928
52293,0.58855,0.5798,0.599
52540,0.5884,0.5826,0.5952
52787,0.5892,0.5846,0.5952
53281,0.59365,0.586,0.6018
53528,0.585,0.5826,0.589
53775,0.58425,0.5742,0.5918
54022,0.5892999999999999,0.586,0.5912
54516,0.5899,0.5812,0.5968
54763,0.59175,0.579,0.598
55010,0.58875,0.5782,0.596
55257,0.58345,0.5724,0.5934
55751,0.58205,0.5746,0.589
55998,0.5868,0.5844,0.5892
56245,0.58575,0.5782,0.5974
56492,0.5844,0.5782,0.5918
56986,0.5895,0.5854,0.5992
57233,0.5829,0.5778,0.5862
57480,0.5904,0.5774,0.5976
57727,0.5872,0.5834,0.593
58221,0.5945,0.5916,0.5974
58468,0.58795,0.5794,0.5926
58715,0.5814,0.5716,0.5908
58962,0.5943499999999999,0.5888,0.6
59456,0.5866,0.582,0.5932
59703,0.5881,0.5768,0.5932
59950,0.58655,0.5806,0.5936
60197,0.5959,0.5894,0.6
60691,0.58925,0.5862,0.5934
60938,0.58795,0.584,0.594
61185,0.5868,0.5764,0.595
61432,0.584,0.5794,0.5882
61926,0.586,0.5798,0.5956
62173,0.5848,0.5792,0.5924
62420,0.58325,0.5788,0.5864
62667,0.579,0.5684,0.5876
63161,0.5851999999999999,0.582,0.5886
63408,0.58265,0.567,0.5898
63655,0.58975,0.5832,0.5944
63902,0.5845,0.5818,0.5862
64396,0.583,0.5752,0.5878
64643,0.5872,0.5806,0.5936
64890,0.5842499999999999,0.58,0.5912
65137,0.5874,0.5822,0.5942
65631,0.58455,0.5746,0.5922
65878,0.5897,0.5878,0.5942
66125,0.59165,0.5864,0.5952
66372,0.58855,0.5858,0.5906
66866,0.5891,0.5838,0.5942
67113,0.5861000000000001,0.5792,0.5924
67360,0.5831,0.5786,0.5862
67607,0.59045,0.5868,0.5936
68101,0.58905,0.5856,0.5952
68348,0.5911,0.5906,0.592
68595,0.5858000000000001,0.5804,0.5954
68842,0.5840000000000001,0.5814,0.5868
69336,0.58135,0.5676,0.59
69583,0.58075,0.5758,0.5848
69830,0.58545,0.5798,0.5896
70077,0.5851,0.581,0.5912
70571,0.5825,0.577,0.5854
70818,0.5869,0.5738,0.5922
71065,0.58575,0.5822,0.5924
71312,0.58465,0.5788,0.5888
71806,0.58525,0.5752,0.594
72053,0.58365,0.5782,0.5878
72300,0.579,0.5742,0.582
72547,0.5860000000000001,0.5822,0.5888
73041,0.58545,0.5822,0.5878
73288,0.5831500000000001,0.5786,0.5942
73535,0.5848,0.577,0.5882
73782,0.5852999999999999,0.569,0.598
74276,0.57955,0.5706,0.5906
74523,0.5836,0.5812,0.5866
74770,0.5799,0.5708,0.5856
75017,0.58785,0.5836,0.5932
75511,0.58445,0.5826,0.586
75758,0.585,0.5794,0.5884
76005,0.58545,0.5794,0.592
76252,0.59175,0.5844,0.5984
76746,0.58245,0.5732,0.59
76993,0.5843499999999999,0.5724,0.5912
77240,0.58985,0.5866,0.5934
77487,0.5746,0.5636,0.5846
77981,0.58675,0.5826,0.5908
78228,0.582,0.5736,0.5898
78475,0.5776,0.573,0.5834
78722,0.58395,0.5786,0.5906
79216,0.58675,0.58,0.5962
79463,0.57905,0.5738,0.5828
79710,0.5825,0.5792,0.5856
79957,0.58705,0.5796,0.59
80451,0.5873999999999999,0.577,0.599
80698,0.57525,0.5656,0.5818
80945,0.57675,0.575,0.5802
81192,0.5871500000000001,0.5846,0.5912
81686,0.58335,0.5786,0.5886
81933,0.58335,0.5774,0.5952
82180,0.5871500000000001,0.5816,0.5916
82427,0.5823,0.5778,0.585
82921,0.58085,0.5724,0.5866
83168,0.58165,0.5758,0.5912
83415,0.5871999999999999,0.577,0.5936
83662,0.58445,0.5788,0.593
84156,0.5777,0.573,0.581
84403,0.57595,0.5674,0.5866
84650,0.58475,0.579,0.588
84897,0.58765,0.5808,0.5936
85391,0.5875999999999999,0.581,0.5962
85638,0.5855,0.5784,0.591
85885,0.58535,0.5828,0.587
86132,0.57915,0.5714,0.5884
86626,0.5854,0.577,0.5908
86873,0.58185,0.5698,0.5924
87120,0.58325,0.5794,0.5878
87367,0.5864,0.5828,0.5888
87861,0.5813,0.575,0.5886
88108,0.57955,0.5706,0.587
88355,0.58125,0.5676,0.5922
88602,0.5854,0.5798,0.5896
89096,0.58585,0.5778,0.5942
89343,0.5819,0.5724,0.5966
89590,0.5769500000000001,0.5722,0.5814
89837,0.58045,0.5732,0.5872
90331,0.57925,0.5742,0.5858
90578,0.58115,0.5732,0.5854
90825,0.58055,0.5784,0.5826
91072,0.5825,0.5814,0.5838
91566,0.58395,0.5788,0.5882
91813,0.57875,0.5692,0.5846
92060,0.57705,0.5654,0.584
92307,0.58145,0.572,0.588
92801,0.58175,0.5718,0.5924
93048,0.5899,0.5826,0.6
93295,0.57765,0.5654,0.5844
93542,0.58025,0.5782,0.5826
94036,0.5827,0.58,0.5844
94283,0.5763,0.572,0.5816
94530,0.5769,0.5704,0.5852
94777,0.57965,0.5774,0.5818
95271,0.5824,0.5792,0.5886
95518,0.57665,0.5678,0.5842
95765,0.57805,0.5732,0.5814
96012,0.57755,0.5748,0.5814
96506,0.57845,0.571,0.5834
96753,0.57565,0.5712,0.5792
97000,0.5791999999999999,0.5728,0.5924
97247,0.58545,0.5844,0.5882
97741,0.5861999999999999,0.5808,0.5898
97988,0.57575,0.573,0.5786
98235,0.5831500000000001,0.5788,0.587
98482,0.5787,0.5726,0.5878
98729,0.57585,0.5722,0.5812


==> results/CIFAR10/P5/fb1_ema_cb0_pre1000_plot.csv <==
step,Mean,Min,Max
1,0.0972,0.0972,0.0972
202,0.2326,0.2292,0.2368
403,0.26655,0.261,0.2692
604,0.28675,0.2846,0.2882
805,0.31395,0.3118,0.317
1006,0.32230000000000003,0.3136,0.3272
1207,0.34125,0.3364,0.3438
1408,0.35009999999999997,0.3484,0.3516
1609,0.36,0.3534,0.366
1810,0.3747,0.3656,0.381
2011,0.38339999999999996,0.3786,0.3864
2212,0.38105,0.3776,0.3862
2413,0.39725,0.3954,0.3992
2614,0.41204999999999997,0.4078,0.414
2815,0.41359999999999997,0.4092,0.4216
3016,0.42405,0.4184,0.4286
3217,0.4244,0.4216,0.4282
3418,0.43615,0.4334,0.4386
3619,0.43715,0.4352,0.4404
3820,0.44465,0.4348,0.4484
4021,0.44930000000000003,0.448,0.451
4222,0.44565,0.4434,0.4492
4423,0.45525,0.4508,0.4592
4624,0.4589,0.4572,0.462
4825,0.4567,0.4536,0.4608
5026,0.46585,0.4588,0.473
5227,0.469,0.4672,0.4716
5428,0.47095,0.466,0.4742
5629,0.47485,0.4672,0.4838
5830,0.47585,0.4698,0.4802
6031,0.47835,0.4732,0.4836
6232,0.47814999999999996,0.4744,0.4828
6433,0.47895,0.4752,0.4832
6634,0.4804,0.477,0.4824
6835,0.4857,0.4798,0.4918
7036,0.48695,0.482,0.494
7237,0.4841,0.4774,0.4898
7438,0.4869,0.4794,0.4942
7639,0.49195,0.4872,0.4972
7840,0.49025,0.488,0.4926
8041,0.4916,0.4836,0.4982
8242,0.4871,0.4788,0.4986
8443,0.50055,0.488,0.5084
8644,0.49565000000000003,0.4852,0.502
8845,0.5016,0.4948,0.5072
9046,0.4974,0.4922,0.5052
9247,0.4981,0.494,0.5068
9448,0.49905,0.4944,0.5082
9649,0.4982,0.4958,0.501
9850,0.5004,0.4928,0.51
10051,0.50755,0.5018,0.5174
10252,0.5009,0.4986,0.5068
10453,0.5013,0.4968,0.5084
10654,0.5071,0.5032,0.5096
10855,0.5082,0.5004,0.5148
11056,0.5062,0.4978,0.519
11257,0.5067,0.4976,0.5148
11458,0.51045,0.5054,0.5142
11659,0.50695,0.495,0.5168
11860,0.51065,0.5072,0.5158
12061,0.5065999999999999,0.5012,0.5114
12262,0.5076499999999999,0.4994,0.5156
12463,0.51415,0.5068,0.5216
12664,0.514,0.5056,0.5222
12865,0.51405,0.506,0.5194
13066,0.51695,0.5118,0.5238
13267,0.51605,0.5128,0.5236
13468,0.51645,0.5134,0.519
13669,0.51835,0.5114,0.5228
13870,0.5155,0.5076,0.5202
14071,0.51625,0.5096,0.5218
14272,0.5095000000000001,0.5072,0.5138
14473,0.5097499999999999,0.4978,0.5156
14674,0.517,0.508,0.5258
14875,0.5197,0.5162,0.523
15076,0.51615,0.5078,0.5204
15277,0.5166000000000001,0.511,0.5208
15478,0.51905,0.5078,0.5258
15679,0.5149,0.5114,0.519
15880,0.5186,0.5106,0.5304
16081,0.5206500000000001,0.5132,0.5254
16282,0.51795,0.5132,0.5252
16483,0.51805,0.5074,0.5312
16684,0.5201,0.5182,0.5236
16885,0.51925,0.509,0.5272
17086,0.5163,0.5098,0.5202
17287,0.51215,0.4974,0.5224
17488,0.52355,0.5138,0.5356
17689,0.52015,0.515,0.5286
17890,0.5258499999999999,0.5206,0.5312
18091,0.5272,0.521,0.5338
18292,0.52485,0.5188,0.533
18493,0.52655,0.5186,0.5358
18694,0.5238,0.5202,0.5286
18895,0.5246999999999999,0.5102,0.5316
19096,0.52235,0.5182,0.5302
19297,0.5272,0.5216,0.5312
19498,0.5219,0.5154,0.5264
19699,0.52015,0.5142,0.5332
19900,0.527,0.5232,0.53
20101,0.5244,0.5164,0.5332
20302,0.5239,0.5196,0.5268
20503,0.52525,0.5188,0.531
20704,0.53015,0.5218,0.5374
20905,0.52495,0.5204,0.5316
21106,0.52295,0.5178,0.5358
21307,0.5246,0.5176,0.5284
21508,0.52615,0.522,0.5302
21709,0.5243,0.5202,0.5286
21910,0.52095,0.5142,0.5292
22111,0.5258,0.5206,0.5312
22312,0.5278,0.5174,0.534
22513,0.52415,0.5142,0.5332
22714,0.52135,0.5084,0.5316
22915,0.5272,0.5206,0.5318
23116,0.5298,0.521,0.5398
23317,0.5279,0.522,0.5342
23518,0.53255,0.5234,0.5392
23719,0.5246999999999999,0.5216,0.5302
23920,0.52945,0.5256,0.5332
24121,0.5225500000000001,0.5096,0.528
24322,0.52745,0.5254,0.5324
24523,0.53205,0.5264,0.5412
24724,0.52875,0.522,0.535
24925,0.52215,0.519,0.5238
25126,0.5294,0.5258,0.5334
25327,0.5293,0.525,0.5328
25528,0.5257000000000001,0.5218,0.531
25729,0.5259,0.5134,0.5308
25930,0.5262,0.5248,0.528
26131,0.5306,0.525,0.5374
26332,0.52715,0.5208,0.5338
26533,0.53075,0.5232,0.536
26734,0.5327,0.529,0.5364
26935,0.5284,0.5228,0.5336
27136,0.52745,0.5254,0.53
27337,0.5262,0.5176,0.5332
27538,0.525,0.5198,0.5322
27739,0.524,0.5142,0.5314
27940,0.5286,0.5226,0.5348
28141,0.5236000000000001,0.514,0.5334
28342,0.5298,0.5252,0.5362
28543,0.5294,0.5224,0.5328
28744,0.53225,0.5266,0.5382
28945,0.53165,0.5282,0.5348
29146,0.5325500000000001,0.5248,0.5384
29347,0.5326500000000001,0.5292,0.5348
29548,0.5309,0.5246,0.5394
29749,0.5314,0.5266,0.5338
29950,0.53105,0.5248,0.5358
30151,0.53355,0.5312,0.5358
30352,0.53285,0.5278,0.537
30553,0.52955,0.5236,0.533
30754,0.53335,0.5266,0.54
30955,0.53295,0.5234,0.5396
31156,0.5344,0.5314,0.5374
31357,0.5348999999999999,0.5266,0.5428
31558,0.52855,0.5232,0.5334
31759,0.53185,0.5194,0.539
31960,0.5318499999999999,0.528,0.5366
32161,0.5312,0.5274,0.5366
32362,0.52925,0.5242,0.537
32563,0.5324,0.5274,0.5378
32764,0.5349,0.5288,0.54
32965,0.53445,0.529,0.54
33166,0.5318,0.5276,0.5362
33367,0.53195,0.5244,0.5392
33568,0.5285,0.526,0.532
33769,0.52715,0.518,0.533
33970,0.5314,0.5264,0.5372
34171,0.5343,0.5294,0.5398
34372,0.5318,0.523,0.5384
34573,0.53025,0.5238,0.5366
34774,0.5306,0.5234,0.5376
34975,0.53,0.5202,0.5358
35176,0.53395,0.5292,0.54
35377,0.53235,0.5258,0.5368
35578,0.5336000000000001,0.52,0.5442
35779,0.53245,0.5272,0.5408
35980,0.5321,0.5196,0.5396
36181,0.5262,0.5194,0.533
36382,0.5294,0.5252,0.5346
36583,0.529,0.5234,0.5376
36784,0.5283,0.524,0.5346
36985,0.5305,0.5256,0.5326
37186,0.5275,0.516,0.533
37387,0.5325,0.5192,0.5392
37588,0.53315,0.5284,0.5382
37789,0.5305,0.5258,0.5354
37990,0.52985,0.5246,0.5368
38191,0.5278,0.5212,0.5342
38392,0.53325,0.5282,0.5396
38593,0.52705,0.525,0.5302
38794,0.53135,0.5288,0.535
38995,0.52855,0.5224,0.5314
39196,0.53085,0.527,0.5348
39397,0.5326,0.5298,0.5338
39598,0.531,0.5236,0.5376
39799,0.5323,0.529,0.5358
40000,0.5335,0.5294,0.5362
40201,0.5311,0.5196,0.5382
40402,0.5298499999999999,0.5206,0.5342
40603,0.52785,0.523,0.533
40804,0.53335,0.5238,0.5422
41005,0.53115,0.528,0.5356
41206,0.5359,0.5266,0.541
41407,0.53425,0.5232,0.5408
41608,0.5326,0.5274,0.5384
41809,0.5305,0.5224,0.5382
42010,0.533,0.5248,0.5414
42211,0.53345,0.529,0.5376
42412,0.52925,0.5224,0.5368
42613,0.533,0.5258,0.5436
42814,0.5346500000000001,0.5298,0.5384
43015,0.5319499999999999,0.5264,0.5408
43216,0.5274,0.524,0.533
43417,0.5309,0.5228,0.5376
43618,0.53035,0.5236,0.5366
43819,0.53005,0.5234,0.5372
44020,0.53025,0.5238,0.5358
44221,0.53025,0.5266,0.5338
44422,0.53175,0.5284,0.5342
44623,0.5312,0.5214,0.5358
44824,0.53425,0.5304,0.5382
45025,0.5328999999999999,0.5266,0.5354
45226,0.5307,0.523,0.5354
45427,0.5302,0.518,0.5378
45628,0.53075,0.5232,0.535
45829,0.5327,0.5208,0.539
46030,0.5307499999999999,0.5256,0.5344
46231,0.5299,0.5194,0.5382
46432,0.53345,0.525,0.5366
46633,0.5337,0.5252,0.5408
46834,0.5285,0.5194,0.5328
47035,0.5231,0.5134,0.531
47236,0.5319499999999999,0.5246,0.5378
47437,0.53295,0.5252,0.5388
47638,0.5315,0.523,0.5354
47839,0.5318,0.5278,0.5362
48040,0.5294,0.5248,0.5344
48241,0.5338499999999999,0.5282,0.5382
48442,0.5319,0.5266,0.5382
48643,0.53195,0.5294,0.5362
48844,0.53195,0.5306,0.534
49045,0.5307,0.5286,0.5324
49246,0.5306500000000001,0.5274,0.5332
49447,0.53295,0.5236,0.5382
49648,0.5312,0.5282,0.5338
49849,0.5302,0.5242,0.5346
50050,0.5327500000000001,0.531,0.5344
50251,0.5289,0.523,0.5338
50452,0.52935,0.524,0.5382
50653,0.5294,0.5278,0.5326
50854,0.5298499999999999,0.5276,0.5328
51055,0.5326,0.5286,0.5384
51256,0.5252,0.5152,0.5292
51457,0.5293,0.5226,0.5338
51658,0.52745,0.5228,0.5332
51859,0.5291,0.522,0.5334
52060,0.5269,0.5194,0.5302
52261,0.52895,0.5166,0.5344
52462,0.52215,0.5148,0.526
52663,0.5279,0.5224,0.5334
52864,0.5294,0.5216,0.5364
53065,0.5316,0.5284,0.5352
53266,0.5226999999999999,0.5206,0.5248
53467,0.5316,0.5192,0.5364
53668,0.52745,0.5248,0.5312
53869,0.5268999999999999,0.5234,0.5302
54070,0.532,0.53,0.5344
54271,0.5304,0.5276,0.534
54472,0.5306500000000001,0.521,0.5446
54673,0.52765,0.5214,0.5372
54874,0.53125,0.5186,0.5368
55075,0.53155,0.5268,0.5354
55276,0.52895,0.5224,0.5342
55477,0.5347,0.5224,0.5448
55678,0.5347000000000001,0.5308,0.5372
55879,0.52705,0.5224,0.5312
56080,0.5293,0.5208,0.535
56281,0.5263,0.5236,0.5288
56482,0.5337000000000001,0.5292,0.5386
56683,0.529,0.5256,0.5304
56884,0.53045,0.5242,0.5356
57085,0.53355,0.5298,0.5354
57286,0.532,0.5272,0.5352
57487,0.53075,0.5176,0.5378
57688,0.5303,0.52,0.54
57889,0.53105,0.5256,0.5346
58090,0.52855,0.5224,0.5324
58291,0.53005,0.5226,0.5352
58492,0.52805,0.5262,0.529
58693,0.5287,0.5238,0.5326
58894,0.53205,0.5236,0.5354
59095,0.52805,0.5188,0.5366
59296,0.53395,0.531,0.5368
59497,0.5329,0.5268,0.5366
59698,0.53235,0.5284,0.5348
59899,0.5307,0.5242,0.5366
60100,0.53225,0.5304,0.5356
60301,0.53045,0.5248,0.5336
60502,0.5323,0.5268,0.537
60703,0.5299,0.5256,0.5342
60904,0.53405,0.5288,0.539
61105,0.5292,0.5244,0.5326
61306,0.5308666666666667,0.53,0.5324
61507,0.5284666666666666,0.521,0.5328
61708,0.5337999999999999,0.5248,0.5398
61909,0.527,0.5192,0.5314
62110,0.5292666666666667,0.523,0.5368
62311,0.5341333333333332,0.5316,0.5356
62512,0.5304000000000001,0.5282,0.5348
62713,0.5256,0.5256,0.5256
62914,0.5237,0.5174,0.53
63115,0.5273,0.5216,0.533
63316,0.5174000000000001,0.5096,0.5252
63517,0.5267,0.519,0.5344
63718,0.5261,0.5224,0.5298
63919,0.5248,0.5248,0.5248


==> results/CIFAR10/P5/fb1_ema_cb0_pre100_plot.csv <==
step,Mean,Min,Max
1,0.0972,0.0972,0.0972
127,0.27180000000000004,0.268,0.2756
253,0.279,0.2774,0.2806
379,0.2948,0.2892,0.3004
526,0.3114,0.3072,0.3156
652,0.31520000000000004,0.3146,0.3158
778,0.3326,0.3302,0.335
904,0.3301,0.3276,0.3326
1051,0.3431,0.341,0.3452
1177,0.3607,0.3568,0.3646
1303,0.3705,0.3654,0.3756
1429,0.3752,0.3656,0.3848
1576,0.3931,0.3924,0.3938
1702,0.3905,0.387,0.394
1828,0.3925,0.3916,0.3934
1954,0.4088,0.4082,0.4094
2101,0.4085,0.4082,0.4088
2227,0.4023,0.4014,0.4032
2353,0.4248,0.4228,0.4268
2479,0.4285,0.425,0.432
2626,0.4249,0.4226,0.4272
2752,0.4375,0.4348,0.4402
2878,0.4275,0.4262,0.4288
3004,0.44830000000000003,0.4428,0.4538
3151,0.44720000000000004,0.444,0.4504
3277,0.447,0.4436,0.4504
3403,0.46409999999999996,0.4638,0.4644
3529,0.4608,0.4596,0.462
3676,0.46240000000000003,0.4566,0.4682
3802,0.4632,0.4622,0.4642
3928,0.47309999999999997,0.4698,0.4764
4054,0.46909999999999996,0.4672,0.471
4201,0.4718,0.4688,0.4748
4327,0.4728,0.4684,0.4772
4453,0.48419999999999996,0.4836,0.4848
4579,0.4764,0.4738,0.479
4726,0.4729,0.4664,0.4794
4852,0.489,0.4842,0.4938
4978,0.488,0.4854,0.4906
5104,0.4878,0.486,0.4896
5251,0.4921,0.491,0.4932
5377,0.4887,0.4816,0.4958
5503,0.4941,0.491,0.4972
5629,0.5031,0.503,0.5032
5776,0.4989,0.497,0.5008
5902,0.5046,0.5016,0.5076
6028,0.5019,0.4964,0.5074
6154,0.5045,0.5036,0.5054
6301,0.498,0.4954,0.5006
6427,0.5134000000000001,0.5118,0.515
6553,0.5103,0.5086,0.512
6679,0.5062,0.5022,0.5102
6826,0.5105999999999999,0.5066,0.5146
6952,0.5082,0.5032,0.5132
7078,0.5071,0.5062,0.508
7204,0.5179,0.5176,0.5182
7351,0.5128999999999999,0.5102,0.5156
7477,0.5112000000000001,0.5108,0.5116
7603,0.5245,0.5198,0.5292
7729,0.5173000000000001,0.5138,0.5208
7876,0.5252,0.5212,0.5292
8002,0.5305,0.5276,0.5334
8128,0.5208999999999999,0.5196,0.5222
8254,0.5157,0.5154,0.516
8401,0.5191,0.516,0.5222
8527,0.5126999999999999,0.5126,0.5128
8653,0.5296000000000001,0.5238,0.5354
8779,0.5202,0.5116,0.5288
8926,0.5283,0.5262,0.5304
9052,0.5135000000000001,0.513,0.514
9178,0.5302,0.5292,0.5312
9304,0.5282,0.5238,0.5326
9451,0.5226,0.5222,0.523
9577,0.5336000000000001,0.5328,0.5344
9703,0.5266,0.52,0.5332
9829,0.5297000000000001,0.529,0.5304
9976,0.53,0.527,0.533
10102,0.523,0.5228,0.5232
10228,0.5242,0.5206,0.5278
10354,0.5287999999999999,0.525,0.5326
10501,0.5246999999999999,0.5218,0.5276
10627,0.5291,0.5264,0.5318
10753,0.5326,0.5248,0.5404
10879,0.5339,0.5286,0.5392
11026,0.5326,0.5264,0.5388
11152,0.5272,0.5254,0.529
11278,0.5274,0.5256,0.5292
11404,0.5401,0.5314,0.5488
11551,0.5343,0.53,0.5386
11677,0.5328999999999999,0.526,0.5398
11803,0.5386,0.537,0.5402
11929,0.5382,0.5376,0.5388
12076,0.5457000000000001,0.543,0.5484
12202,0.5295,0.5274,0.5316
12328,0.5335000000000001,0.53,0.537
12454,0.5353,0.5336,0.537
12601,0.5344,0.5316,0.5372
12727,0.5356000000000001,0.5292,0.542
12853,0.53,0.5248,0.5352
12979,0.5376,0.5344,0.5408
13126,0.5403,0.5392,0.5414
13252,0.5408,0.5398,0.5418
13378,0.5345,0.5344,0.5346
13504,0.5352,0.5308,0.5396
13651,0.5329999999999999,0.5324,0.5336
13777,0.5311,0.5292,0.533
13903,0.5349999999999999,0.5346,0.5354
14029,0.5333,0.528,0.5386
14176,0.5339,0.529,0.5388
14302,0.5451,0.544,0.5462
14428,0.5410999999999999,0.5384,0.5438
14554,0.5369999999999999,0.5326,0.5414
14701,0.5441,0.5438,0.5444
14827,0.5387,0.5316,0.5458
14953,0.5454,0.545,0.5458
15079,0.5387,0.532,0.5454
15226,0.5428,0.5412,0.5444
15352,0.5479,0.5448,0.551
15478,0.5470999999999999,0.5424,0.5518
15604,0.5455,0.5454,0.5456
15751,0.5411,0.534,0.5482
15877,0.5434,0.5418,0.545
16003,0.5403,0.5402,0.5404
16129,0.5494,0.5454,0.5534
16276,0.5386,0.5384,0.5388
16402,0.5438000000000001,0.5414,0.5462
16528,0.5494,0.5462,0.5526
16654,0.5386,0.538,0.5392
16801,0.5412,0.54,0.5424
16927,0.5474,0.5472,0.5476
17053,0.5427,0.5384,0.547
17179,0.5453,0.5406,0.55
17326,0.5448999999999999,0.5418,0.548
17452,0.5447,0.5366,0.5528
17578,0.5474,0.547,0.5478
17704,0.5436,0.5406,0.5466
17851,0.5467,0.5446,0.5488
17977,0.5474,0.5424,0.5524
18103,0.5467,0.5458,0.5476
18229,0.5524,0.545,0.5598
18376,0.5511,0.549,0.5532
18502,0.5489999999999999,0.5456,0.5524
18628,0.5498000000000001,0.5442,0.5554
18754,0.5449999999999999,0.5378,0.5522
18901,0.5576,0.5544,0.5608
19027,0.5518000000000001,0.5506,0.553
19153,0.5503,0.5442,0.5564
19279,0.548,0.5474,0.5486
19426,0.5471,0.546,0.5482
19552,0.5550999999999999,0.5506,0.5596
19678,0.5502,0.5448,0.5556
19804,0.548,0.5466,0.5494
19951,0.5436,0.5386,0.5486
20077,0.5484,0.5458,0.551
20203,0.5495,0.5466,0.5524
20329,0.5465,0.5424,0.5506
20476,0.5457,0.5448,0.5466
20602,0.556,0.5546,0.5574
20728,0.5514,0.5496,0.5532
20854,0.5501,0.5432,0.557
21001,0.5501,0.5468,0.5534
21127,0.5521,0.5512,0.553
21253,0.5525,0.5518,0.5532
21379,0.5514,0.5506,0.5522
21526,0.5535,0.5512,0.5558
21652,0.5547,0.5494,0.56
21778,0.55,0.5486,0.5514
21904,0.5619000000000001,0.5612,0.5626
22051,0.5568,0.5556,0.558
22177,0.5591,0.558,0.5602
22303,0.5532,0.5494,0.557
22429,0.5523,0.5478,0.5568
22576,0.56,0.5574,0.5626
22702,0.5532999999999999,0.5508,0.5558
22828,0.5566,0.5506,0.5626
22954,0.5496,0.5478,0.5514
23101,0.5533,0.55,0.5566
23227,0.5523,0.5462,0.5584
23353,0.5599000000000001,0.5562,0.5636
23479,0.5509999999999999,0.5422,0.5598
23626,0.5532,0.5494,0.557
23752,0.5523,0.5506,0.554
23878,0.5550999999999999,0.5524,0.5578
24004,0.5525,0.5502,0.5548
24151,0.5472,0.5424,0.552
24277,0.5564,0.5536,0.5592
24403,0.5510999999999999,0.5504,0.5518
24529,0.5503,0.55,0.5506
24676,0.5592999999999999,0.5548,0.5638
24802,0.5574,0.5572,0.5576
24928,0.5567,0.5542,0.5592
25054,0.5467,0.546,0.5474
25201,0.5529999999999999,0.5466,0.5594
25327,0.5486,0.5436,0.5536
25453,0.5525,0.5514,0.5536
25579,0.5577000000000001,0.5534,0.562
25726,0.5555,0.5548,0.5562
25852,0.5589999999999999,0.5534,0.5646
25978,0.5570999999999999,0.5536,0.5606
26104,0.5608,0.5566,0.565
26251,0.5614,0.5594,0.5634
26377,0.5530999999999999,0.5516,0.5546
26503,0.5587,0.557,0.5604
26629,0.5610999999999999,0.5568,0.5654
26776,0.5589,0.5538,0.564
26902,0.5640000000000001,0.5608,0.5672
27028,0.5618000000000001,0.5612,0.5624
27154,0.5574,0.5544,0.5604
27301,0.5582,0.5554,0.561
27427,0.5569,0.5544,0.5594
27553,0.56,0.5592,0.5608
27679,0.5568,0.5532,0.5604
27826,0.5573,0.5556,0.559
27952,0.5582,0.5566,0.5598
28078,0.5564,0.5546,0.5582
28204,0.5638000000000001,0.56,0.5676
28351,0.5615,0.5614,0.5616
28477,0.5597000000000001,0.555,0.5644
28603,0.5544,0.5516,0.5572
28729,0.5658000000000001,0.5612,0.5704
28876,0.5611999999999999,0.5566,0.5658
29002,0.5538000000000001,0.5496,0.558
29128,0.5547,0.5498,0.5596
29254,0.556,0.5546,0.5574
29401,0.5554,0.5532,0.5576
29527,0.5546,0.5534,0.5558
29653,0.5572,0.5564,0.558
29779,0.5605,0.5574,0.5636
29926,0.5593,0.557,0.5616
30052,0.5606,0.5564,0.5648
30178,0.5591999999999999,0.5556,0.5628
30304,0.563,0.5574,0.5686
30451,0.5593,0.5586,0.56
30577,0.5582,0.5514,0.565
30703,0.5558000000000001,0.5542,0.5574
30829,0.5603,0.5564,0.5642
30976,0.5553,0.5512,0.5594
31102,0.5596,0.5562,0.563
31228,0.5585,0.5572,0.5598
31354,0.5559000000000001,0.555,0.5568
31501,0.5576,0.5556,0.5596
31627,0.5549999999999999,0.5512,0.5588
31753,0.5587,0.5554,0.562
31879,0.5665,0.565,0.568
32026,0.5625,0.5596,0.5654
32152,0.5577000000000001,0.557,0.5584
32278,0.5640000000000001,0.5632,0.5648
32404,0.5574,0.5568,0.558
32551,0.5558000000000001,0.5542,0.5574
32677,0.5609,0.5602,0.5616
32803,0.5593,0.5566,0.562
32929,0.5624,0.5574,0.5674
33076,0.5623,0.5606,0.564
33202,0.5575,0.5536,0.5614
33328,0.5561,0.5514,0.5608
33454,0.5632999999999999,0.5626,0.564
33601,0.5598000000000001,0.5574,0.5622
33727,0.5629,0.5622,0.5636
33853,0.5614,0.553,0.5698
33979,0.5677,0.564,0.5714
34126,0.5589,0.5522,0.5656
34252,0.5575,0.5542,0.5608
34378,0.5575,0.5566,0.5584
34504,0.5648,0.5648,0.5648
34651,0.5621,0.5568,0.5674
34777,0.5654,0.5584,0.5724
34903,0.5644,0.5566,0.5722
35029,0.56,0.557,0.563
35176,0.5552,0.5482,0.5622
35302,0.562,0.5544,0.5696
35428,0.5575,0.5488,0.5662
35554,0.5645,0.559,0.57
35701,0.5603,0.558,0.5626
35827,0.5586,0.5554,0.5618
35953,0.5641,0.56,0.5682
36079,0.5604,0.556,0.5648
36226,0.5582,0.5492,0.5672
36352,0.5519000000000001,0.5486,0.5552
36478,0.5584,0.5562,0.5606
36604,0.5650999999999999,0.5612,0.569
36751,0.5609999999999999,0.5564,0.5656
36877,0.5626,0.5622,0.563
37003,0.5615,0.5614,0.5616
37129,0.5591,0.5562,0.562
37276,0.5646,0.5592,0.57
37402,0.5657,0.5626,0.5688
37528,0.5638000000000001,0.5582,0.5694
37654,0.565,0.5602,0.5698
37801,0.5702,0.5628,0.5776
37927,0.5631999999999999,0.5558,0.5706
38053,0.5644,0.5568,0.572
38179,0.5585,0.5556,0.5614
38326,0.5654999999999999,0.565,0.566
38452,0.5655,0.5636,0.5674
38578,0.5625,0.557,0.568
38704,0.5702,0.5658,0.5746
38851,0.5595,0.5574,0.5616
38977,0.5651999999999999,0.5646,0.5658
39103,0.5650999999999999,0.5644,0.5658
39229,0.562,0.56,0.564
39376,0.5609999999999999,0.5608,0.5612
39502,0.5574,0.5558,0.559
39628,0.5654,0.562,0.5688
39754,0.5632,0.5572,0.5692
39901,0.5611999999999999,0.5558,0.5666
40027,0.5603,0.5578,0.5628
40153,0.5608,0.5564,0.5652
40279,0.5589999999999999,0.555,0.563
40426,0.5661,0.5566,0.5756
40552,0.5554,0.5514,0.5594
40678,0.5629,0.5576,0.5682
40804,0.5646,0.5598,0.5694
40951,0.5599000000000001,0.558,0.5618
41077,0.558,0.553,0.563
41203,0.5538000000000001,0.5506,0.557
41329,0.5627,0.558,0.5674
41476,0.5627,0.5626,0.5628
41602,0.5635,0.5628,0.5642
41728,0.5609999999999999,0.5568,0.5652
41854,0.5691999999999999,0.567,0.5714
41980,0.5611999999999999,0.5574,0.565


==> results/CIFAR10/P5/fb1_ema_cb0_pre352_plot.csv <==
step,Mean,Min,Max
1,0.0972,0.0972,0.0972
145,0.24875,0.2444,0.2576
361,0.2734,0.2706,0.277
577,0.2999,0.2914,0.307
793,0.3179,0.313,0.3232
1009,0.33455,0.3294,0.3382
1225,0.35645,0.354,0.36
1369,0.3593,0.3568,0.3608
1585,0.36605,0.3554,0.3716
1801,0.38439999999999996,0.382,0.3878
2017,0.39385000000000003,0.3906,0.3982
2233,0.39890000000000003,0.3936,0.4036
2449,0.4026,0.399,0.4068
2593,0.40905,0.4042,0.4154
2809,0.41135,0.4056,0.4174
3025,0.4203,0.4126,0.4304
3241,0.43055,0.422,0.4382
3457,0.43589999999999995,0.4306,0.4382
3673,0.44695,0.4368,0.4516
3817,0.4525,0.4492,0.4562
4033,0.4555,0.452,0.4592
4249,0.45605,0.4526,0.462
4465,0.4508,0.4422,0.4576
4681,0.4683,0.4632,0.477
4897,0.4611,0.452,0.4674
5113,0.4701,0.4668,0.4748
5257,0.47409999999999997,0.4724,0.478
5473,0.4736,0.468,0.4856
5689,0.47845,0.4734,0.483
5905,0.48705,0.4814,0.4926
6121,0.49045,0.4834,0.4956
6337,0.48955,0.4872,0.4938
6481,0.4901,0.4864,0.4938
6697,0.49385,0.49,0.4986
6913,0.48915,0.485,0.4924
7129,0.4889,0.4852,0.4922
7345,0.4971,0.494,0.5004
7561,0.49955,0.493,0.5054
7705,0.496,0.4902,0.5022
7921,0.50295,0.501,0.505
8137,0.5041,0.5016,0.5074
8353,0.50465,0.5018,0.5084
8569,0.5008,0.4946,0.5088
8785,0.5049,0.4964,0.51
8929,0.50815,0.5012,0.5152
9145,0.508,0.5028,0.5148
9361,0.51055,0.5064,0.518
9577,0.51305,0.5074,0.5218
9793,0.5069,0.501,0.5108
10009,0.5059,0.499,0.512
10225,0.5111,0.5076,0.5172
10369,0.51265,0.5058,0.5192
10585,0.51805,0.5142,0.5238
10801,0.5175,0.5146,0.522
11017,0.5161,0.5072,0.5218
11233,0.5111,0.5026,0.5174
11449,0.51625,0.514,0.519
11593,0.52205,0.5168,0.524
11809,0.5139,0.507,0.5226
12025,0.5205500000000001,0.5182,0.5252
12241,0.52335,0.5194,0.5274
12457,0.5233,0.5186,0.5272
12673,0.51705,0.51,0.5242
12817,0.5206,0.5146,0.5262
13033,0.5175,0.505,0.5318
13249,0.52555,0.522,0.5312
13465,0.51995,0.5168,0.5258
13681,0.5257000000000001,0.5224,0.5288
13897,0.5223,0.518,0.524
14113,0.5215,0.517,0.5262
14257,0.52105,0.5202,0.522
14473,0.52495,0.5222,0.5294
14689,0.5228,0.5156,0.532
14905,0.52425,0.518,0.5304
15121,0.5225500000000001,0.5158,0.5264
15337,0.52775,0.5208,0.5324
15481,0.52905,0.5232,0.5342
15697,0.5259,0.523,0.5288
15913,0.5265,0.5184,0.5318
16129,0.52505,0.5184,0.5312
16345,0.52895,0.5224,0.5376
16561,0.52105,0.5154,0.5282
16705,0.52355,0.5134,0.5294
16921,0.5286500000000001,0.5232,0.5394
17137,0.52955,0.523,0.5358
17353,0.53655,0.5344,0.5406
17569,0.52945,0.5242,0.535
17785,0.5319499999999999,0.5282,0.5346
17929,0.5312,0.5284,0.5328
18145,0.53435,0.5274,0.5432
18361,0.5298,0.5238,0.5398
18577,0.5236,0.5182,0.5256
18793,0.5267000000000001,0.521,0.5318
19009,0.52905,0.5264,0.533
19225,0.53235,0.5316,0.5332
19369,0.534,0.5232,0.5404
19585,0.5347999999999999,0.5272,0.5428
19801,0.53635,0.5332,0.5428
20017,0.5407,0.5358,0.5452
20233,0.5378499999999999,0.5328,0.5454
20449,0.53805,0.5338,0.5416
20593,0.5353,0.53,0.5434
20809,0.5322,0.5266,0.5422
21025,0.5326,0.5208,0.5418
21241,0.53765,0.5292,0.5492
21457,0.5349,0.5298,0.543
21673,0.53125,0.5268,0.5352
21817,0.5355,0.5312,0.543
22033,0.5357000000000001,0.5316,0.544
22249,0.5345500000000001,0.529,0.5372
22465,0.54015,0.5318,0.5476
22681,0.5347,0.5326,0.5398
22897,0.5314000000000001,0.5208,0.5382
23041,0.53505,0.5274,0.5388
23257,0.53195,0.5232,0.546
23473,0.53555,0.5306,0.5398
23689,0.5363,0.5262,0.5432
23905,0.5333,0.5304,0.5352
24121,0.5371,0.5334,0.5394
24337,0.53395,0.5294,0.539
24481,0.5402,0.5362,0.5444
24697,0.53555,0.5308,0.5426
24913,0.53305,0.5314,0.5338
25129,0.536,0.529,0.544
25345,0.54195,0.5388,0.546
25561,0.5378000000000001,0.5278,0.5424
25705,0.53665,0.5334,0.5414
25921,0.53695,0.5346,0.5426
26137,0.5403,0.5322,0.5494
26353,0.53895,0.5346,0.5456
26569,0.5434,0.5386,0.55
26785,0.5377,0.5324,0.5426
26929,0.53845,0.528,0.5462
27145,0.5396,0.5358,0.5468
27361,0.53905,0.5342,0.5418
27577,0.5372,0.5332,0.5432
27793,0.5389,0.531,0.5464
28009,0.5381,0.5322,0.5434
28225,0.5437000000000001,0.542,0.548
28369,0.5385,0.5364,0.5406
28585,0.5377000000000001,0.5314,0.546
28801,0.5388,0.5332,0.5426
29017,0.5413,0.5346,0.5492
29233,0.54045,0.5344,0.5498
29449,0.5436,0.5356,0.5482
29593,0.542,0.538,0.5452
29809,0.541,0.5352,0.544
30025,0.54285,0.5372,0.5504
30241,0.53995,0.538,0.5454
30457,0.53335,0.524,0.5418
30673,0.5387,0.5298,0.5534
30817,0.5418499999999999,0.5386,0.5452
31033,0.54005,0.5376,0.5446
31249,0.5379,0.5288,0.5474
31465,0.54385,0.5362,0.549
31681,0.5392,0.5358,0.5416
31897,0.53905,0.5322,0.543
32041,0.54295,0.5356,0.546
32257,0.541,0.5356,0.55
32473,0.54255,0.539,0.5486
32689,0.546,0.5418,0.551
32905,0.54205,0.538,0.55
33121,0.5426500000000001,0.5368,0.5482
33337,0.5395,0.5368,0.5464
33481,0.53905,0.533,0.5456
33697,0.5455,0.543,0.5476
33913,0.5372,0.531,0.5412
34129,0.5384,0.5358,0.5404
34345,0.5381,0.5334,0.5408
34561,0.53865,0.5356,0.542
34705,0.54165,0.5382,0.5476
34921,0.539,0.532,0.5474
35137,0.5386,0.535,0.5416
35353,0.5381,0.5298,0.5422
35569,0.5422,0.5388,0.5494
35785,0.5439,0.5414,0.5468
35929,0.54195,0.5342,0.5494
36145,0.5384,0.5378,0.5402
36361,0.5442,0.5404,0.5468
36577,0.54385,0.5336,0.5488
36793,0.5453,0.5424,0.5478
37009,0.54695,0.5428,0.5506
37153,0.5448999999999999,0.5408,0.547
37369,0.5418499999999999,0.5374,0.5512
37585,0.5448999999999999,0.5422,0.5488
37801,0.54285,0.5376,0.5484
38017,0.54445,0.5418,0.5472
38233,0.54385,0.5358,0.551
38449,0.5451,0.5424,0.5466
38593,0.5455,0.5388,0.551
38809,0.54055,0.5354,0.5476
39025,0.54225,0.5342,0.5476
39241,0.53765,0.5322,0.5402
39457,0.5437,0.5378,0.55
39673,0.5404,0.5366,0.5424
39817,0.54355,0.5356,0.5502
40033,0.54515,0.5352,0.5528
40249,0.54325,0.5414,0.546
40465,0.5473,0.5416,0.5532
40681,0.5458000000000001,0.543,0.547
40897,0.5468999999999999,0.5428,0.5512
41041,0.54055,0.5334,0.5514
41257,0.54065,0.5334,0.5442
41473,0.5436,0.5376,0.5518
41689,0.5399499999999999,0.5378,0.5456
41905,0.54115,0.537,0.5472
42121,0.53745,0.5328,0.5446
42337,0.53745,0.531,0.545
42481,0.5379,0.5296,0.5422
42697,0.5398000000000001,0.5358,0.5472
42913,0.5448,0.5378,0.5524
43129,0.54555,0.5366,0.5508
43345,0.54375,0.5384,0.5488
43561,0.54725,0.5442,0.5498
43705,0.54045,0.5362,0.5514
43921,0.54045,0.5368,0.5424
44137,0.5387,0.532,0.5444
44353,0.5402,0.5362,0.5442
44569,0.54505,0.542,0.548
44785,0.54165,0.536,0.5476
44929,0.5449999999999999,0.5418,0.547
45145,0.5468999999999999,0.5444,0.5484
45361,0.5461,0.5434,0.5482
45577,0.53775,0.5282,0.5432
45793,0.5425,0.5406,0.5456
46009,0.54175,0.5358,0.5464
46153,0.54515,0.5408,0.551
46369,0.54485,0.5428,0.5472
46585,0.544,0.5378,0.549
46801,0.54365,0.5422,0.5462
47017,0.5399499999999999,0.5364,0.5428
47233,0.54085,0.536,0.543
47449,0.5485,0.539,0.5542
47593,0.5421,0.5358,0.549
47809,0.54605,0.5412,0.549
48025,0.5428499999999999,0.5376,0.5492
48241,0.54285,0.5406,0.5448
48457,0.54205,0.5352,0.5454
48673,0.5444,0.536,0.5488
48817,0.5463,0.5412,0.5512
49033,0.54235,0.535,0.5472
49249,0.5404,0.5364,0.5496
49465,0.54625,0.5396,0.5536
49681,0.5428999999999999,0.5376,0.5518
49897,0.5431999999999999,0.5346,0.5476
50041,0.5436,0.5368,0.5518
50257,0.54425,0.5366,0.5496
50473,0.5423,0.54,0.547
50689,0.5468500000000001,0.5434,0.5492
50905,0.5418,0.5384,0.5486
51121,0.5429999999999999,0.5396,0.5466
51265,0.54245,0.5376,0.5482
51481,0.54115,0.535,0.5458
51697,0.5421,0.5396,0.5448
51913,0.54165,0.5376,0.5452
52129,0.54385,0.5358,0.5496
52345,0.54525,0.54,0.5488
52561,0.5457000000000001,0.543,0.548
52705,0.5446,0.5396,0.5482
52921,0.5468500000000001,0.5444,0.55
53137,0.54315,0.5398,0.5464
53353,0.54375,0.5392,0.5488
53569,0.5453,0.5408,0.5516
53785,0.54275,0.5408,0.5454
53929,0.542,0.5384,0.5462
54145,0.53665,0.534,0.5406
54361,0.54555,0.5416,0.5498
54577,0.5449999999999999,0.5388,0.5502
54793,0.53765,0.5342,0.5414
55009,0.5437,0.5346,0.5498
55153,0.54025,0.5352,0.5454
55369,0.5406,0.5336,0.5468
55585,0.5474,0.5454,0.5494
55801,0.5405,0.5338,0.5476
56017,0.5465,0.5434,0.5494
56233,0.54495,0.5376,0.5538
56449,0.5443,0.5402,0.5492
56593,0.54285,0.5392,0.5486
56809,0.54695,0.5452,0.5494
57025,0.5481499999999999,0.5446,0.5526
57241,0.5373,0.5308,0.5428
57457,0.5415,0.5378,0.5462
57673,0.54095,0.537,0.5472
57817,0.5454,0.5438,0.5474
58033,0.5427,0.5396,0.545
58105,0.5438000000000001,0.5412,0.5462
58249,0.5418,0.5386,0.547
58465,0.5482666666666667,0.5466,0.5492
58681,0.5426000000000001,0.5384,0.5482
58897,0.5464000000000001,0.5452,0.547
59041,0.5432666666666667,0.5388,0.5484
59257,0.5405333333333333,0.5352,0.5464
59473,0.545,0.5408,0.5502
59689,0.5429333333333334,0.5412,0.544
59905,0.5406,0.536,0.5444
60121,0.5436666666666666,0.5422,0.5464
60265,0.5402666666666667,0.5354,0.5474
60481,0.5446666666666666,0.5432,0.547
60697,0.5476,0.5428,0.5506
60913,0.5414,0.5352,0.546
61129,0.5399333333333334,0.534,0.5464
61345,0.5421333333333332,0.5402,0.5458
61561,0.5481333333333334,0.5464,0.5494
61705,0.5407333333333333,0.5322,0.5478
61849,0.5400666666666667,0.5376,0.5414
61921,0.5409999999999999,0.5402,0.5418
62137,0.5470999999999999,0.5458,0.5484
62353,0.5410999999999999,0.5376,0.5446
62569,0.5357000000000001,0.535,0.5364
62785,0.5443,0.537,0.5516
62857,0.5418000000000001,0.5368,0.5468
62929,0.5478,0.5478,0.5478
63145,0.5426,0.5426,0.5426
63361,0.5454,0.5454,0.5454
63577,0.5404,0.5404,0.5404
63793,0.5458,0.5458,0.5458
64009,0.5444,0.5444,0.5444
64153,0.5392,0.5392,0.5392
64369,0.5384,0.5384,0.5384
64585,0.5426,0.5426,0.5426
64801,0.5398,0.5398,0.5398
65017,0.5342,0.5342,0.5342
65233,0.536,0.536,0.536
65377,0.541,0.541,0.541


==> results/CIFAR10/P5/fb352_ema_cb0_pre352_plot.csv <==
step,Mean,Min,Max
352,0.2509,0.2472,0.2588
775,0.31875,0.311,0.3266
1198,0.3651,0.3616,0.3686
1621,0.36555,0.3542,0.376
2467,0.3899,0.3814,0.3974
2890,0.40235,0.3944,0.4102
3313,0.38925,0.3846,0.3942
3736,0.35955,0.3464,0.3646
4582,0.3762,0.3652,0.3898
5005,0.4451,0.4328,0.4534
5428,0.41115,0.3964,0.4252
5851,0.43965,0.4344,0.4456
6697,0.4542,0.4492,0.4586
7120,0.44805,0.4426,0.4604
7543,0.44485,0.406,0.4668
7966,0.4753,0.4718,0.4828
8812,0.4803,0.4548,0.5024
9235,0.48014999999999997,0.4558,0.494
9658,0.48009999999999997,0.4734,0.4854
10081,0.5068,0.5016,0.5178
10927,0.4966,0.4836,0.5068
11350,0.49435,0.4854,0.5096
11773,0.49834999999999996,0.4898,0.5166
12196,0.49260000000000004,0.4872,0.4964
13042,0.52,0.5128,0.5274
13465,0.5269,0.5056,0.5364
13888,0.53395,0.5208,0.5446
14311,0.531,0.521,0.5406
15157,0.5427,0.5348,0.5474
15580,0.5283,0.5196,0.5348
16003,0.5297000000000001,0.5218,0.5372
16426,0.5201,0.5178,0.5228
17272,0.53905,0.5272,0.5478
17695,0.53845,0.5272,0.5454
18118,0.5506,0.536,0.561
18541,0.544,0.5298,0.5534
19387,0.55665,0.5456,0.5674
19810,0.5559000000000001,0.5534,0.5588
20233,0.5519499999999999,0.5418,0.5666
20656,0.55125,0.5408,0.5614
21502,0.5563,0.55,0.566
21925,0.5665,0.5608,0.5754
22348,0.5606,0.5492,0.5706
22771,0.5558,0.5386,0.5712
23617,0.5569999999999999,0.5504,0.5628
24040,0.5630999999999999,0.5624,0.5646
24463,0.56915,0.554,0.5784
24886,0.56045,0.5512,0.5754
25732,0.55915,0.5494,0.568
26155,0.5643,0.5434,0.5832
26578,0.57145,0.556,0.5844
27001,0.5649,0.5624,0.5664
27847,0.5635,0.5512,0.5704
28270,0.56185,0.5512,0.5802
28693,0.5728,0.563,0.5848
29116,0.5715,0.565,0.5786
29962,0.5711999999999999,0.5598,0.5778
30385,0.57565,0.5716,0.5842
30808,0.56955,0.5646,0.5758
31231,0.5724,0.5614,0.5828
32077,0.5722,0.5672,0.5786
32500,0.5858,0.578,0.5932
32923,0.5710500000000001,0.5526,0.5822
33346,0.571,0.5536,0.5832
34192,0.58295,0.5788,0.5892
34615,0.5755,0.5662,0.5832
35038,0.57575,0.5726,0.5796
35461,0.5755,0.5716,0.5812
36307,0.5723,0.5652,0.5802
36730,0.56655,0.5592,0.5742
37153,0.5683,0.5456,0.582
37576,0.5757,0.56,0.5846
38422,0.5756,0.5724,0.5788
38845,0.57505,0.5722,0.578
39268,0.57265,0.5588,0.5826
39691,0.562,0.552,0.5696
40537,0.57265,0.5626,0.5826
40960,0.5764,0.5714,0.5866
41383,0.58115,0.574,0.5858
41806,0.58575,0.5804,0.589
42652,0.5665,0.5602,0.5704
43075,0.5828500000000001,0.5772,0.5874
43498,0.5787,0.576,0.5822
43921,0.57945,0.574,0.5864
44767,0.582,0.5752,0.5902
45190,0.5773999999999999,0.572,0.58
45613,0.58455,0.5798,0.592
46036,0.5826,0.5784,0.5892
46882,0.5764,0.5694,0.5898
47305,0.5816,0.5774,0.5878
47728,0.5836,0.5694,0.589
48151,0.5807,0.5776,0.589
48997,0.58325,0.5762,0.5952
49420,0.58865,0.584,0.5934
49843,0.57645,0.5642,0.5902
50266,0.5754,0.5734,0.5784
51112,0.57855,0.5752,0.586
51535,0.58765,0.579,0.5934
51958,0.5846,0.5748,0.5894
52381,0.5825,0.5732,0.5892
53227,0.5852,0.5788,0.5926
53650,0.5807,0.5764,0.5864
54073,0.58565,0.5816,0.5892
54496,0.5767,0.5604,0.5848
55342,0.5813,0.5762,0.5844
55765,0.58575,0.5792,0.5912
56188,0.5859000000000001,0.5772,0.598
56611,0.5771999999999999,0.573,0.586
57457,0.5797,0.5738,0.5822
57880,0.58055,0.5774,0.5826
58303,0.57085,0.5626,0.5814
58726,0.575,0.5702,0.5788
59572,0.5759,0.565,0.5842
59995,0.5801000000000001,0.5692,0.5844
60418,0.5815,0.5746,0.5866
60841,0.5823,0.5794,0.5842
61687,0.5769500000000001,0.5614,0.5844
62110,0.57695,0.5678,0.5886
62533,0.57445,0.5656,0.5808
62956,0.58595,0.5762,0.5914
63802,0.57875,0.5656,0.5884
64225,0.5730500000000001,0.5648,0.5802
64648,0.57395,0.571,0.5764
65071,0.57955,0.5742,0.586
65917,0.57645,0.5692,0.5818
66340,0.58075,0.5704,0.5882
66763,0.57405,0.5648,0.5834
67186,0.5733,0.5708,0.5762
68032,0.57365,0.572,0.5766
68455,0.5809500000000001,0.5756,0.5854
68878,0.57325,0.5666,0.5798
69301,0.5741,0.5662,0.5812
70147,0.5786,0.5684,0.5846
70570,0.57485,0.571,0.58
70993,0.5742,0.5674,0.5826
71416,0.5802,0.5772,0.5846
72262,0.5784,0.5718,0.5878
72685,0.5728,0.5702,0.5792
73108,0.56855,0.5592,0.5776
73531,0.56685,0.5546,0.5768
74377,0.5777,0.576,0.5814
74800,0.57445,0.5726,0.5786
75223,0.57515,0.5728,0.5774
75646,0.5753,0.5726,0.5784
76492,0.5762,0.5722,0.5798
76915,0.5796,0.5734,0.5832
77338,0.57115,0.5692,0.5742
77761,0.5721,0.566,0.5784
78607,0.57385,0.5698,0.579
79030,0.56965,0.5646,0.573
79453,0.5733,0.5694,0.5784
79876,0.5775,0.5668,0.584
80722,0.57365,0.5724,0.5762
81145,0.5714,0.5688,0.5764
81568,0.5751999999999999,0.566,0.5802
81991,0.5784,0.5738,0.584
82837,0.57465,0.5712,0.578
83260,0.56995,0.5688,0.5722
83683,0.5726,0.5686,0.5748
84106,0.57055,0.5682,0.5742
84952,0.57555,0.5682,0.5796
85375,0.57185,0.5694,0.5744
85798,0.5659000000000001,0.5566,0.5752
86221,0.5670499999999999,0.5566,0.576
87067,0.56835,0.5618,0.5762
87490,0.57145,0.5618,0.5784
87913,0.56935,0.5596,0.5792
88336,0.5794,0.5746,0.5814
89182,0.57355,0.5722,0.5756
89605,0.57445,0.566,0.5844
90028,0.5760000000000001,0.5712,0.5796
90451,0.5665,0.5596,0.5714
91297,0.5739,0.5686,0.5808
91720,0.56765,0.5614,0.576
92143,0.57435,0.5688,0.5796
92566,0.57365,0.5692,0.579
93412,0.5681499999999999,0.566,0.5718
93835,0.56415,0.5562,0.5772
94258,0.5709500000000001,0.562,0.5758
94681,0.5684,0.5646,0.5724
95527,0.56525,0.551,0.5728
95950,0.56705,0.5644,0.5702
96373,0.5684,0.5656,0.5704
96796,0.56575,0.56,0.5694
97642,0.57055,0.5652,0.5778
98065,0.5679,0.5536,0.5748
98488,0.57095,0.567,0.573
98911,0.5665,0.5612,0.5764
99757,0.56855,0.5676,0.5698
100180,0.57335,0.57,0.5766
100603,0.5703,0.5664,0.5764
101026,0.56785,0.5622,0.5738
101872,0.5695,0.5588,0.5762
102295,0.57175,0.5648,0.5782
102718,0.5607,0.5568,0.5662
103141,0.5725,0.572,0.573
103987,0.56515,0.5618,0.5668
104410,0.57115,0.5668,0.5776
104833,0.56715,0.5624,0.5714
105256,0.57285,0.571,0.5744
106102,0.5682,0.5638,0.5734
106525,0.56955,0.566,0.5756
106948,0.56495,0.5616,0.5668
107371,0.56815,0.5562,0.5748
108217,0.5667,0.5616,0.5738
108640,0.56945,0.5672,0.571
109063,0.5720000000000001,0.5656,0.5762
109486,0.5709500000000001,0.5686,0.5722
110332,0.5649500000000001,0.5608,0.5702
110755,0.57005,0.5678,0.5724
111178,0.56525,0.5614,0.5692
111601,0.5659,0.5656,0.5662
112447,0.56675,0.5636,0.5746
112870,0.56745,0.5594,0.5722
113293,0.56345,0.5594,0.5716
113716,0.56595,0.5588,0.5728
114562,0.56675,0.564,0.5678
114985,0.5630999999999999,0.5596,0.5686
115408,0.56325,0.5622,0.565
115831,0.5678,0.563,0.5738
116677,0.56365,0.56,0.568
117100,0.5651999999999999,0.5626,0.5678
117523,0.5657,0.5584,0.5746
117946,0.5644,0.5626,0.5662
118792,0.5647,0.5578,0.577
119215,0.57005,0.5664,0.576
119638,0.5631999999999999,0.5526,0.5704
120061,0.5701499999999999,0.564,0.5738
120907,0.5638,0.5576,0.5688
121330,0.55495,0.5498,0.5604
121753,0.5651999999999999,0.5608,0.5692
122176,0.56965,0.5616,0.5774
123022,0.56625,0.5624,0.5692
123445,0.5628,0.5592,0.5666
123868,0.5609,0.5594,0.5624
124291,0.5629500000000001,0.548,0.5754
125137,0.5628500000000001,0.5592,0.566
125560,0.562,0.558,0.5642
125983,0.5660499999999999,0.5616,0.5704
126406,0.5593,0.5542,0.5668
127252,0.5641,0.5574,0.5688
127675,0.56035,0.553,0.567
128098,0.5672,0.5604,0.5716
128521,0.56385,0.559,0.5684
129367,0.5654,0.5632,0.5666
129790,0.5630999999999999,0.5596,0.5658
130213,0.56325,0.5604,0.5652
130636,0.56465,0.559,0.568
131482,0.56145,0.5556,0.5716
131905,0.5578000000000001,0.546,0.5644
132328,0.568,0.563,0.5728
132751,0.56545,0.5604,0.5712
133597,0.56375,0.5604,0.5664
134020,0.56355,0.5578,0.568
134443,0.56715,0.5626,0.5756
134866,0.56375,0.557,0.571
135712,0.56465,0.558,0.5688
136135,0.5592,0.5578,0.5608
136558,0.56465,0.5594,0.5674
136981,0.5648,0.5584,0.5696
137827,0.5678,0.564,0.5768
138250,0.5626,0.5566,0.5672
138673,0.5590999999999999,0.5518,0.565
139096,0.56375,0.5534,0.5748
139942,0.56425,0.5602,0.5692
140365,0.5655,0.5596,0.57
140788,0.5601,0.556,0.5644
141211,0.55615,0.5514,0.5624
142057,0.56155,0.5602,0.563
142480,0.56165,0.558,0.5652
142903,0.56305,0.5588,0.5686
143326,0.5584,0.5526,0.567
144172,0.5609500000000001,0.5592,0.5632
144595,0.5642,0.5598,0.5668
145018,0.56305,0.5586,0.5678
145441,0.56545,0.562,0.568
146287,0.5613,0.5546,0.5674
146710,0.5594,0.5556,0.5616
147133,0.56225,0.5564,0.5716
147556,0.56,0.5542,0.5674
148402,0.56,0.5518,0.5644
148825,0.5644,0.5626,0.567
149248,0.5620499999999999,0.5572,0.5668
149671,0.5607,0.5542,0.5694
150517,0.55915,0.5494,0.5688
150940,0.5640499999999999,0.5554,0.5702
151363,0.5589,0.5566,0.5604
151786,0.55935,0.5564,0.5624
152632,0.5589,0.5546,0.5614
153055,0.55865,0.5562,0.5604
153478,0.5614,0.5528,0.5684
153901,0.5599000000000001,0.553,0.5646
154747,0.56355,0.5584,0.5668
155170,0.5603,0.5488,0.5664
155593,0.5641,0.5556,0.5714
156016,0.5620499999999999,0.5582,0.5678
156862,0.5616,0.5486,0.5686
157285,0.56065,0.5556,0.5646
157708,0.5606,0.5568,0.563
158131,0.56315,0.5554,0.569
158977,0.5588,0.5552,0.5626
159400,0.5573,0.5506,0.5652
159823,0.55955,0.5526,0.5662
160246,0.55885,0.5562,0.5638
161092,0.55845,0.5548,0.5634
161515,0.56045,0.556,0.5662
161938,0.5609,0.5578,0.5664
162361,0.5651,0.5574,0.5694
163207,0.56435,0.5586,0.572
163630,0.55855,0.5556,0.5644
164053,0.5585,0.5482,0.5652
164476,0.5627,0.558,0.5654
165322,0.55935,0.549,0.5678
165745,0.56305,0.5552,0.5678
166168,0.55755,0.551,0.5644
166591,0.5632999999999999,0.5558,0.5736
167437,0.5620499999999999,0.5594,0.5636
167860,0.5620499999999999,0.5512,0.5702
168283,0.56305,0.5588,0.5692
168706,0.5566,0.5484,0.5618
169129,0.5553,0.55,0.5624


==> results/CIFAR10/baseline_adam_plot.csv <==
step,Mean,Min,Max
352,0.30510000000000004,0.2982,0.3236
704,0.3338,0.3008,0.3606
1408,0.38225,0.3652,0.4046
1760,0.4082,0.3972,0.4168
2464,0.4228,0.4166,0.4352
2816,0.4182,0.3716,0.4432
3520,0.4397,0.4322,0.4522
3872,0.444,0.4302,0.4558
4576,0.45325000000000004,0.4408,0.459
5280,0.45415,0.4366,0.4634
5632,0.45994999999999997,0.4524,0.4704
6336,0.46440000000000003,0.4548,0.4742
6688,0.46975,0.4608,0.479
7392,0.47075,0.4546,0.4818
7744,0.4797,0.4758,0.4828
8448,0.47805,0.4642,0.488
9152,0.4852,0.4636,0.5138
9504,0.49485,0.486,0.5104
10208,0.4875,0.4704,0.518
10560,0.49920000000000003,0.4922,0.5106
11264,0.4979,0.482,0.5104
11616,0.4975,0.4796,0.5094
12320,0.4999,0.491,0.521
12672,0.5038,0.4812,0.5252
13376,0.5132,0.501,0.5216
14080,0.515,0.4848,0.5346
14432,0.5198499999999999,0.5032,0.5294
15136,0.5105500000000001,0.474,0.528
15488,0.5185,0.5096,0.5284
16192,0.52135,0.4994,0.5356
16544,0.5282,0.5232,0.5334
17248,0.5331,0.5276,0.5424
17952,0.527,0.5206,0.5334
18304,0.5286,0.5226,0.5348
19008,0.5347500000000001,0.5272,0.5424
19360,0.5365,0.527,0.5432
20064,0.5405,0.5306,0.5456
20416,0.5403,0.5368,0.545
21120,0.54275,0.5374,0.5484
21472,0.53855,0.5344,0.5412
22176,0.54465,0.5394,0.5466
22880,0.54425,0.5364,0.5492
23232,0.54755,0.5432,0.553
23936,0.5474,0.5432,0.5496
24288,0.5466,0.5436,0.5486
24992,0.5481,0.546,0.5504
25344,0.55055,0.547,0.5534
26048,0.5484,0.5472,0.5496
26752,0.5516,0.5486,0.5564
27104,0.5485,0.5464,0.5498
27808,0.5495,0.5466,0.5518
28160,0.5500499999999999,0.5476,0.5524
28864,0.5519,0.5486,0.5546
29216,0.55295,0.55,0.5554
29920,0.55315,0.5522,0.5542
30272,0.55105,0.5472,0.5534
30976,0.5521499999999999,0.5498,0.5536
31680,0.5519000000000001,0.5474,0.5558
32032,0.55355,0.5492,0.5574
32736,0.55335,0.55,0.556
33088,0.55245,0.551,0.555
33792,0.55125,0.5478,0.5534
34144,0.55055,0.5484,0.5534
34848,0.5519499999999999,0.5478,0.5562
35552,0.5522,0.5492,0.5546
35904,0.5526,0.5502,0.5558
36608,0.5519000000000001,0.5494,0.554
36960,0.5521,0.5488,0.5548
37664,0.55375,0.5514,0.556
38016,0.5518000000000001,0.5486,0.5546
38720,0.55235,0.5506,0.5548
39072,0.5525,0.5504,0.5548
39776,0.5536000000000001,0.55,0.5562
40480,0.5533,0.551,0.5544
40832,0.55355,0.5506,0.5574
41536,0.5528500000000001,0.5512,0.5544
41888,0.55245,0.5492,0.5564
42592,0.55255,0.5502,0.5554
42944,0.55255,0.5478,0.5564
43648,0.55295,0.5498,0.5568
44352,0.55185,0.55,0.5546
44704,0.5519000000000001,0.549,0.5552
45408,0.5529,0.5512,0.5544
45760,0.55135,0.5498,0.5522
46464,0.55315,0.5512,0.5546
46816,0.55205,0.5488,0.555
47520,0.5538,0.5524,0.5558
47872,0.55345,0.5512,0.556
48576,0.55245,0.551,0.5542
49280,0.5515,0.5472,0.555
49632,0.5543,0.553,0.5556
50336,0.5525,0.5502,0.5546
50688,0.55355,0.5524,0.5548
51392,0.5523,0.55,0.5544
51744,0.552,0.5502,0.5544
52448,0.5532,0.549,0.5568
53152,0.55145,0.5484,0.5536
53504,0.554,0.5494,0.556
54208,0.55335,0.5508,0.5568
54560,0.55185,0.5504,0.5542
55264,0.5523,0.5498,0.5554
55616,0.5517,0.5492,0.5546
56320,0.5518,0.5486,0.5558
56672,0.55195,0.551,0.5536
57376,0.5536,0.5504,0.555
58080,0.5512,0.548,0.5544
58432,0.5529999999999999,0.5516,0.5562
59136,0.5528,0.5498,0.5554
59488,0.55495,0.5544,0.5552
60192,0.5528,0.551,0.5558
60544,0.5527,0.5494,0.5542
61248,0.5514,0.5498,0.5538
61952,0.5525,0.5496,0.5538
62304,0.5515,0.5486,0.5536
63008,0.5520499999999999,0.5508,0.5536
63360,0.5527500000000001,0.5518,0.555
64064,0.55285,0.5518,0.5538
64416,0.55335,0.55,0.5564
65120,0.55285,0.5476,0.5566
65472,0.5516,0.5504,0.553
66176,0.5519,0.5498,0.5542
66880,0.55335,0.5492,0.5558
67232,0.55235,0.5506,0.5554
67936,0.5531999999999999,0.5526,0.5548
68288,0.55175,0.5498,0.5536
68992,0.55275,0.5466,0.5554
69344,0.5519000000000001,0.548,0.5536
70048,0.55305,0.5494,0.5554
70752,0.5522,0.5486,0.5548
71104,0.55245,0.5494,0.5546
71808,0.5516,0.5498,0.5546
72160,0.55155,0.5482,0.5552
72864,0.5539000000000001,0.5516,0.5564
73216,0.55235,0.5504,0.555
73920,0.5504,0.5486,0.5526
74272,0.5537,0.5502,0.5558
74976,0.5519000000000001,0.5482,0.5538
75680,0.5516,0.5488,0.5534
76032,0.5524,0.5498,0.555
76736,0.5533,0.5504,0.555
77088,0.5526,0.5518,0.554
77792,0.5523,0.5506,0.5542
78144,0.55375,0.5506,0.5562
78848,0.55235,0.5502,0.5548
79552,0.5524,0.5508,0.5534
79904,0.5526,0.5496,0.555
80608,0.5527,0.55,0.5566
80960,0.55355,0.5526,0.5552
81664,0.5508,0.5488,0.5526
82016,0.5526,0.549,0.5548
82720,0.55295,0.5516,0.554
83072,0.55325,0.5528,0.5544
83776,0.552,0.55,0.556
84480,0.55235,0.5504,0.5544
84832,0.5526,0.5514,0.5556
85536,0.5540499999999999,0.5518,0.5548
85888,0.55165,0.5494,0.5546
86592,0.5535,0.55,0.5574
86944,0.5505500000000001,0.549,0.554
87648,0.55275,0.5514,0.5538
88352,0.5525,0.5506,0.5538
88704,0.5528,0.5502,0.5552
89408,0.5536,0.5508,0.5562
89760,0.55265,0.5502,0.5554
90464,0.5513,0.5494,0.5532
90816,0.5530999999999999,0.5496,0.5546
91520,0.55075,0.5488,0.5534
91872,0.55355,0.5526,0.5552
92576,0.55345,0.5498,0.5568
93280,0.5539,0.5526,0.5558
93632,0.5517,0.5486,0.5546
94336,0.55315,0.5512,0.5562
94688,0.5517000000000001,0.5502,0.5532
95392,0.55315,0.5522,0.554
95744,0.55175,0.5476,0.5546
96448,0.55175,0.551,0.5524
97152,0.5509999999999999,0.5496,0.553
97504,0.55125,0.5472,0.5542
98208,0.55305,0.551,0.5556
98560,0.55345,0.5492,0.5568
99264,0.5522,0.5508,0.5542
99616,0.5535,0.551,0.5552
100320,0.55345,0.551,0.555
100672,0.55295,0.55,0.556
101376,0.5515,0.5508,0.5522
102080,0.5529,0.5494,0.5546
102432,0.5529,0.5514,0.5542
103136,0.5519000000000001,0.5492,0.5558
103488,0.55185,0.5504,0.5534
104192,0.5531,0.5512,0.556
104544,0.55175,0.5494,0.5538
105248,0.5519499999999999,0.5496,0.5538
105952,0.5521,0.5498,0.5546
106304,0.55235,0.5522,0.5526
107008,0.5507500000000001,0.5464,0.555
107360,0.55085,0.5464,0.5554
108064,0.5511,0.547,0.5544
108416,0.55155,0.5508,0.5534
109120,0.5525,0.5516,0.5534
109472,0.55125,0.5494,0.5536
110176,0.5530999999999999,0.5514,0.5544
110880,0.5534,0.549,0.5556
111232,0.5518000000000001,0.5504,0.554
111936,0.55425,0.5498,0.5568
112288,0.55205,0.5494,0.554
112992,0.5532,0.5486,0.5566
113344,0.5531,0.551,0.5548
114048,0.552,0.5504,0.5542
114752,0.55105,0.5474,0.553
115104,0.5521499999999999,0.5486,0.5556
115808,0.5529,0.5508,0.555
116160,0.55395,0.5512,0.5566
116864,0.55205,0.549,0.5534
117216,0.5528500000000001,0.5502,0.5558
117920,0.55285,0.5514,0.5548
118272,0.55355,0.549,0.5574
118976,0.5539,0.5522,0.5558
119680,0.55265,0.5502,0.5544
120032,0.55295,0.5514,0.556
120736,0.55205,0.5502,0.554
121088,0.5526,0.5516,0.5552
121792,0.55235,0.5498,0.5562
122144,0.55415,0.5504,0.5564
122848,0.55195,0.549,0.556
123552,0.55165,0.5504,0.5546
123904,0.55355,0.55,0.557
124608,0.5523,0.5492,0.5544
124960,0.55235,0.5496,0.5552
125664,0.553,0.5496,0.5554
126016,0.5515,0.5482,0.5554
126720,0.5539000000000001,0.5512,0.5568
127072,0.5525,0.5498,0.555
127776,0.55245,0.549,0.5552
128480,0.55245,0.5522,0.5532
128832,0.55415,0.551,0.5566
129536,0.5529999999999999,0.5506,0.5546
129888,0.5527500000000001,0.55,0.555
130592,0.55175,0.5474,0.5552
130944,0.55215,0.5492,0.5554
131648,0.55345,0.5506,0.556
132352,0.5508500000000001,0.5496,0.5522
132704,0.5528000000000001,0.552,0.554
133408,0.55245,0.5476,0.5556
133760,0.5523,0.5512,0.553
134464,0.55095,0.5488,0.5522
134816,0.5528,0.5504,0.5546
135520,0.55185,0.5498,0.555
135872,0.55235,0.5494,0.5552
136576,0.55235,0.5478,0.5554
137280,0.5531,0.5512,0.556
137632,0.5536,0.5506,0.5556
138336,0.5523,0.5484,0.5558
138688,0.55255,0.549,0.5554
139392,0.55225,0.5506,0.5558
139744,0.55255,0.5506,0.5546
140448,0.5521,0.5498,0.5548
141152,0.5536,0.5518,0.5554
141504,0.5537000000000001,0.5518,0.555
142208,0.5537000000000001,0.5518,0.556
142560,0.5518,0.5504,0.5538
143264,0.5544,0.5528,0.5556
143616,0.5529,0.5514,0.5558
144320,0.5526,0.5496,0.5566
144672,0.55205,0.5488,0.555
145376,0.5516,0.5492,0.5542
146080,0.55375,0.553,0.5556
146432,0.5521,0.5502,0.5542
147136,0.5514,0.5498,0.553
147488,0.55185,0.5486,0.5558
148192,0.5532,0.5506,0.555
148544,0.55155,0.5494,0.553
149248,0.55135,0.5488,0.5532
149952,0.55255,0.5484,0.555
150304,0.5531,0.5512,0.5544
151008,0.55355,0.5526,0.5552
151360,0.5527,0.548,0.556
152064,0.55135,0.5496,0.553
152416,0.5529,0.5518,0.5544
153120,0.5513,0.5464,0.5546
153472,0.55205,0.55,0.5536
154176,0.55445,0.5536,0.5556
154880,0.55255,0.5482,0.5568
155232,0.5526,0.5506,0.5564
155936,0.55245,0.5494,0.5554
156288,0.5526,0.5496,0.5574
156992,0.5529999999999999,0.5512,0.5544
157344,0.55205,0.55,0.5542
158048,0.55165,0.5486,0.5536
158752,0.5528,0.5514,0.5552
159104,0.55345,0.5506,0.5554
159808,0.55215,0.549,0.555
160160,0.5538000000000001,0.5512,0.5552
160864,0.5528,0.5498,0.5564
161216,0.5527500000000001,0.5502,0.5544
161920,0.5527500000000001,0.549,0.5544
162272,0.5528,0.5486,0.5578
162976,0.5519499999999999,0.5486,0.5552
163680,0.55165,0.5496,0.5528
164032,0.55,0.5482,0.5526
164736,0.55175,0.5488,0.555
165088,0.55265,0.5514,0.5538
165792,0.55255,0.5506,0.554
166144,0.5527,0.551,0.556
166848,0.55215,0.5506,0.5534
167552,0.5519499999999999,0.5486,0.556
167904,0.55305,0.55,0.5564
168608,0.55315,0.5516,0.5546
168960,0.552,0.551,0.5544
169664,0.5533,0.5524,0.555
170016,0.55255,0.55,0.5548
170720,0.5532,0.549,0.5572
171072,0.5527,0.5504,0.555
171776,0.5534,0.5506,0.5556
172480,0.5527500000000001,0.5492,0.556
172832,0.55245,0.5514,0.554
173536,0.5511,0.5492,0.553
173888,0.55295,0.55,0.5558
174592,0.55215,0.5492,0.5532
174944,0.5531,0.5514,0.5558
175648,0.5509000000000001,0.549,0.553
176000,0.5524,0.5508,0.5544


==> results/CIFAR10/baseline_mom_validate_acc_plot.csv <==
step,Mean,Min,Max
352,0.29755,0.29,0.3014
704,0.3122,0.3092,0.3152
1408,0.3503,0.3376,0.3562
1760,0.35855,0.3524,0.3664
2464,0.3829,0.3802,0.3858
2816,0.3832,0.3732,0.3918
3520,0.38605,0.3808,0.39
3872,0.3809,0.3694,0.3888
4576,0.40595,0.396,0.4154
5280,0.3887,0.3774,0.3954
5632,0.40185000000000004,0.397,0.4132
6336,0.42805,0.4194,0.4392
6688,0.4302,0.4262,0.4346
7392,0.43055,0.4206,0.4358
7744,0.4271,0.4092,0.4364
8448,0.4505,0.4446,0.4564
9152,0.44745,0.4404,0.452
9504,0.4497,0.4454,0.4574
10208,0.46144999999999997,0.4556,0.4694
10560,0.4454,0.4384,0.455
11264,0.45945,0.4454,0.4664
11616,0.45415,0.4382,0.4658
12320,0.4586,0.4522,0.4668
12672,0.4216,0.392,0.4446
13376,0.45915,0.4326,0.4796
14080,0.45799999999999996,0.4484,0.469
14432,0.46475,0.4442,0.4774
15136,0.4697,0.4596,0.4788
15488,0.44565,0.4322,0.4608
16192,0.48755,0.485,0.4916
16544,0.4657,0.4642,0.4694
17248,0.4796,0.4658,0.495
17952,0.46015,0.4374,0.4762
18304,0.47909999999999997,0.4702,0.49
19008,0.45725,0.4504,0.461
19360,0.46995,0.4496,0.4984
20064,0.47445,0.4448,0.487
20416,0.4782,0.4648,0.493
21120,0.45665,0.4476,0.4708
21472,0.46415,0.4544,0.4834
22176,0.49385,0.49,0.4984
22880,0.48325,0.4554,0.4986
23232,0.4546,0.4412,0.4666
23936,0.46665,0.4558,0.482
24288,0.46795,0.4486,0.488
24992,0.49724999999999997,0.4736,0.5166
25344,0.48875,0.4794,0.499
26048,0.50905,0.5028,0.5182
26752,0.48195,0.4534,0.5054
27104,0.4732,0.463,0.4792
27808,0.50295,0.4956,0.5136
28160,0.49535,0.4692,0.5228
28864,0.49345000000000006,0.4736,0.5096
29216,0.5142,0.502,0.528
29920,0.4967,0.47,0.5104
30272,0.51495,0.489,0.5434
30976,0.50525,0.4888,0.5158
31680,0.50275,0.486,0.5166
32032,0.496,0.4636,0.5224
32736,0.5025,0.4888,0.512
33088,0.51035,0.5022,0.5214
33792,0.5104,0.495,0.5266
34144,0.5067,0.497,0.526
34848,0.5199,0.5068,0.5338
35552,0.4975,0.4808,0.516
35904,0.5192,0.5162,0.5228
36608,0.5056499999999999,0.4962,0.5136
36960,0.5105,0.4804,0.5254
37664,0.50625,0.4916,0.5196
38016,0.50345,0.4842,0.5232
38720,0.505,0.4804,0.5142
39072,0.5058,0.4846,0.5234
39776,0.5282,0.5206,0.5372
40480,0.497,0.4708,0.5284
40832,0.5156499999999999,0.4916,0.5426
41536,0.51195,0.5098,0.5156
41888,0.5004,0.4646,0.5208
42592,0.5098499999999999,0.4942,0.5276
42944,0.5216000000000001,0.4986,0.537
43648,0.5217499999999999,0.5078,0.5306
44352,0.524,0.5022,0.5366
44704,0.52505,0.5104,0.5358
45408,0.52155,0.5146,0.5266
45760,0.5087499999999999,0.4864,0.5194
46464,0.5226999999999999,0.5124,0.5332
46816,0.51925,0.5024,0.5316
47520,0.5078,0.491,0.5168
47872,0.52565,0.5178,0.5304
48576,0.521,0.5186,0.524
49280,0.5257000000000001,0.515,0.5354
49632,0.51555,0.5046,0.5238
50336,0.5201,0.514,0.5342
50688,0.51745,0.4978,0.5288
51392,0.5244,0.508,0.546
51744,0.525,0.5028,0.549
52448,0.5347,0.5254,0.5426
53152,0.51385,0.5062,0.5238
53504,0.52165,0.51,0.5318
54208,0.5164500000000001,0.51,0.5232
54560,0.52875,0.516,0.546
55264,0.52405,0.5154,0.5362
55616,0.5136499999999999,0.5024,0.521
56320,0.52055,0.5114,0.5266
56672,0.51585,0.5124,0.5204
57376,0.5242,0.5174,0.53
58080,0.52445,0.5186,0.5298
58432,0.52,0.5026,0.5396
59136,0.52135,0.5116,0.5306
59488,0.5171,0.5076,0.5224
60192,0.5023,0.4872,0.5236
60544,0.5116,0.5028,0.52
61248,0.52505,0.5188,0.5292
61952,0.51855,0.5146,0.5262
62304,0.5151,0.503,0.532
63008,0.5241,0.5186,0.527
63360,0.5222,0.5128,0.5292
64064,0.51465,0.5056,0.525
64416,0.51305,0.5066,0.5198
65120,0.5183,0.5084,0.5344
65472,0.5237,0.5182,0.5264
66176,0.5167999999999999,0.5104,0.5234
66880,0.51925,0.5024,0.5292
67232,0.52345,0.516,0.5292
67936,0.515,0.5102,0.5204
68288,0.5161,0.5048,0.5268
68992,0.52005,0.5116,0.5254
69344,0.5199499999999999,0.512,0.5276
70048,0.52,0.5152,0.5286
70752,0.5136000000000001,0.5036,0.5204
71104,0.5128,0.51,0.5158
71808,0.5198499999999999,0.5158,0.5216
72160,0.51855,0.5102,0.5246
72864,0.51585,0.5014,0.528
73216,0.51815,0.5106,0.5254
73920,0.5255,0.516,0.531
74272,0.5206500000000001,0.5154,0.5248
74976,0.5178,0.501,0.5274
75680,0.5158499999999999,0.5032,0.5294
76032,0.5201,0.5142,0.5274
76736,0.51845,0.5086,0.5306
77088,0.52145,0.5154,0.5284
77792,0.5141,0.5074,0.5206
78144,0.5165500000000001,0.5122,0.5228
78848,0.51915,0.5112,0.5276
79552,0.51835,0.512,0.526
79904,0.51545,0.5102,0.5238
80608,0.5179,0.5136,0.5208
80960,0.5229,0.518,0.5294
81664,0.51595,0.5082,0.5236
82016,0.5151,0.504,0.5252
82720,0.51835,0.5122,0.5254
83072,0.51585,0.5092,0.522
83776,0.517,0.511,0.5256
84480,0.5168,0.5076,0.5238
84832,0.5105999999999999,0.4962,0.528
85536,0.5224,0.5174,0.5254
85888,0.52095,0.519,0.5226
86592,0.5199,0.5102,0.5258
86944,0.51305,0.505,0.5232
87648,0.51965,0.5166,0.5252
88352,0.5119,0.5076,0.5154
88704,0.5198,0.516,0.5248
89408,0.51675,0.5028,0.5284
89760,0.52045,0.514,0.5278
90464,0.5177,0.515,0.5202
90816,0.50775,0.4924,0.5178
91520,0.51205,0.4988,0.5218
91872,0.51315,0.5076,0.52
92576,0.5172,0.5096,0.5246
93280,0.5135000000000001,0.5038,0.522
93632,0.51905,0.5142,0.5282
94336,0.5147999999999999,0.5064,0.5206
94688,0.51715,0.5096,0.5288
95392,0.5189,0.514,0.521
95744,0.516,0.5122,0.5226
96448,0.5166,0.5082,0.5264
97152,0.5105500000000001,0.5054,0.5188
97504,0.5171,0.507,0.5298
98208,0.51875,0.5112,0.5248
98560,0.513,0.505,0.5194
99264,0.51375,0.506,0.5242
99616,0.51625,0.5136,0.5192
100320,0.5136000000000001,0.5038,0.5242
100672,0.5179,0.5114,0.5272
101376,0.5104500000000001,0.503,0.5238
102080,0.5087,0.5034,0.512
102432,0.51025,0.4992,0.5194
103136,0.5144,0.5084,0.523
103488,0.5136000000000001,0.5076,0.5188
104192,0.5144,0.5088,0.5168
104544,0.5174,0.507,0.5244
105248,0.51555,0.509,0.5186
105952,0.5145,0.5064,0.521
106304,0.51585,0.5078,0.5256
107008,0.51615,0.5108,0.5244
107360,0.511,0.5008,0.5196
108064,0.51445,0.5074,0.523
108416,0.5121,0.508,0.5176
109120,0.5167,0.5086,0.5248
109472,0.51665,0.5142,0.5188
110176,0.5131,0.5114,0.516
110880,0.51935,0.5084,0.5246
111232,0.51105,0.5086,0.5172
111936,0.5092,0.4956,0.517
112288,0.5125500000000001,0.506,0.521
112992,0.5131,0.5028,0.5196
113344,0.51235,0.5004,0.5184
114048,0.5138,0.5042,0.5192
114752,0.5143,0.5024,0.5242
115104,0.51285,0.4982,0.5244
115808,0.5154,0.5064,0.5226
116160,0.516,0.5014,0.5238
116864,0.5165,0.508,0.5202
117216,0.51475,0.509,0.52
117920,0.5114000000000001,0.5022,0.522
118272,0.51355,0.501,0.519
118976,0.5097,0.5008,0.518
119680,0.51035,0.4968,0.517
120032,0.5094,0.5008,0.5156
120736,0.5104500000000001,0.5028,0.5148
121088,0.5153,0.5038,0.522
121792,0.50985,0.5022,0.521
122144,0.5115,0.5052,0.518
122848,0.5134,0.5112,0.5164
123552,0.51485,0.511,0.5224
123904,0.51385,0.5002,0.523
124608,0.5179,0.5086,0.522
124960,0.5124,0.5016,0.52
125664,0.5126,0.498,0.5236
126016,0.5136999999999999,0.5004,0.5222
126720,0.5105999999999999,0.5036,0.5194
127072,0.51145,0.498,0.52
127776,0.51155,0.5044,0.5216
128480,0.5136000000000001,0.5062,0.5198
128832,0.5118,0.5058,0.5184
129536,0.5113,0.4936,0.5224
129888,0.51335,0.5082,0.5204
130592,0.5124,0.503,0.5168
130944,0.51635,0.512,0.5194
131648,0.51035,0.5048,0.5194
132352,0.5096,0.5024,0.5208
132704,0.51605,0.5094,0.5198
133408,0.5111,0.4912,0.5214
133760,0.5126999999999999,0.505,0.5194
134464,0.5085,0.5024,0.513
134816,0.51765,0.5086,0.5218
135520,0.51285,0.5082,0.5146
135872,0.5098,0.4994,0.5148
136576,0.51425,0.5082,0.5182
137280,0.51495,0.5046,0.5202
137632,0.5099,0.5032,0.5206
138336,0.51165,0.5046,0.5188
138688,0.51195,0.4974,0.522
139392,0.51305,0.5004,0.521
139744,0.51,0.5006,0.5136
140448,0.5121,0.5066,0.5162
141152,0.5103,0.5004,0.516
141504,0.50905,0.502,0.5168
142208,0.5116999999999999,0.5014,0.5196
142560,0.5116499999999999,0.4992,0.5174
143264,0.509,0.4984,0.5168
143616,0.5127999999999999,0.5042,0.5174
144320,0.5128,0.502,0.5198
144672,0.505,0.49,0.5114
145376,0.507,0.4946,0.516
146080,0.5113,0.5028,0.5188
146432,0.5042,0.4986,0.5116
147136,0.51285,0.5054,0.5222
147488,0.5154,0.5066,0.519
148192,0.51195,0.499,0.5212
148544,0.51175,0.5046,0.5212
149248,0.5146,0.509,0.5196
149952,0.5115000000000001,0.502,0.519
150304,0.511,0.5028,0.519
151008,0.51295,0.502,0.5226
151360,0.5139,0.504,0.5202
152064,0.5152,0.5004,0.5236
152416,0.51235,0.5014,0.5216
153120,0.50735,0.498,0.5152
153472,0.51095,0.503,0.5152
154176,0.5084,0.5022,0.5164
154880,0.5154,0.5044,0.5254
155232,0.5163,0.5034,0.5228
155936,0.50595,0.4958,0.5118
156288,0.5146,0.5022,0.5216
156992,0.5122,0.5018,0.5192
157344,0.5101,0.5022,0.5192
158048,0.51145,0.5016,0.5194
158752,0.51005,0.503,0.514
159104,0.51445,0.5052,0.5224
159808,0.51305,0.4992,0.5192
160160,0.51345,0.4984,0.5234
160864,0.5134,0.5078,0.5202
161216,0.5109,0.5046,0.5164
161920,0.51075,0.495,0.5228
162272,0.5107,0.5006,0.5156
162976,0.5113,0.5052,0.5144
163680,0.51495,0.506,0.52
164032,0.51305,0.504,0.5174
164736,0.5145500000000001,0.5016,0.5218
165088,0.5153,0.5054,0.5216
165792,0.5105999999999999,0.4992,0.5184
166144,0.51195,0.4982,0.5202
166848,0.5111,0.499,0.5164
167552,0.5119,0.503,0.5204
167904,0.51185,0.5012,0.5212
168608,0.51045,0.5032,0.5164
168960,0.5123,0.5028,0.5182
169664,0.511,0.4964,0.519
170016,0.5126,0.5074,0.5158
170720,0.5108999999999999,0.5004,0.5164
171072,0.51305,0.5044,0.5162
171776,0.5123,0.5052,0.5182
172480,0.51525,0.5056,0.5194
172832,0.50695,0.497,0.5132
173536,0.51085,0.4992,0.5192
173888,0.5086999999999999,0.4914,0.5198
174592,0.5101,0.4948,0.5168
174944,0.51085,0.5042,0.5148
175648,0.5137,0.5028,0.5202
176000,0.512,0.4964,0.5192


==> results/CIFAR10/baseline_validate_acc_plot.csv <==
step,Mean,Min,Max
352,0.2934,0.2916,0.2952
704,0.2683,0.265,0.2716
1056,0.3326,0.331,0.3342
1408,0.30820000000000003,0.2996,0.3168
1760,0.3497,0.3446,0.3548
2112,0.3125,0.2974,0.3276
2464,0.3369,0.3364,0.3374
2816,0.3181,0.3152,0.321
3168,0.2933,0.246,0.3406
3520,0.28290000000000004,0.2644,0.3014
3872,0.2626,0.2414,0.2838
4224,0.3183,0.2954,0.3412
4576,0.30979999999999996,0.295,0.3246
4928,0.3477,0.3398,0.3556
5280,0.3377,0.337,0.3384
5632,0.3653,0.3306,0.4
5984,0.3822,0.3782,0.3862
6336,0.385,0.3492,0.4208
6688,0.3731,0.339,0.4072
7040,0.36970000000000003,0.337,0.4024
7392,0.4124,0.3934,0.4314
7744,0.3902,0.3642,0.4162
8096,0.4125,0.3804,0.4446
8448,0.4175,0.401,0.434
8800,0.3875,0.3738,0.4012
9152,0.4041,0.3678,0.4404
9504,0.43320000000000003,0.4234,0.443
9856,0.409,0.3586,0.4594
10208,0.39959999999999996,0.3918,0.4074
10560,0.43920000000000003,0.4354,0.443
10912,0.40359999999999996,0.368,0.4392
11264,0.3342,0.3018,0.3666
11616,0.4526,0.4474,0.4578
11968,0.4546,0.443,0.4662
12320,0.44320000000000004,0.4248,0.4616
12672,0.4379,0.4304,0.4454
13024,0.4633,0.4502,0.4764
13376,0.44430000000000003,0.414,0.4746
13728,0.4161,0.4036,0.4286
14080,0.4448,0.4162,0.4734
14432,0.3833,0.3778,0.3888
14784,0.4514,0.4404,0.4624
15136,0.49870000000000003,0.4944,0.503
15488,0.47829999999999995,0.4624,0.4942
15840,0.4727,0.4638,0.4816
16192,0.4464,0.4388,0.454
16544,0.4465,0.428,0.465
16896,0.4837,0.4664,0.501
17248,0.423,0.3686,0.4774
17600,0.45609999999999995,0.4468,0.4654
17952,0.4994,0.4962,0.5026
18304,0.46699999999999997,0.459,0.475
18656,0.475,0.4704,0.4796
19008,0.4822,0.4696,0.4948
19360,0.4775,0.4538,0.5012
19712,0.4379,0.437,0.4388
20064,0.48119999999999996,0.4764,0.486
20416,0.47409999999999997,0.4642,0.484
20768,0.4788,0.466,0.4916
21120,0.48660000000000003,0.4798,0.4934
21472,0.4879,0.4554,0.5204
21824,0.47750000000000004,0.4462,0.5088
22176,0.501,0.4984,0.5036
22528,0.4696,0.4452,0.494
22880,0.5183,0.5174,0.5192
23232,0.48460000000000003,0.4572,0.512
23584,0.49019999999999997,0.4834,0.497
23936,0.5072,0.4952,0.5192
24288,0.4777,0.4434,0.512
24640,0.47609999999999997,0.4758,0.4764
24992,0.4818,0.4798,0.4838
25344,0.4834,0.4596,0.5072
25696,0.4383,0.3868,0.4898
26048,0.48460000000000003,0.4702,0.499
26400,0.46419999999999995,0.4574,0.471
26752,0.4872,0.4842,0.4902
27104,0.5168999999999999,0.5146,0.5192
27456,0.49929999999999997,0.4942,0.5044
27808,0.512,0.507,0.517
28160,0.5039,0.4872,0.5206
28512,0.4821,0.4648,0.4994
28864,0.5182,0.5144,0.522
29216,0.49169999999999997,0.483,0.5004
29568,0.4565,0.4472,0.4658
29920,0.4597,0.4562,0.4632
30272,0.5175000000000001,0.5042,0.5308
30624,0.48319999999999996,0.47,0.4964
30976,0.4592,0.4536,0.4648
31328,0.5053000000000001,0.4898,0.5208
31680,0.4929,0.48,0.5058
32032,0.4668,0.4618,0.4718
32384,0.4733,0.4622,0.4844
32736,0.505,0.4762,0.5338
33088,0.5206,0.518,0.5232
33440,0.49639999999999995,0.4782,0.5146
33792,0.4988,0.4926,0.505
34144,0.4779,0.4522,0.5036
34496,0.49570000000000003,0.4924,0.499
34848,0.5038,0.5022,0.5054
35200,0.5239,0.5212,0.5266
35552,0.5044,0.5018,0.507
35904,0.5014,0.4852,0.5176
36256,0.534,0.5254,0.5426
36608,0.5028,0.5018,0.5038
36960,0.4957,0.4788,0.5126
37312,0.5085999999999999,0.5058,0.5114
37664,0.5078,0.4952,0.5204
38016,0.5206999999999999,0.506,0.5354
38368,0.5065,0.5016,0.5114
38720,0.49970000000000003,0.4834,0.516
39072,0.4893,0.4346,0.544
39424,0.5141,0.5008,0.5274
39776,0.5063,0.477,0.5356
40128,0.4829,0.4598,0.506
40480,0.5221,0.5082,0.536
40832,0.5137,0.4946,0.5328
41184,0.5041,0.4836,0.5246
41536,0.5166999999999999,0.514,0.5194
41888,0.5208,0.5178,0.5238
42240,0.5272,0.5134,0.541
42592,0.5247999999999999,0.5114,0.5382
42944,0.5341,0.5222,0.546
43296,0.5205,0.519,0.522
43648,0.53,0.526,0.534
44000,0.5022,0.496,0.5084
44352,0.49319999999999997,0.4924,0.494
44704,0.5221,0.5028,0.5414
45056,0.4975,0.4954,0.4996
45408,0.5133,0.491,0.5356
45760,0.5325,0.5178,0.5472
46112,0.519,0.505,0.533
46464,0.5264,0.509,0.5438
46816,0.4921,0.4582,0.526
47168,0.5114000000000001,0.5016,0.5212
47520,0.5185,0.5036,0.5334
47872,0.5149,0.4966,0.5332
48224,0.5185,0.508,0.529
48576,0.49949999999999994,0.4886,0.5104
48928,0.528,0.5224,0.5336
49280,0.5213,0.5194,0.5232
49632,0.5201,0.5072,0.533
49984,0.5268999999999999,0.5254,0.5284
50336,0.5079,0.4882,0.5276
50688,0.5391,0.5372,0.541
51040,0.5084,0.5042,0.5126
51392,0.5432,0.5412,0.5452
51744,0.5289,0.5288,0.529
52096,0.502,0.5002,0.5038
52448,0.5181,0.5132,0.523
52800,0.53,0.5164,0.5436
53152,0.5212,0.514,0.5284
53504,0.528,0.5238,0.5322
53856,0.5135000000000001,0.5072,0.5198
54208,0.5319,0.5282,0.5356
54560,0.5289,0.5248,0.533
54912,0.5194,0.4926,0.5462
55264,0.5255,0.5094,0.5416
55616,0.5285,0.5176,0.5394
55968,0.5304,0.5268,0.534
56320,0.515,0.51,0.52
56672,0.531,0.5228,0.5392
57024,0.5199,0.5102,0.5296
57376,0.5279,0.5206,0.5352
57728,0.5225,0.5112,0.5338
58080,0.5265,0.5234,0.5296
58432,0.5188999999999999,0.5122,0.5256
58784,0.514,0.511,0.517
59136,0.5295,0.5202,0.5388
59488,0.5285,0.5278,0.5292
59840,0.5302,0.5236,0.5368
60192,0.52,0.5192,0.5208
60544,0.5316000000000001,0.526,0.5372
60896,0.5125,0.4954,0.5296
61248,0.5175000000000001,0.5088,0.5262
61600,0.5312,0.5296,0.5328
61952,0.5244,0.5124,0.5364
62304,0.534,0.533,0.535
62656,0.5293000000000001,0.5218,0.5368
63008,0.5159,0.5086,0.5232
63360,0.5301,0.525,0.5352
63712,0.5383,0.5294,0.5472
64064,0.5289,0.5188,0.539
64416,0.5388999999999999,0.5364,0.5414
64768,0.5363,0.5306,0.542
65120,0.5324,0.5202,0.5446
65472,0.5293000000000001,0.5278,0.5308
65824,0.5226999999999999,0.5082,0.5372
66176,0.5226,0.5174,0.5278
66528,0.5287,0.5248,0.5326
66880,0.5387,0.5282,0.5492
67232,0.5267,0.5218,0.5316
67584,0.5328999999999999,0.5284,0.5374
67936,0.5288999999999999,0.5162,0.5416
68288,0.519,0.514,0.524
68640,0.5366,0.536,0.5372
68992,0.5323,0.5316,0.533
69344,0.5312,0.5286,0.5338
69696,0.5339,0.5322,0.5356
70048,0.5374,0.5364,0.5384
70400,0.5097,0.4968,0.5226
70752,0.5283,0.5272,0.5294
71104,0.5388999999999999,0.5352,0.5426
71456,0.5255000000000001,0.5252,0.5258
71808,0.514,0.5054,0.5226
72160,0.5311,0.5288,0.5334
72512,0.5282,0.527,0.5294
72864,0.532,0.5266,0.5374
73216,0.5289,0.5218,0.536
73568,0.5316000000000001,0.5258,0.5374
73920,0.5282,0.5206,0.5358
74272,0.5333,0.5284,0.5382
74624,0.5201,0.5182,0.522
74976,0.5363,0.5308,0.5418
75328,0.519,0.5138,0.5242
75680,0.5325,0.5242,0.5408
76032,0.5229,0.515,0.5308
76384,0.5323,0.5234,0.5412
76736,0.5329,0.5288,0.537
77088,0.5283,0.5218,0.5348
77440,0.5328999999999999,0.5314,0.5344
77792,0.5235000000000001,0.5118,0.5352
78144,0.5282,0.5274,0.529
78496,0.5281,0.5216,0.5346
78848,0.5215,0.5196,0.5234
79200,0.5213,0.5196,0.523
79552,0.5244,0.5202,0.5286
79904,0.5239,0.5136,0.5342
80256,0.5315,0.5296,0.5334
80608,0.5322,0.5314,0.533
80960,0.5236000000000001,0.507,0.5402
81312,0.5302,0.5246,0.5358
81664,0.5311,0.5294,0.5328
82016,0.5318,0.5282,0.5354
82368,0.5332,0.5254,0.541
82720,0.5293,0.5194,0.5392
83072,0.5322,0.5288,0.5356
83424,0.5283,0.521,0.5356
83776,0.5303,0.5272,0.5334
84128,0.532,0.5258,0.5382
84480,0.522,0.5216,0.5224
84832,0.5328999999999999,0.5256,0.5402
85184,0.53,0.518,0.542
85536,0.5299,0.5168,0.543
85888,0.5242,0.5204,0.528
86240,0.5304,0.5214,0.5394
86592,0.5274,0.5172,0.5376
86944,0.5310999999999999,0.5234,0.5388
87296,0.5241,0.5102,0.538
87648,0.53,0.5286,0.5314
88000,0.5302,0.5232,0.5372
88352,0.5312,0.525,0.5374
88704,0.5269999999999999,0.5196,0.5344
89056,0.5283,0.5246,0.532
89408,0.5035000000000001,0.4912,0.5158
89760,0.5234,0.5184,0.5284
90112,0.5351,0.532,0.5382
90464,0.5330999999999999,0.5246,0.5416
90816,0.5367999999999999,0.5322,0.5414
91168,0.5306,0.529,0.5322
91520,0.5267999999999999,0.518,0.5356
91872,0.5366,0.5322,0.541
92224,0.5288999999999999,0.5232,0.5346
92576,0.5283,0.5208,0.5358
92928,0.5283,0.5272,0.5294
93280,0.5285,0.526,0.531
93632,0.5287999999999999,0.525,0.5326
93984,0.525,0.5228,0.5272
94336,0.5285,0.5268,0.5302
94688,0.5313,0.5286,0.534
95040,0.5274,0.5194,0.5354
95392,0.531,0.5288,0.5332
95744,0.5305,0.5296,0.5314
96096,0.5373,0.531,0.5436
96448,0.5255000000000001,0.521,0.53
96800,0.5322,0.532,0.5324
97152,0.5343,0.5338,0.5348
97504,0.5283,0.5238,0.5328
97856,0.5217,0.5214,0.522
98208,0.5323,0.5244,0.5402
98560,0.5370999999999999,0.5356,0.5386
98912,0.5373,0.533,0.5416
99264,0.5234,0.5224,0.5244
99616,0.5354000000000001,0.5348,0.536
99968,0.5263,0.5214,0.5312
100320,0.526,0.5208,0.5312
100672,0.5283,0.5254,0.5312
101024,0.5291,0.525,0.5332
101376,0.5323,0.5294,0.5352
101728,0.5326,0.527,0.5382
102080,0.5296000000000001,0.5258,0.5334
102432,0.5285,0.524,0.533
102784,0.5338,0.5294,0.5382
103136,0.5345,0.5302,0.5388
103488,0.5299,0.5294,0.5304
103840,0.5275,0.5164,0.5386
104192,0.5321,0.5246,0.5396
104544,0.5357000000000001,0.5356,0.5358
104896,0.5282,0.5272,0.5292
105248,0.5288999999999999,0.5286,0.5292
105600,0.5344,0.5282,0.5406


==> results/METR_LA/P2/fb0_cb322_cl1_pre322_plot.csv <==
step,Mean,Min,Max
0,0.7410456896932036,0.7169572793775134,0.7708084136247635
322,0.23381462011969195,0.2307277824039812,0.2370119240410902
644,0.22953404877679762,0.2287011170000941,0.2316574573654819
966,0.22835179668402777,0.2257993041917129,0.2300815291840721
1288,0.22692420645789416,0.2243381264033141,0.2287310746118978
1610,0.2277467792888206,0.2249771751187465,0.2298767439055222
1932,0.22665512625610934,0.2229718168576558,0.2312386247018973
2254,0.22535732973160014,0.2211919489006201,0.2290760686414109
2576,0.2251933889498037,0.222023523102204,0.2279038387868139
2898,0.2236218560762979,0.2200845284042535,0.2265911788024284
3220,0.22449068685441653,0.2228543032650594,0.2269075731574385
3542,0.22384684093089563,0.2190729557640022,0.2262190875631791
3864,0.22348932580401498,0.2207430944674545,0.227094591077831
4186,0.22256458195409284,0.220369082496122,0.2265554963162651
4508,0.2226186462988456,0.2196158035485833,0.2252106967347639
4830,0.22215059325443925,0.2183299808314553,0.224592254669578
5152,0.22269578776494767,0.2187575346065892,0.2270513340416881
5474,0.2204629137456693,0.218311947390989,0.2247066752364238
5796,0.22271405346691603,0.2187151395612293,0.2260268984569443
6118,0.22062189966716145,0.2187992735869354,0.2242587019723874
6440,0.21898792432276182,0.2174837801743436,0.2221002148257361
6762,0.21933538223513294,0.2170812144047684,0.2233797758127804
7084,0.21924318519800345,0.2178075255619155,0.2226364375954425
7406,0.21979592816421278,0.2177683918012513,0.2223105746562834
7728,0.2194354824411372,0.2154266708702952,0.2214823175497629
8050,0.2198243919001133,0.2169857808837184,0.2243483229367821
8372,0.21911696087637983,0.2154231626126501,0.2220676107401097
8694,0.21817061013576605,0.2154523861353044,0.2220347179444851
9016,0.2202274308332966,0.2192421047775833,0.2211327717673999
9338,0.21851596279345725,0.2157566838518337,0.2209744289931323
9660,0.22113302505264673,0.2167373430673722,0.22540093296104
9982,0.21875902179076712,0.2172057587239477,0.2214683933114564
10304,0.21794596788714876,0.215039835759887,0.2209641502273303
10626,0.21928511973884368,0.2170783329617094,0.2212649561740734
10948,0.21740272385930567,0.2153514677451716,0.22033251421871
11270,0.21743430914702236,0.2156939695554751,0.2208309435734042
11592,0.21857780811411362,0.2170645812595332,0.2199113610442038
11914,0.2179127045286198,0.215147322250737,0.2236844740670036
12236,0.21741656702080805,0.214044199221664,0.2223970097386174
12558,0.21842084826763578,0.2161340390642484,0.2215009742174987
12880,0.21745628594524327,0.213058616552088,0.2241364333916593
13202,0.21636824663383541,0.2140520104655513,0.2190871920988515
13524,0.2160044632058728,0.2144948738040747,0.2197209260667915
13846,0.21756758189035783,0.2136591398329646,0.2238915529516008
14168,0.21601717817355637,0.2143182628960521,0.2185955551901349
14490,0.21764873820184555,0.2132858444971067,0.22109521911652
14812,0.21627291873166402,0.2131546255615022,0.2201133067547171
15134,0.21614662985558858,0.2130709425718696,0.2211252039781323
15456,0.21660784933785043,0.2147326062398928,0.2193958667555341
15778,0.2157874147373217,0.2144341252192303,0.2184334747769214
16100,0.21661791676241485,0.2144950833861474,0.2188032564741593
16422,0.21671196487214828,0.2135788903192237,0.2199900213766981
16744,0.2152506218084858,0.2124645100147635,0.2186690565474607
17066,0.21610832519622308,0.2131465706560346,0.2196824777595422
17388,0.21615729494779196,0.212592311065506,0.2214743379089567
17710,0.21693631016683798,0.2135610000954734,0.2241590304507149
18032,0.2142919891306923,0.2119568765715316,0.2178309593625642
18354,0.21513311490761455,0.2130771731888806,0.2180406922405516
18676,0.2156005513819831,0.2123968632960761,0.2214576135630961
18998,0.21616482369049828,0.2132503975320745,0.2189408906356052
19320,0.21472804037923057,0.211672387327309,0.2172046200268798
19642,0.2166302587699007,0.2129832370965569,0.2219220268781538
19964,0.21471397802923559,0.2112778705303315,0.2184483988417519
20286,0.21544801916375203,0.2123855081973252,0.2188618537728433
20608,0.21476793149486179,0.2121130488812923,0.2200225484729916
20930,0.216973190644273,0.2151568291915787,0.2196532936283835
21252,0.21503503254994197,0.2122216315733062,0.2183577645983961
21574,0.21447649149707065,0.2115020903724211,0.2187283853137934
21896,0.2133539653624649,0.2107670389943652,0.2159285854410242
22218,0.2149778676598712,0.2112507869799932,0.2189595695171091
22540,0.21444672958373467,0.2115408587786886,0.2178761119505873
22862,0.2150650240860327,0.2128605031304889,0.2201628859534307
23184,0.2143010971032911,0.2111266172594494,0.2188726789145558
23506,0.2136804086708084,0.211569892173564,0.2161506975276602
23828,0.21342657753093924,0.2107273696197403,0.216296855153309
24150,0.2137479034286958,0.2111050195440098,0.2167229571000293
24472,0.21438423395846726,0.2117581429580847,0.2165727474623256
24794,0.21290892971403613,0.211031373038336,0.2156047612014744
25116,0.2132959074375254,0.2110679836736785,0.2171771798144888
25438,0.2134375056010429,0.2109924230586599,0.217192767187953
25760,0.21464743465185163,0.2122467731436093,0.2171804271638393
26082,0.2134204611389173,0.2116342443558904,0.2161210413884233
26404,0.21381655225047358,0.2109890690556279,0.2157933953459616
26726,0.2138110156929879,0.2126898522730227,0.2152545044405592
27048,0.21289427899238134,0.2103952318429947,0.2153602143128713
27370,0.2145464299936537,0.2105143975328516,0.2195107117295265
27692,0.21320815098092508,0.2113759281734625,0.215341147173334
28014,0.21343709811292308,0.2120408399237526,0.2151493129354936
28336,0.21460884795696641,0.2122886752088864,0.2159984296670666
28658,0.21281063829169225,0.2108465104743286,0.2150277208398889
28980,0.21361379277099057,0.2099463627846152,0.2186174300257806
29302,0.21280271739319515,0.210523534566164,0.2168645472438247
29624,0.21338109247800371,0.2117979516861615,0.2159853541740664
29946,0.21368308529188784,0.2111470471653673,0.2172047854573638
30268,0.21265678502688246,0.2107310895290639,0.2144285224516082
30590,0.21448366356047766,0.2114324749067977,0.2167479601447229
30912,0.2142641807181967,0.2107105655250725,0.2170440413885646
31234,0.2133809953100151,0.2108941183046058,0.2156883871389759
31556,0.21362741136302543,0.2122031712421664,0.216143158574899
31878,0.21478530009173682,0.2122315006951491,0.2181639853450987


==> results/METR_LA/P2/fb0_cb322_cl2_pre322_plot.csv <==
step,Mean,Min,Max
0,0.7410456898311774,0.7169572799294083,0.7708084136247635
242,0.23288589024364392,0.2320379344401536,0.2338530538534676
484,0.22995955346980024,0.2279308187188925,0.2311555532807553
726,0.22836061153146953,0.226317159279629,0.2309515641795264
968,0.22765439678052507,0.2263437207374307,0.2306231959136548
1210,0.22706934732074535,0.2246913142778255,0.2291922850051412
1452,0.2276609827833319,0.2246778589431886,0.2322597311188777
1694,0.22585916398438036,0.2220698617122791,0.2299977714816729
1936,0.2268906294678648,0.221999863507571,0.2349589316657296
2178,0.226018573657644,0.2240541864324499,0.2290868083773939
2420,0.22564079922934366,0.2221494365345548,0.2305030146682704
2662,0.22368067794444932,0.2197738118745662,0.2271656736869503
2904,0.22280958413870794,0.2200149392916096,0.2260077952372807
3146,0.2241407965171944,0.2194150789744324,0.228232834212206
3388,0.22374772777160004,0.220758085725484,0.2270370398958524
3630,0.22216656115940875,0.2194431552456485,0.2254442669865158
3872,0.22328832536866816,0.2208818357299875,0.2263350406730616
4114,0.22172091937520433,0.2191331128555315,0.2256727815364246
4356,0.22136522882997436,0.219660288757748,0.2247253240396579
4598,0.21984331658179004,0.2175735713983023,0.2231169329197318
4840,0.2213311585321746,0.218750588181946,0.2236025484485758
5082,0.22048621159046883,0.2175100513354495,0.2243194312409118
5324,0.21999528562581094,0.2183207019611641,0.2224715912231692
5566,0.21993725807233536,0.2174241157869497,0.2225260660052299
5808,0.2216315364672078,0.2180270536078347,0.2247579528225792
6050,0.21997022592566073,0.2164720135430494,0.2229177864199435
6292,0.21974093937832445,0.2175282513101895,0.2228730634820682
6534,0.21955431420011096,0.2172655311447602,0.2216348902632793
6776,0.21846921065891226,0.2163995262925271,0.2222037749985853
7018,0.2199599082512712,0.2161781550557525,0.2237507157303669
7260,0.21880450999985135,0.215818729803518,0.2221190434087205
7502,0.219350146146974,0.2170467778212494,0.2218487437952447
7744,0.21893402176943638,0.2162214618314195,0.2217254959460761
7986,0.21748427222310387,0.2149108259214295,0.2222898094742386
8228,0.2170798397036614,0.2146196633025452,0.2201467726241659
8470,0.21827320914922485,0.2160181720499639,0.2225130820577895
8712,0.2173391990536065,0.2145580992930465,0.220171520486474
8954,0.2168382684251776,0.213872792682162,0.2192496476625954
9196,0.21830660903274457,0.2155785374343395,0.2238697664191325
9438,0.21734547076953775,0.2147807194678871,0.2187329149908489
9680,0.21624765229514897,0.2140226808411103,0.2203790085321223
9922,0.21692991925886376,0.2150995006991757,0.2198544103238317
10164,0.2173859816286023,0.2156120723596325,0.2197147569860573
10406,0.2167961621070625,0.213055246544105,0.2208190561030749
10648,0.21703556569776047,0.2149440497159958,0.2209065237806903
10890,0.2172993724579336,0.2146159409096947,0.2211826659601043
11132,0.2177257778778396,0.2147895168099138,0.2232160348169229
11374,0.21868852067186872,0.2149907952105557,0.2255994031826655
11616,0.21638006604862983,0.2127090932594405,0.2195240844868951
11858,0.21581167260322853,0.2138487063348293,0.2188519253912899
12100,0.21772252406097117,0.2156226306601807,0.2212657945023642
12342,0.21632216577590613,0.2148280316204936,0.2193897527952989
12584,0.21571260288840638,0.212614819407463,0.2205626130517986
12826,0.21574926638492828,0.2134697360021096,0.2185527418774587
13068,0.21713749857412437,0.2125543433207052,0.2261174086619306
13310,0.21486228375040267,0.2123125969535774,0.2189950442838448
13552,0.21604092136301373,0.2138580089365994,0.2179786862322577
13794,0.21647833706811068,0.2135022719977078,0.2216963856998417
14036,0.2157618457072035,0.2132881264443751,0.2204479709681537
14278,0.2154327360395756,0.2129544687491876,0.2191165535952206
14520,0.21600807828966662,0.2123058133379176,0.2204323711080683
14762,0.21579083353625952,0.2119957023748645,0.2196060167280612
15004,0.21520612563041072,0.2124915135403474,0.2192448963307672
15246,0.2159745067323523,0.211660253504912,0.2225116220199399
15488,0.2150825804478868,0.2121623224682278,0.2191839790040696
15730,0.2155142844378672,0.2129478727777799,0.2187988589069357
15972,0.21540005251558286,0.2133400571291093,0.2191413993498793
16214,0.21640349181230972,0.212839067120243,0.21828693392928
16456,0.2159342392934141,0.2131592171887556,0.2188448262987313
16698,0.21633322359304186,0.2137915191275102,0.2213186987986167
16940,0.21493280359923284,0.2132208494952431,0.2173207012453565
17182,0.21452496702679325,0.2121081726142653,0.217254657505287
17424,0.21581512741330594,0.2119675511839213,0.2174228039328698
17666,0.21450729518093992,0.2123435274870307,0.2181360406318196
17908,0.214497881475836,0.2108730432335977,0.2204932193099348
18150,0.2156192873328648,0.2136080156045931,0.2194801289588213
18392,0.21501891140791551,0.212943373730889,0.2178326677531004
18634,0.21530429204856905,0.2140733216095853,0.2177476172369939
18876,0.21536945391239387,0.2126813833084371,0.2198578924354579
19118,0.214110784198123,0.2108933973919462,0.218453846319958
19360,0.2178334819187444,0.2130134623083803,0.2265936399085654
19602,0.21621719827116634,0.2124346392574133,0.2189906309876177
19844,0.2152600530190048,0.2131725709747385,0.2183595102418352
20086,0.21578091434720487,0.2126304446547119,0.2187928976836028
20328,0.2143681553985785,0.2110696469468099,0.2182478911622807
20570,0.21416221167547278,0.2118119397373111,0.2196270080490244
20812,0.21637876744002654,0.2136062666497848,0.2214018465882098
21054,0.21446185331377718,0.2123388872930297,0.2177801671679373
21296,0.2147713010371835,0.2113222670223978,0.2185107126004166
21538,0.21521341369521835,0.2125660662573796,0.2196448540521992
21780,0.2158345367104091,0.2113376150804537,0.2223804797977209
22022,0.21401508399112906,0.2120045246901335,0.2164781749662425
22264,0.21475070276884015,0.213312158016143,0.2178603521099797
22506,0.21333670886923312,0.2109244985988846,0.2171724399344788
22748,0.2136647082796251,0.2111596525819213,0.2192477036129545
22990,0.21411320106643766,0.2104902106026808,0.2193828612152073
23232,0.21447485054118762,0.2115922196319809,0.2185296126537853
23474,0.2135705563791648,0.2120041459522865,0.2164380345493555
23716,0.21479983313905968,0.2123272392760824,0.2176297702999026
23958,0.2142193703567264,0.21126162936842,0.2174544744883422


==> results/METR_LA/P2/fb10_cb322_cl1_pre322_ab10_plot.csv <==
step,Mean,Min,Max
181,0.24536907097991598,0.2411542918395113,0.2507815603856687
523,0.229703891010564,0.2284604197850933,0.2321202505241941
865,0.22762930710558538,0.2264155693076275,0.2287722616283982
1207,0.22994524769393013,0.2274842231913849,0.2331134224379504
1549,0.229609721098785,0.2275796086975821,0.2319444727014612
1891,0.2261424847407105,0.2252111303861494,0.2276212582709612
2233,0.22709212203820542,0.2236619150197064,0.2299842123908025
2575,0.2259880071620882,0.2244394709942517,0.2275307190914949
2917,0.22554199356171814,0.2224662201824011,0.2308393704394499
3259,0.22474654474192193,0.2193740508346646,0.2313444200489256
3601,0.22291785887913937,0.2186046646976912,0.2256354726850986
3943,0.2214875992065594,0.2207549367513921,0.2221073001899101
4285,0.22328428735519631,0.2221427810964761,0.2255661524832248
4627,0.22125852958839612,0.2171286536311661,0.2286303367603708
4969,0.21911953035512086,0.2173715958164798,0.2204548172928669
5311,0.22028324955407483,0.2180299153206525,0.2243980895038004
5653,0.22036659446211507,0.2199086454455499,0.221068879796399
5995,0.21873212463141956,0.2163679463167985,0.2201604451294298
6337,0.2182839258033552,0.217366109015765,0.2192208805569896
6679,0.21948420021820947,0.2154644646302417,0.2246246729735974
7021,0.222622940937678,0.2147129917586291,0.2323838017053074
7363,0.22030860015455586,0.2177330007155736,0.2249413923256927
7705,0.21987766758711247,0.2161193321700449,0.2246912405998618
8047,0.21988126281418915,0.2180429004408695,0.2226679296129279
8389,0.21613301732289933,0.2141526810548923,0.2186913591016221
8731,0.21626969803998497,0.2133915522308261,0.2178206421710826
9073,0.21633132547140121,0.213484655789755,0.2214165263705783
9415,0.2161693953805499,0.2139241912022784,0.2183574709903311
9757,0.21471483310983505,0.2139513557431874,0.2152282973682439
10099,0.21690199211423777,0.2143039863418649,0.2215849354311272
10441,0.2176379644668396,0.2131561354078628,0.221652141323796
10783,0.2150194650446927,0.2131608593519087,0.2175893159928145
11125,0.2155204438316968,0.2132931675899911,0.2194144598863742
11467,0.21615974743057176,0.2139344327151775,0.2190915230247709
11809,0.213645144055287,0.2116697654128074,0.216697561658091
12151,0.21485789566312308,0.2141055420592979,0.2154659208048273
12493,0.2151969564549717,0.214158301414163,0.2161777705230095
12835,0.21293011390500596,0.2120442434593483,0.2143493603777002
13177,0.2131251135818016,0.211487582574288,0.2140097804367542
13519,0.2136535606818434,0.2125142133898205,0.214699072142442
13861,0.21361253801503297,0.2128734236790074,0.2140064196730101
14203,0.21557341856353077,0.2108476338563142,0.2241231963314392
14545,0.21335591454012892,0.2120900180328775,0.2158781103789806
14887,0.2115361372261871,0.2108465762877905,0.2123953621420595
15229,0.21191709782974213,0.2104923926569797,0.2141114040105431
15571,0.21195114523540304,0.2107271598996939,0.2143159500426716
15913,0.21292055632781093,0.2119007593503704,0.2146142766707473
16255,0.21256284760656174,0.2112570279450328,0.215082757036995
16597,0.21431424119222306,0.2113796242133334,0.2196261143242871
16939,0.2118579722756956,0.2101078680543988,0.2137080512388988
17281,0.21347334962568162,0.2108806230955653,0.2160757528962912
17623,0.211755737018438,0.2098705320170632,0.2130967010226514
17965,0.21316195776065186,0.2113725631325333,0.2158195631647551
18307,0.21465624381362655,0.2121493154101901,0.2167187001970079
18649,0.21321400314753436,0.21089517849463,0.2171161812212732
18991,0.213866465943463,0.2131524212934352,0.2145866703380037
19333,0.2115638077167081,0.2108169769247373,0.2126311680508984
19675,0.2153225214117103,0.2115818151721248,0.2204204405899401
20017,0.21227187180408724,0.210434949370446,0.2146003965150427
20359,0.21353440920327915,0.211151512408698,0.2166533489470128
20701,0.21136436376858636,0.2102096118032932,0.2124755548106299
21043,0.2140375600644835,0.2120661771407833,0.2163610032035244
21385,0.2110079244515042,0.2098940236976853,0.2124185769094361
21727,0.21130365312651347,0.2089886550826055,0.2140729434236332
22069,0.21171740079183632,0.2098451756216861,0.2138647702005174
22411,0.21201984538340266,0.2104687087789729,0.2138720346545731
22753,0.21110750661220076,0.2087333435537638,0.2145036522437025
23095,0.21045986705540132,0.2086282522866019,0.2125308964815404
23437,0.21186587623791928,0.2109269192097363,0.2134074360408165
23779,0.21113654626188452,0.2082671719016852,0.214228809017826
24121,0.2118825252501317,0.2110753282904625,0.2131378351262322
24463,0.2103503638487539,0.2093089984522925,0.2111528892483976
24805,0.21144757438221093,0.2096648765382943,0.2149868448851285
25147,0.21089618561076526,0.2101829929484261,0.2115848897783844
25489,0.21117770331509314,0.2102576386597421,0.2126236506910235
25831,0.21039404177371365,0.2085353762463287,0.212799929358341
26173,0.21300685230964492,0.2084212384566112,0.2175604939736702
26515,0.2100295859078566,0.2087484625754533,0.2117790582555311
26857,0.21132000788678354,0.2087710833659878,0.2138354149129655
27199,0.21019604498589473,0.208841953150652,0.2120141414580521
27541,0.2099309117981681,0.2084897726222321,0.2116857278678152
27883,0.21069155771423267,0.2083573235129868,0.2126046443978945
28225,0.211854080359141,0.209176933047948,0.2132996153776292
28567,0.21020146040820772,0.2083419818017217,0.2132621281952769
28909,0.21127947024357172,0.2105605901667365,0.2125286995260804
29251,0.2103272172403924,0.2094066547298873,0.2116324253104351
29593,0.21041944770165424,0.210178797305734,0.2106467853817674
29935,0.21011864665297816,0.2078552866975466,0.2115941803764414
30277,0.2103201452136775,0.2084537551358894,0.2132224683408383
30619,0.21061376054529787,0.2080166399202964,0.2141150763189351
30961,0.20993934866086938,0.2083370522768409,0.2120621140908312
31303,0.21042196986116002,0.207704308408278,0.2145540965376076
31645,0.21020910194442588,0.2087550890390519,0.211477389904084
31987,0.20973983057487156,0.2078915359797301,0.2106960649015727
32329,0.20932059942020306,0.2074130322370264,0.2107446719374921
32671,0.21037836437240057,0.2088207365186126,0.2115272170415631
33013,0.21013439161542016,0.2081772603646472,0.2135729675215703
33355,0.21133494124184415,0.2086195843639197,0.2133791959948009
33697,0.2100770983063144,0.2079448699951172,0.2126726577127421
34039,0.21035742433166793,0.208931204897386,0.2111744452957753


==> results/METR_LA/P2/fb10_cb322_cl2_pre322_ab10_plot.csv <==
step,Mean,Min,Max
101,0.24845354821257015,0.2404416818861608,0.2588545904943236
363,0.23284662394198,0.2290434693848645,0.23764478498035
625,0.23275467894833393,0.2289337104669323,0.2388928975496027
887,0.2321013604394263,0.2294589892305709,0.2354140055400354
1149,0.23810422149728291,0.2282938912372898,0.260167369550025
1411,0.22963107249665035,0.2243998119676554,0.2349190465002148
1673,0.22711214792259307,0.2226790991370324,0.232276816472963
1935,0.2267409225201441,0.2230878563390838,0.2311415769573715
2197,0.22728286661138689,0.2229051791407444,0.2301507512176478
2459,0.22388015901324926,0.220844738047432,0.2265207532931257
2721,0.22511819353396137,0.2214078064318056,0.2291289228532049
2983,0.22930855759316016,0.2225085735596992,0.2429882642571572
3245,0.22297659797455976,0.2209150121995696,0.2262086513003817
3507,0.22386514697292886,0.2208668172911361,0.2258192914779539
3769,0.22303652844426253,0.2208342913676191,0.2256368792581337
4031,0.22330576662595072,0.2196776617180418,0.2261694644888242
4293,0.22400931327569262,0.2207146636037915,0.2277305313834437
4555,0.22326346945569464,0.2204690737028916,0.2258431400965761
4817,0.21947363879600604,0.2170521218191694,0.2223288514133956
5079,0.22171636177571832,0.219517317497068,0.2242204698699492
5341,0.22110061745883686,0.2162955345378981,0.2238380403982268
5603,0.22203893856041956,0.2198767971109461,0.2266339887347486
5865,0.22155651003467264,0.2172198717792829,0.2249542601682521
6127,0.21932647827391816,0.2168157582205754,0.2237825976615702
6389,0.22016038074744515,0.2172525642370736,0.2235140577648524
6651,0.21741899113274277,0.2159831159644656,0.2207334364453951
6913,0.21823503870379038,0.216762785696321,0.2197087809995368
7175,0.2177598106295422,0.2156330020063453,0.2196653655005825
7437,0.21933025104442125,0.2177048674612133,0.2207022004381374
7699,0.2174835426698404,0.2154448500110043,0.2206562651942173
7961,0.21849284288300957,0.2150768626619268,0.223836877486772
8223,0.21798735558641727,0.2151273277898629,0.2241748653490234
8485,0.21856609730187937,0.216529399846439,0.221432472406714
8747,0.21712071305416797,0.215523869075157,0.2192083288811975
9009,0.21622159699391985,0.2136939497733557,0.2189439101213658
9271,0.21721301086384934,0.2144997597292617,0.2199683541225062
9533,0.2186051463466827,0.2154055183960331,0.2228963791082302
9795,0.2164140898837811,0.2142128991308035,0.2196652513273336
10057,0.21731347345781546,0.2147670128831157,0.2213637126540696
10319,0.21685248382251565,0.2150013554427358,0.2190897797268849
10581,0.21932892527224282,0.2161029828367409,0.2230606199138694
10843,0.21610179952242303,0.2143658712782241,0.2178612169292238
11105,0.21604918069378642,0.2146701957616541,0.2178653324781744
11367,0.21655032650947012,0.2153744987315601,0.2187526461288884
11629,0.217514488518376,0.2144838908204326,0.2214329433110025
11891,0.21578056389396938,0.2131764570044146,0.2203537120863243
12153,0.21514895658388178,0.2132842747701538,0.2164830083924311
12415,0.2148908802515102,0.2133139831324418,0.2169168766036077
12677,0.21864184259471514,0.2172763707737127,0.2208437414632903
12939,0.2159940249079631,0.2138754449508808,0.2197546157985925
13201,0.21651544985878796,0.2131682915820015,0.2215658112394589
13463,0.21529771292720126,0.2129826166287616,0.2180282217622907
13725,0.21550454351085202,0.2143381698815911,0.2167485913744679
13987,0.21691293931669656,0.2134086219248948,0.2217051531705591
14249,0.21804792237364579,0.2122818997336758,0.2261427638155442
14511,0.21739402535819893,0.2162623913199813,0.2186856861743662
14773,0.2162572177023523,0.2124591958191659,0.2196499450753132
15035,0.2140453146184208,0.2123712519252741,0.2157975074455694
15297,0.215511562095748,0.2128913318393407,0.2171687155410095
15559,0.21410585332799836,0.2125085970317876,0.2156718376058119
15821,0.2146286588610598,0.2132223680339477,0.2160086555889359
16083,0.21523574313700747,0.2121313072189136,0.2188627871650236
16345,0.21417206625833551,0.213103499263525,0.2158602063578588
16607,0.21394366501933995,0.211589454224816,0.2160042182162956
16869,0.21383249852806324,0.2115655804949778,0.2165773982803026
17131,0.2150842885797222,0.2109404203516465,0.2191469695557046
17393,0.21498316362569173,0.2126294190960901,0.2168127332848531
17655,0.2148676677951934,0.2122714693347613,0.2182434406131506
17917,0.21502494406713926,0.2128944140341546,0.2183648391316334
18179,0.21564830154939377,0.2118437201888472,0.2192685832441956
18441,0.21426019453685036,0.2119163992228331,0.2158432987829049
18703,0.2140605919132078,0.2112332706650098,0.2151323860442197
18965,0.2134002238960453,0.2111481477816899,0.215752827072585
19227,0.2142705337868796,0.2119354725711875,0.2161182654952561
19489,0.2137701267169581,0.2103121291708063,0.2159725154439608
19751,0.21425113666595685,0.2107015528060772,0.215861687367713
20013,0.21393653172654684,0.2116679020777896,0.2159695891594445
20275,0.21477866476332697,0.2124316241178247,0.2166353513797124
20537,0.2145642873106731,0.2117738540249842,0.2163264098818655
20799,0.2169359758392804,0.2132347838746177,0.2227610491768077
21061,0.21377682371961845,0.2112833189743536,0.21584603894088
21323,0.21227962073559556,0.209789914527425,0.2142796842726292
21585,0.2143314367125707,0.2110401169845351,0.2168398859600226
21847,0.2130915948224288,0.2104850434870631,0.2165798542124253
22109,0.21307954735433057,0.2118712862332662,0.2138395829609146
22371,0.2117089272683693,0.2106266721255249,0.2141555124824797
22633,0.21344693689779548,0.2116213462970874,0.2146509854054009
22895,0.21303887822216855,0.2105879431797398,0.2162342751053748
23157,0.21340859672744514,0.2111928896219642,0.2169426307082176
23419,0.2124291407979197,0.2105408400573112,0.2136077295850824
23681,0.212559580044062,0.2115743859774536,0.2142259910426757
23943,0.21214991756197477,0.2096832996165311,0.2151203421806847
24205,0.21296735901247568,0.2116430481826817,0.2154633510443899
24467,0.21246494166553018,0.2110397444555053,0.2132750806847104
24729,0.213067690876347,0.2106894736212712,0.2165552923386847
24991,0.21201722091638744,0.2110125763272797,0.2125588581655864
25253,0.2121863318722189,0.2107749946967319,0.2147873882894162
25515,0.21429001848086895,0.2134127007038505,0.215949753506316
25777,0.2144157164442686,0.2133573205382735,0.215614301049047
26039,0.2114661977522903,0.2114661977522903,0.2114661977522903


==> results/METR_LA/P2/fb1_cb322_cl1_pre322_ab1_cm_plot.csv <==
step,Mean,Min,Max
163,0.24277707075493196,0.2391806440772833,0.2505185670322842
487,0.23608089997260653,0.2322469934545181,0.2410913464371804
811,0.22985000585861223,0.2273863576076648,0.2327333242390994
1135,0.22864064981264093,0.2268528474701775,0.2294927905831072
1459,0.22996045566267434,0.2244948420535635,0.232613966282871
1783,0.22604387443236723,0.2238858251108063,0.2306440726474479
2107,0.22555385395470584,0.2235230070849259,0.2291942683083039
2431,0.22560196316421577,0.2225497160796765,0.231717647432729
2755,0.22620540836619005,0.2219935579708329,0.2284692009841954
3079,0.22421329318442276,0.2219291010664569,0.2264205440188999
3403,0.22460685918728507,0.2211468390844486,0.2293991465811376
3727,0.22142368234280077,0.2184855615099271,0.2271185485577141
4051,0.22206461610686445,0.2199925291869375,0.2249811491066659
4375,0.22345245101799566,0.2186100415333553,0.2281578612272386
4699,0.22207167423847643,0.2185103923634246,0.2272696048021316
5023,0.22085572263501854,0.2193349403915581,0.2231331925011343
5347,0.22309686519481514,0.2202329173408172,0.2271245568990707
5671,0.2197267033366693,0.2160563477211528,0.2228411787913905
5995,0.22065041283214532,0.2169461758048446,0.2298807777740337
6319,0.22117127871347794,0.2174171174841898,0.2269352864887979
6643,0.22040211097164836,0.2181716969719639,0.2233447567042377
6967,0.2188067397585621,0.2160444100973782,0.2232127582861317
7291,0.21894540730863804,0.2171804431687902,0.2225500085839518
7615,0.22061923717114104,0.2179006899672526,0.2226905439876847
7939,0.21908108576166405,0.2163708083055637,0.2222404646928663
8263,0.2211733847270133,0.2173558949596352,0.2281721589603909
8587,0.21791605327140398,0.2152281090341232,0.2229622038150275
8911,0.21801338208563345,0.2160699014310483,0.220538355893007
9235,0.2200486723988972,0.2155619247092141,0.2228149794456031
9559,0.21857818169519302,0.2149549147321118,0.2212179394231902
9883,0.21730195768867375,0.2161776215113975,0.2198422752596714
10207,0.21684937775824906,0.2154216413144712,0.2192965663141674
10531,0.2180719926987809,0.2159967352118757,0.2196662923390114
10855,0.2170296727714163,0.215484379204335,0.2190328484608067
11179,0.21761202786324746,0.214684691556074,0.2231626899016124
11503,0.21606363035324544,0.2142751014067067,0.2184052406637757
11827,0.2186968494724068,0.213696668545405,0.2223196513260956
12151,0.2171427563384727,0.2147797989072623,0.2203000487276801
12475,0.2177585803179277,0.216037958998371,0.2191687248371265
12799,0.21697585257115184,0.2129703634591014,0.2208700914073873
13123,0.21570397030424188,0.2127169519662857,0.2175917879298881
13447,0.2164172810088429,0.2119303387072351,0.2223387332288203
13771,0.21609535321800244,0.212991539388895,0.2199360883484284
14095,0.21642077526215597,0.2151505960910408,0.2175820546431673
14419,0.21609348977950432,0.2133546697872656,0.2216897956613037
14743,0.21533761394244652,0.2127643936762103,0.2177917731029016
15067,0.2180524023974107,0.2142039286317648,0.2231047283168192
15391,0.21595621124530828,0.212951922306308,0.221964889033525
15715,0.21672039242737268,0.2137721488597216,0.2185353196605488
16039,0.21542179189553412,0.2134723236991299,0.2162289813988738
16363,0.21395967923748635,0.2115818954728267,0.2160220794655658
16687,0.2146989224409615,0.2146989224409615,0.2146989224409615
17011,0.2121117654497976,0.2121117654497976,0.2121117654497976


==> results/METR_LA/P2/fb1_cb322_cl1_pre322_ab1_plot.csv <==
step,Mean,Min,Max
163,0.23743382465370272,0.2322320767022945,0.2445004558949559
487,0.23627993247161305,0.2323691869775454,0.2377919281522433
811,0.23937354105766168,0.2349576369203903,0.2437003075524612
1135,0.23666781275015736,0.2257793049017588,0.2427729951838652
1459,0.23348773270845408,0.2288281321525573,0.2390015529537642
1783,0.23212361246071475,0.227721938656436,0.2409125645127561
2107,0.22750587933869268,0.2244461363664379,0.2309248247356326
2431,0.23333783892707688,0.2292918368346161,0.2410833057430055
2755,0.24681770520422744,0.2387693392595759,0.2609055123671337
3079,0.23574530402267418,0.2300485845793176,0.2438401239061797
3403,0.23151021064431576,0.228349494713324,0.2358805584134879
3727,0.22745214740711228,0.2207139771845605,0.2351729792577249
4051,0.23171234460271614,0.2219524259368578,0.2477091861957753
4375,0.23097807458705372,0.2205814680567494,0.2551056003129041
4699,0.2242094281095045,0.2193945981562137,0.2323661846695122
5023,0.22912345186772717,0.2201146473763165,0.2461940738613958
5347,0.2304951207781279,0.2199200993334805,0.2432230056987868
5671,0.22827296795461458,0.2217674133954224,0.2370452654582482
5995,0.2292081645724398,0.2226532857727121,0.2361560768827244
6319,0.23121642861170347,0.2180621775764006,0.2464384551125544
6643,0.22495176605190387,0.2155828438699245,0.2363383064943331
6967,0.22239699476846936,0.217010852087427,0.2298030117871584
7291,0.22057379328611268,0.2188104113770855,0.223133769231262
7615,0.2243603667658236,0.2162266213584829,0.2300985603144875
7939,0.2188048887894385,0.2169582732021808,0.2226837413316523
8263,0.22050868369707902,0.2165023558945567,0.2272403300222423
8587,0.22018647447435388,0.2154536890210928,0.2270943089905712
8911,0.22329489486636933,0.2149635632005002,0.2355781163054484
9235,0.2223293672626217,0.2167029648467346,0.2299190391268995
9559,0.22060908051207656,0.2142655781849667,0.2293548430833551
9883,0.2226765362407874,0.2140612598094675,0.2279456627589685
10207,0.22174631750763013,0.2141812440973741,0.2359769403658531
10531,0.2221045702764833,0.216320497294267,0.2320614335713563
10855,0.22015232351367117,0.216232963182308,0.2225836761019848
11179,0.22453243066384282,0.2155118579113925,0.2324233114443443
11503,0.2198583566307745,0.2150548496456057,0.2229412511267044
11827,0.21928660042101034,0.2150297909975052,0.2231761704854391
12151,0.21978080781452633,0.2144328914582729,0.2253463073047223
12475,0.22230017664669838,0.21532127937233,0.2370065384440952
12799,0.2249674017851551,0.2205013494800638,0.2300077922366283
13123,0.22673470825301822,0.2195938995314968,0.2343891158148094
13447,0.21971915551909688,0.2120042294263839,0.2256128712108841
13771,0.2163914102302105,0.2131534278116844,0.2200930591810632
14095,0.21839317551779525,0.2147881737737744,0.2200134414489622
14419,0.21706525905540697,0.2122449718967632,0.2227495979103777
14743,0.22029988076192908,0.2120179343554708,0.2243997576060118
15067,0.22114591233225328,0.2172909376935826,0.2257084374626477
15391,0.21808257719708812,0.2120613279166045,0.2247704772485627
15715,0.2209256577914879,0.2150931823308821,0.2322891791937527
16039,0.22093062006213046,0.2189010156801453,0.2244736953741974
16363,0.21586285526921714,0.213605094563078,0.2196053930178836
16687,0.2113097643962612,0.2113097643962612,0.2113097643962612
17011,0.2168660900659031,0.2168660900659031,0.2168660900659031


==> results/METR_LA/P2/fb322_cb0_pre100_plot.csv <==
step,Mean,Min,Max
322,0.24714249321891935,0.236862018842388,0.2578500049809615
694,0.22992201462204073,0.2279807429898668,0.2318351377767545
1066,0.23316890148468952,0.2276614494621753,0.2423590998406763
1438,0.22705046648596536,0.2265646376267627,0.2276669282604146
1810,0.22877724579087008,0.2262888946742923,0.2310667444986325
2182,0.2254200001465685,0.2242042852772606,0.2271233218963499
2554,0.2267296518900512,0.2235527518722746,0.2292519090352235
2926,0.2241272109986087,0.2227091558829501,0.2248564534993083
3298,0.22276119547493659,0.2210129992001586,0.2242851122109978
3670,0.2224607627700876,0.2213741433289316,0.2235706259531003
4042,0.22404973811389484,0.2234548382737018,0.224371628490863
4414,0.2202811813280906,0.2193964555583618,0.2219347546773928
4786,0.2209864511717984,0.2199272840387291,0.2230909222529994
5158,0.22214684966537687,0.2218616353692832,0.222637835752081
5530,0.21959704901149243,0.2186800934098385,0.2205930243211764
5902,0.21962868689018997,0.2181452639676906,0.2205814796465414
6274,0.21908510623522748,0.2175882678065035,0.2208964358325358
6646,0.2271219664885674,0.2175517685159489,0.2441044757487597
7018,0.218299356461675,0.2161369377540217,0.2195832910085166
7390,0.2185294182948124,0.2169537438010728,0.2199450262166835
7762,0.21730210093988309,0.2166738235564143,0.2177994988030857
8134,0.21805765176260908,0.216163036034063,0.2192062655532801
8506,0.21695208761059204,0.2152759812220379,0.2183114933194937
8878,0.21650000468448352,0.2141752252700152,0.2178107551126568
9250,0.21598294294542733,0.2159497726846624,0.2160259964013541
9622,0.21624141260061727,0.2154900944895214,0.2173606233188399
9994,0.21632760836754314,0.2148204705229512,0.2182812681076703
10366,0.21514552109587337,0.2140509000530949,0.2158698452015718
10738,0.2146226241264814,0.2139074022847193,0.2153695769332073
11110,0.21461819406644791,0.2132247483564747,0.2160909115164368
11482,0.2140382105185661,0.2129388284628038,0.2157615350076445
11854,0.2147717703547742,0.2137636927266915,0.2152906886681362
12226,0.21470801633449244,0.2142556443534515,0.2153411313063568
12598,0.21457035287662787,0.2128054197463724,0.2156726713809702
12970,0.21286667262514428,0.2117903950037779,0.214370960438693
13342,0.2147168310612072,0.2116995800148557,0.2166761640045378
13714,0.21352399370552577,0.2119622674805146,0.2152931705393173
14086,0.2144479859206411,0.2137277657511057,0.2151979202473605
14458,0.2126466286035231,0.2109126062304885,0.2144579345153437
14830,0.21384067741441135,0.2132654500504334,0.2141438115526128
15202,0.21296545509019013,0.2124328359409615,0.2132729425750396
15574,0.2126864210966928,0.2114122647930074,0.2133598218637484
15946,0.21301709244280684,0.2117230925295088,0.2137543131355886
16318,0.21226006580723653,0.2100855897146242,0.2139669553273254
16690,0.21183446583188603,0.2110993640014418,0.2132335404555002
17062,0.21177880121050052,0.2101601614720291,0.2128095028025132
17434,0.212412089155412,0.2106820863706094,0.2152185463519008
17806,0.21209699214424607,0.2101795780989858,0.2158034921244338
18178,0.21087630465626714,0.2102065511323787,0.2116043182710806
18550,0.21145463348538784,0.2100075553688738,0.2132807023547313
18922,0.21177934602270887,0.2102185061408413,0.2146029466832125
19294,0.211220220145252,0.2092920958443924,0.2122030401671374
19666,0.21107148576849766,0.2102509495560769,0.2121690151592095
20038,0.21068760863056887,0.2089884323930299,0.2134673369151574
20410,0.2104548499172116,0.2086401412056552,0.2126924436953332
20782,0.211331675817937,0.209402162167761,0.2135073360469606
21154,0.20963009796392765,0.2089771407621878,0.210833822135572
21526,0.21072444595672465,0.2083581739829646,0.2119576118334576
21898,0.2099812137951821,0.2088722107862984,0.2120346951263922
22270,0.2094734962339754,0.2088582798562668,0.2106404402465732
22642,0.21027415020414333,0.2090254696430983,0.2110966295003891
23014,0.20976557812572993,0.2086807256219563,0.2118232626881864
23386,0.2094154852315967,0.2083525526578779,0.2112498471030482
23758,0.20925499669011724,0.207283514931246,0.2120261927721677
24130,0.2093436224041161,0.2083827620027241,0.2106062249728927
24502,0.2096215279565916,0.2071294750052469,0.2114078503240037
24874,0.20965632009837357,0.2081812676732186,0.2106216418798323
25246,0.20857431104889615,0.2075942150420612,0.2096157177454895
25618,0.20886674380780734,0.2080658642506158,0.2103978234032789
25990,0.20896024592680693,0.2071635256762858,0.2113508002625571
26362,0.20878691943707287,0.2072996797936934,0.2114033017445493
26734,0.20885564681188554,0.2078880911899937,0.2106038788678469
27106,0.20946117265172945,0.2093343504325107,0.2096660695970058
27478,0.20921379369166157,0.2076044681447523,0.2112716182514473
27850,0.20884524626128467,0.2082245650666731,0.2100351726015409
28222,0.20988545323043692,0.2092877694026187,0.2105175276045446
28594,0.20865705751894428,0.2081252318565492,0.2091936484255172
28966,0.2088519466787944,0.207340232062119,0.211452359954516
29338,0.2097439756731928,0.2079037440319856,0.2125537464464152
29710,0.208235305354551,0.2066995422873232,0.2097480953843505
30082,0.20817451473371482,0.2071769611427077,0.2088741818787875
30454,0.20887369915475076,0.2083285742059901,0.2095316430484807
30826,0.20949794788971357,0.2075494991408454,0.210637208212305
31198,0.2091288618099542,0.2068042931733308,0.2128494065944795
31570,0.20863943579204283,0.2071555549347842,0.2106083997145847
31942,0.20728535264914416,0.2061941681636704,0.2090910313030084
32314,0.20764648160080845,0.2067143024393805,0.2094868024190267
32686,0.20703248900395846,0.2060360188285509,0.2088394286455931
33058,0.20737582730290327,0.2063467364620279,0.2084904811172573
33430,0.2082190517750051,0.2066133662506386,0.210292352432454
33802,0.20835893849531803,0.2072607121533817,0.2091998170923303
34174,0.20723872268457466,0.2059245429657123,0.2085296106007364
34546,0.20707765088221172,0.2054344332880444,0.2086219484055483
34918,0.20690017041784745,0.2058457795668531,0.2077314735010818
35290,0.2074583118528495,0.2062526774351243,0.2090471013000717
35662,0.20671345298121,0.2060171058056531,0.2081013975871933
36034,0.2071010015996885,0.2053737382370012,0.2082973304722044
36406,0.20717104717537205,0.2065359878319281,0.2075265059592547
36778,0.20681889350583518,0.2054659398617568,0.209423157489962
37150,0.20741599329091878,0.205386558064708,0.2094915579590532
37522,0.2072475145996352,0.2058300182775214,0.2092756165398491
37894,0.2084468008007532,0.207373341338502,0.2103591870378565
38266,0.20721349267312036,0.2059934595944705,0.208911378212549
38638,0.2070917346411281,0.2055935636162758,0.20837226661819
39010,0.20704947370621893,0.2062735586530632,0.2082505949117519
39382,0.20657074975746648,0.205736580270308,0.207166069359691
39754,0.20691380672800685,0.2058160022177078,0.2082833168959176
40126,0.2066626687660629,0.2056620010623225,0.2075197717381848
40498,0.20645506358073082,0.2054759803469534,0.2069553299634545
40870,0.20717036052618495,0.2068511578771803,0.2077228248947196
41242,0.2069718176843943,0.2058566745232652,0.207879200025841
41614,0.20753387320372788,0.2060272878518811,0.2089543055605005
41986,0.2069887144973984,0.2067554899387889,0.2072296671017452
42358,0.20623058821132154,0.2053293588536757,0.2071775834041613
42730,0.206734300625545,0.205784879900791,0.2072224939862887
43102,0.20644154937730888,0.2049758646775175,0.2083923364127123
43474,0.2060499376168957,0.2058514373170005,0.2062941222555107
43846,0.20658105731378362,0.205325433915412,0.2079486373673986
44218,0.2060774335706675,0.2041082692643006,0.2080465978770344
44590,0.2071372225742649,0.2062808533233625,0.2079935918251673
44962,0.20688102428835844,0.2068164214767791,0.2069456270999378
45334,0.20698325591230832,0.2049951306371777,0.2089713811874389


==> results/METR_LA/P2/fb322_cb0_pre322_plot.csv <==
step,Mean,Min,Max
322,0.24336708971747642,0.231768370916446,0.2555054223371876
805,0.2298406538220099,0.22950331080291,0.2302583352559142
1288,0.2314309119534345,0.2301748397725599,0.2337071053959705
1771,0.2267891243100166,0.2248224308369336,0.2280098421982041
2254,0.2263627740795965,0.223096733705865,0.2297601857119136
2737,0.2246509283597086,0.2238719982129556,0.2251250959104961
3220,0.22277525150113633,0.2210654190017117,0.2254173711494163
3703,0.22198251322095774,0.2194706346425745,0.2253740747217778
4186,0.22029124186546709,0.2194856597041642,0.221328802820709
4669,0.2201327332467944,0.21788500552928,0.2231648994816674
5152,0.22359619381619086,0.2217873899197137,0.2254976260441321
5635,0.21754686557400374,0.2168407302211832,0.218938282104554
6118,0.21826346218585968,0.2177307958956118,0.21907997738432
6601,0.21876262910204167,0.2163211964070797,0.2215594089141598
7084,0.21639642151601515,0.2153913210387583,0.2178316001814824
7567,0.2160464492568999,0.2155219693150785,0.2169346362352371
8050,0.2159825970913157,0.2151797602849978,0.2175647097605246
8533,0.21637179421973815,0.2130752203089219,0.2188804247589023
9016,0.21523219549361564,0.2137072647887247,0.2169639837962609
9499,0.21555008950792706,0.2142743455866972,0.2171052666725935
9982,0.21407382838703962,0.2125597945242016,0.21617359874977
10465,0.21474722248536562,0.212452584946597,0.2183335070256833
10948,0.21315612124256145,0.2110432287057241,0.2144982065591547
11431,0.2133259485809155,0.2122686650190088,0.2143558937090414
11914,0.21264563487083823,0.2101801577265616,0.2144649628963735
12397,0.21379547538580712,0.2116682643967646,0.2149772782016683
12880,0.2126760034833425,0.2112116286600077,0.2143901932846617
13363,0.2129306476793171,0.2108233181966675,0.2149410207790357
13846,0.21194091080515473,0.211007772496453,0.2137485857087153
14329,0.21249060903066466,0.2107682655806894,0.2136805481104939
14812,0.21156713711442768,0.2091074363776931,0.2129785297093568
15295,0.21120695742192086,0.2103536013099882,0.2127505198672965
15778,0.21178382037230478,0.2096367936443399,0.2131685821546448
16261,0.21154793365686023,0.2108719386160373,0.2121505359256709
16744,0.2110069000886546,0.2091477663704642,0.2135002063932242
17227,0.2107757290388331,0.2083509794815823,0.2140522686143716
17710,0.21055125790061768,0.2092191151998661,0.2124118953943252
18193,0.21052066650655532,0.2082606239451302,0.2130042234504664
18676,0.2108368692850625,0.2089145620939908,0.2130887218647533
19159,0.21065174549082177,0.2091312659559426,0.2115363382078983
19642,0.20937849204113448,0.2087172588540448,0.2106829202837414
20125,0.21172117782227784,0.2113058190378877,0.2122894965664104
20608,0.2090254791172934,0.2078486007672769,0.2107929036849075
21091,0.20888114936741778,0.2082158805871451,0.2096878406074312
21574,0.20821245203231584,0.2069575325758368,0.2095472677438347
22057,0.2114856745817779,0.2103804125002137,0.2131450839892581
22540,0.20938118698972238,0.2088854521237037,0.2096415943017712
23023,0.2086714765079963,0.2074882346722814,0.2100292801581047
23506,0.20848361080811342,0.2075865997208489,0.2091760824399965
23989,0.20840064316620058,0.2077966063386864,0.2095814572164306
24472,0.20905189128753576,0.2074662046851935,0.2106794110602802
24955,0.21013108443146866,0.2081579414230805,0.2117335953646236
25438,0.2087611822802343,0.2076064668319843,0.2110118490678292
25921,0.20905787497758863,0.207396705393438,0.210612930909351
26404,0.20885846855831733,0.2072082232269975,0.209837661297233
26887,0.20886191095650927,0.2071838687967371,0.2108999853608784
27370,0.20754698351209544,0.2070784338370517,0.2078755310288182
27853,0.20825822058099283,0.2067307083419075,0.2092028805227191
28336,0.20810129746426767,0.2068788384397824,0.2101579566520673
28819,0.20735456408173947,0.2059351374153737,0.2089885765755618
29302,0.20779700535866943,0.2068749726922423,0.208636038005352
29785,0.20904017796303012,0.2078587037545663,0.2110402613050407
30268,0.2074760285056667,0.206843238737848,0.2086490774872126
30751,0.20712799004014623,0.2059166464540693,0.2088914103806018
31234,0.20701280121266105,0.2058310654980165,0.2083486667661755
31717,0.2070145234005686,0.2065220861523239,0.2079208380094281
32200,0.20756482774460752,0.2064448712324654,0.2088312243145925
32683,0.20757014727518877,0.2072121102224897,0.2081730058071789
33166,0.2068049072483439,0.2058903879865452,0.2073147712206399
33649,0.20729937680341579,0.2051786627206537,0.2084591009274677
34132,0.20688460702881395,0.2054583228848598,0.2084740151961644
34615,0.20765518999578036,0.2058086896108256,0.2085955373390957
35098,0.2071995483136471,0.2054155021905899,0.2086553005156693
35581,0.20751930198367727,0.2053367462423112,0.2092589595251613
36064,0.20604666262681096,0.2052531879809167,0.2073588925931188
36547,0.20833097577646922,0.2071436047554016,0.2092786420274663
37030,0.20653944471736008,0.2053473778069019,0.2084441066340163
37513,0.20656094230987407,0.2058644447889593,0.2075702139624843
37996,0.20648241590386554,0.2055722012839935,0.2072675495787903
38479,0.20612594986587393,0.204691601710187,0.2068558263557928
38962,0.20639235834464612,0.2053772660869139,0.2076759226620197
39445,0.20669389263163374,0.2057844004421322,0.2084764349791738
39928,0.20687225861129935,0.2062421057511259,0.2077280338163729
40411,0.20701184661851987,0.204258075190915,0.2113690214852492
40894,0.2068837130051336,0.2059433508526396,0.208222701869629
41377,0.20598284265509353,0.2050099538432227,0.2069557314669644
41860,0.20565945082516573,0.2051280970098795,0.206190804640452
42343,0.2061835690229027,0.2060524952356462,0.2063146428101592
42826,0.20521891186082802,0.2046050919150864,0.2058327318065696
43309,0.20595524239319335,0.2051166696129021,0.2067938151734846
43792,0.20631031388485865,0.2050367286083874,0.2075838991613299


==> results/METR_LA/P2/fb322_cb0_pre644_plot.csv <==
step,Mean,Min,Max
322,0.24907590272939864,0.2415897090125967,0.2571740262210369
966,0.23173224067108497,0.2264856919646263,0.2384027406849243
1610,0.22908390497926762,0.2259383368547316,0.2337440782123142
2254,0.22554683728419517,0.2239691082526136,0.2295354660600423
2898,0.22374835115409006,0.2213929735676006,0.2269205693155527
3542,0.22122778743505475,0.2199308513491242,0.2240381943130934
4186,0.22076854975549154,0.2177959479115627,0.223877216240874
4830,0.22045474751266061,0.2178388044789985,0.2269514799118042
5474,0.21989848481974114,0.2174781457417541,0.2251672039705294
6118,0.21853771824734625,0.2162704452596328,0.2215612055388865
6762,0.21921433539440235,0.2155526996486717,0.2243674418164624
7406,0.21722083616380888,0.2146240188567726,0.223215681190292
8050,0.21701592015516424,0.2151820128438649,0.2199259723916098
8694,0.2166587774710798,0.2148634598211005,0.2199451976490241
9338,0.21567100424457478,0.2122411058732757,0.2210004169631887
9982,0.2160193842525283,0.2142636689047018,0.2177002592771141
10626,0.2143873160153075,0.2118626082385027,0.2173703533631784
11270,0.21415527014889646,0.2106818044903101,0.2166433510267072
11914,0.21320810091371334,0.2105191423109284,0.215867285306255
12558,0.21398128260409938,0.2117296215836648,0.216507113021281
13202,0.21554948503358493,0.212412325044473,0.2206351140307055
13846,0.21299966316049296,0.2103686225083139,0.2171318322006199
14490,0.2133838309802943,0.2112470306456089,0.2152036305654932
15134,0.21139015298750663,0.2089174392598646,0.2144410193518356
15778,0.21125655488490505,0.2090216608787024,0.2136172372157927
16422,0.21100665111508632,0.208863357702891,0.2139824329426995
17066,0.21273127355164398,0.2096989360396508,0.2154271852363039
17710,0.21180940809211243,0.2081712380879455,0.2131285874380005
18354,0.2105626184838237,0.2079576342194168,0.2142322996148356
18998,0.21049655135720965,0.2073081048826376,0.2143580879050272
19642,0.21008874505275374,0.2080302292274104,0.2129021157958993
20286,0.20973201201262845,0.2078003880602342,0.2116679402275217
20930,0.21015294441194446,0.2074061968812236,0.2116945078251538
21574,0.2112354297984253,0.2074988402978137,0.2145958840847015
22218,0.2103065242818384,0.2066520711889973,0.2118821472481445
22862,0.20931915254159655,0.2070093421196496,0.211023763374046
23506,0.20943036778933466,0.20748916502904,0.2118786174665998
24150,0.20956844155228244,0.2069280351753588,0.2112186130964093
24794,0.2097082473510117,0.2073133120106326,0.2117206829565542
25438,0.20840538479387757,0.2063842279215653,0.2115439793301953
26082,0.21077871236398263,0.2060536740830651,0.214714747198202
26726,0.20988056456877124,0.2064184742393317,0.2123260448376337
27370,0.20839298469945788,0.2071409711131343,0.2107185847643349
28014,0.20878549066751637,0.2054201719109658,0.2120933597562489
28658,0.20791652445095002,0.2062276771499051,0.2100018422222799
29302,0.20841493454106425,0.2062229454793312,0.2105727862152788
29946,0.20844479972772575,0.2057815877099832,0.2116780580469855
30590,0.20805643878325264,0.2060308553002498,0.2099696072163405
31234,0.21022330974746078,0.2058351860830077,0.2170377141899532
31878,0.2074816554129399,0.2048000079338197,0.2095122437372251
32522,0.20767524659081738,0.2064370199762008,0.2087044386124169
33166,0.20745405825544835,0.2052150055490158,0.209290321778368
33810,0.20736353156260312,0.2055136282686833,0.2091095926998942
34454,0.20720107703366214,0.2056523459377112,0.2088377650965143
35098,0.2084050146104009,0.2061052769422531,0.211229870578757
35742,0.20665024327873074,0.2050114173304151,0.2081685427714277
36386,0.20805615014224138,0.2052050503315749,0.2104266647387433
37030,0.2070798276647649,0.2045901649528079,0.2098088061643971
37674,0.20680167355264223,0.2047702882576871,0.2088206254497722
38318,0.2061480710075961,0.2050369768231003,0.2075139020604116
38962,0.20672941804622055,0.2050653520833563,0.2082982001205285
39606,0.20599069241089396,0.2037094203686272,0.2070845870508088
40250,0.20747127083854539,0.2061945259295128,0.2091174818299434
40894,0.20647984264809405,0.2052327041272763,0.208293004858273
41538,0.20696014368239743,0.2049702723269109,0.2082959968182775
42182,0.20728317887326816,0.2066193152632978,0.2082843434203554
42826,0.2060121600458651,0.2053607420788871,0.2066039295384177
43470,0.2049144365721278,0.2049144365721278,0.2049144365721278


==> results/METR_LA/P3/fb0_cb322_cl1_pre322_plot.csv <==
step,Mean,Min,Max
0,0.7410456902450986,0.7169572799294083,0.7708084141766584
269,0.23304206088047333,0.2305808119751789,0.2381043202347225
538,0.23151693781147947,0.2284613262723993,0.2334133993696283
807,0.2309268075731341,0.2280639382424178,0.2349802982751969
1076,0.22910930937225066,0.2272074698574013,0.2305964649551444
1345,0.2279778494051209,0.225167603680381,0.2302137007591901
1614,0.22587990860834162,0.2234440483152866,0.2286891455727595
1883,0.22542643841976914,0.224134266514469,0.2278411896830355
2152,0.22651835932844763,0.2223986354139116,0.2308974966958717
2421,0.2251255264057329,0.2236499368316597,0.2265586479808445
2690,0.22459407895803446,0.2231782810003669,0.2271504821600737
2959,0.22435460682889372,0.2224820122398712,0.2272616959418411
3228,0.2252347088522381,0.2209697070497053,0.2341278198140639
3497,0.22368857600829664,0.2207347618208991,0.227700853858281
3766,0.22231207817309978,0.2198290946307005,0.2246198003628739
4035,0.2229882787947577,0.2208681600513281,0.2266345860919466
4304,0.22186670623098806,0.2199285899599393,0.2260543871670961
4573,0.22332528076583033,0.2199978517989317,0.2293233815580606
4842,0.22189956608538822,0.2197267393823023,0.2248891792777511
5111,0.22393424274330886,0.2212459173191476,0.2277102608371664
5380,0.22068837278143116,0.2178788238929377,0.2238111404909027
5649,0.2218682567623478,0.2193054547188458,0.2242302810428319
5918,0.22086933977832945,0.2184959895632885,0.2246070140627799
6187,0.2212452829505006,0.2188147480289141,0.225424327508167
6456,0.2207995602102191,0.2190456982288095,0.2251346224436053
6725,0.22103527748819302,0.2189547201549565,0.2237351792692034
6994,0.2208310804950694,0.2171347706958099,0.2269411411964231
7263,0.22114806323898606,0.2194952393571535,0.2235254830922241
7532,0.22042226751714392,0.2171234732700718,0.2232196464858673
7801,0.2191507194743112,0.2174120083175323,0.2228060228129228
8070,0.2206994839771478,0.2168399309394536,0.2252969352735413
8339,0.2191792617689956,0.2170546430128592,0.2229292714899337
8608,0.21803871583607454,0.2161910413867897,0.2213513170955357
8877,0.21882419955606258,0.2170937763596022,0.2229334990045538
9146,0.21857164513871621,0.2165668666086815,0.2230135352799186
9415,0.2180756502267387,0.2160911292389587,0.2215924552745289
9684,0.2183256416788531,0.2160237577778321,0.2221055452332452
9953,0.21938171458465075,0.2165081982535344,0.2227109771359849
10222,0.21785026297180188,0.2159817625802976,0.221593697382896
10491,0.21833717854072648,0.215594883594248,0.2220708177321487
10760,0.21947880244503415,0.2164517572080647,0.2248457253531173
11029,0.2187285337390171,0.2161295805816297,0.2213489258730853
11298,0.2172947210880617,0.2153317283976961,0.220502582344192
11567,0.21909095798791556,0.2156019924139535,0.2230482138693332
11836,0.2202260919363686,0.2177722149149135,0.2242658683961188
12105,0.2172303821167184,0.2148106935675497,0.2215819810689599
12374,0.21711117386197049,0.2149767936379821,0.2203613401701053
12643,0.21725596585828394,0.2147814478311273,0.2210743076133507
12912,0.2179885210158924,0.214598036336678,0.2227934886597924
13181,0.21705346783899043,0.2154861983877641,0.220943983161339
13450,0.21958647447603719,0.2155087754406311,0.2247495521549825
13719,0.21736754427008603,0.214231365394813,0.2223736665177124
13988,0.2174303566312624,0.2144459303882387,0.2216834198959447
14257,0.21706546565379806,0.2146301186747021,0.2210673206244353
14526,0.21721632992503817,0.2154751792550087,0.2208073135051462
14795,0.2167062322195205,0.2144635082394988,0.2196233754770623
15064,0.21789893882211156,0.2149735748491905,0.2199760298072188
15333,0.21764123134521973,0.215139708723183,0.2207396952780308
15602,0.2170605159502614,0.2154918046737158,0.2205701534532838
15871,0.21670959281079744,0.214579195474033,0.2200334190080563
16140,0.21707690871079205,0.2150880266670827,0.2208551131878738
16409,0.21765669423189976,0.2147548929960639,0.2218413785513904
16678,0.21703153439900938,0.2145935592276078,0.2217497284075728
16947,0.217385815732457,0.2151293067468537,0.2200510584645801
17216,0.21678115367130546,0.2147283047713615,0.2214037582140278
17485,0.21689392669402333,0.2151753665120513,0.2199254487813622
17754,0.2166052023121328,0.2148517952473075,0.2197844130159528
18023,0.21723307750222307,0.2158019917982596,0.2206889851087773
18292,0.21608351793623076,0.2145260348916053,0.2192912599140847
18561,0.21745676166136504,0.2153262842308592,0.2200260185119178
18830,0.21656235455776807,0.2151423143567862,0.2195671487737585
19099,0.2161648055469548,0.2141319647155426,0.2194021817434717
19368,0.21619762338835877,0.2148164799091992,0.2190163531513125
19637,0.21722537267056322,0.2142796557810571,0.2196086237414015
19906,0.21784053767030986,0.214752002308766,0.2243543133415557
20175,0.21609941978628433,0.213390447475292,0.2203585800059415
20444,0.21583331729871807,0.2134921752192356,0.2191858849729653
20713,0.21610874446384884,0.2150743658895846,0.2184826710295898
20982,0.21709669115780675,0.2141092045715561,0.2209149920554072
21251,0.21639636521124175,0.2128582240806685,0.2211202841114115
21520,0.21648386332930786,0.214325674292114,0.2196944658816964
21789,0.2161486359589077,0.2134960351718796,0.2197478340455779
22058,0.21660873656057647,0.2134933223327001,0.2204562966470365
22327,0.2164364742563554,0.2146604359149933,0.2185879464916608
22596,0.2170477250970348,0.2150262301718747,0.2193707410522081
22865,0.21602403851984822,0.2142481521047927,0.2192258362968762
23134,0.21675523499854735,0.2146286630520114,0.2196078219761451
23403,0.2159609835836346,0.2138335602702918,0.2183267983987375
23672,0.21623118558070722,0.2142427145606941,0.2192496111685479
23941,0.2180330617767241,0.2163004931752328,0.2206064106689559
24210,0.21711552977837895,0.2152756814051557,0.2194259760004502
24479,0.2168530747811827,0.2147954400214884,0.2186720923831065
24748,0.21602153500404067,0.2142922845151689,0.2198809352875859
25017,0.21526894942615868,0.2137669019952968,0.2176163535979059
25286,0.2154811100033974,0.2130209469684848,0.2180249095652942
25555,0.21566330484563,0.213171599915734,0.218708376986561
25824,0.21540274505537965,0.2132390389839808,0.2175640651473292
26093,0.21614656637043306,0.2139163965152369,0.2177454914069838
26362,0.21766567062931474,0.2152792947987715,0.2222135067675952
26631,0.21513783368339504,0.2132881708719112,0.2177302977415146


==> results/METR_LA/P3/fb0_cb322_cl2_pre322_plot.csv <==
step,Mean,Min,Max
0,0.7410456902450986,0.7169572793775134,0.7708084141766584
189,0.23284081914634613,0.2307750268114937,0.2342273610885496
378,0.23174491717859547,0.22805640294596,0.2365188539304115
567,0.2303151383961516,0.2262779307310227,0.2361166546190226
756,0.228426751628932,0.2264702714703701,0.2295475833255935
945,0.22725028411864678,0.2249622619538395,0.2287067185259527
1134,0.22633835497415722,0.2252115037430215,0.2290468580192989
1323,0.22585132799145796,0.2229615681701236,0.228455091930098
1512,0.22581032130660278,0.2234740883663848,0.2294845392720567
1701,0.22486537853600796,0.2219288662351944,0.2290614193512333
1890,0.2262640388475524,0.2216436929172939,0.2296102975529653
2079,0.22692310409965333,0.2213656903692969,0.2328493273644535
2268,0.2251350727035767,0.2220757898909074,0.227168661645717
2457,0.22264925711270833,0.2197337505166177,0.2266868544673478
2646,0.22335136361006228,0.2208795917254907,0.225961812392429
2835,0.22281799087714815,0.2207597300962165,0.2251255798533007
3024,0.22596627560064744,0.2223775403367148,0.2317060661260728
3213,0.2237497052626201,0.2206106347342332,0.2300854313566729
3402,0.22216683067381376,0.2207224995449737,0.2243800684809684
3591,0.22325485532551448,0.2185427930068086,0.2324472848601915
3780,0.2210794229543319,0.218461328772483,0.225197578055991
3969,0.22274853927255775,0.2191909986237684,0.2248501177463266
4158,0.22082760950757394,0.2188000053995185,0.2246007174253463
4347,0.2199596553282053,0.2188424992340582,0.2223219857723624
4536,0.2206140268180105,0.2193038023456379,0.2227789818964622
4725,0.22040149572960752,0.2192749674949381,0.222553399287992
4914,0.22202639687047507,0.2207196080298335,0.2249073697323048
5103,0.2209399935651432,0.219602366288503,0.2231440433059577
5292,0.2217641488510977,0.2182824480588789,0.2245345412994976
5481,0.22099729801562648,0.2201969716008062,0.2228564021901952
5670,0.21983578006081558,0.2176521086582431,0.2232568314367974
5859,0.2204461678759091,0.2175826869077152,0.2246452618942216
6048,0.21913204968182576,0.2172052920968444,0.2218737729859572
6237,0.2204088959497986,0.219027617049438,0.2220393624846582
6426,0.21929991947211044,0.2168550992177592,0.2223028989715708
6615,0.2187945120450523,0.2176728201685128,0.2215712934180542
6804,0.21953064779302583,0.2167285121977329,0.2246682932255444
6993,0.21945082618751455,0.2167876002689202,0.2244284989795199
7182,0.22055326848877244,0.2176148156049075,0.2243225570354196
7371,0.21941301147281014,0.2175353867588219,0.2246920999001573
7560,0.21951206337177637,0.2172438625108312,0.2216055295947525
7749,0.21812237909546603,0.2161277431856703,0.2210717155701584
7938,0.21909872233798655,0.217025983940672,0.2206176291737291
8127,0.2193219081188241,0.2157674435940053,0.2251004754669136
8316,0.2187863853070195,0.2163875178882369,0.2212857563324548
8505,0.2186906906534676,0.2161205608259748,0.2210275581865399
8694,0.21806866965360108,0.2164207738306787,0.2216956696852489
8883,0.21771404828393345,0.2147154733538627,0.2211756528941569
9072,0.21757642923060944,0.2155247663182241,0.2216919539841237
9261,0.2176267341883094,0.214762192081522,0.2199324285266576
9450,0.21910528907621346,0.2153436022776144,0.227583985361788
9639,0.21820606618981664,0.2150871139709596,0.2208147094481521
9828,0.21788224172605958,0.2148011304714061,0.2223768101108295
10017,0.2191265567930208,0.2172349531341482,0.2225877808199988
10206,0.21798060642969272,0.2160046164084363,0.220436330884695
10395,0.21848510402358234,0.2150327363223941,0.2245185848463464
10584,0.2171159086024595,0.2149029208554161,0.219607721393307
10773,0.2178927580998451,0.2152486035117396,0.2209759128314477
10962,0.21850736206397411,0.2150691306149518,0.222387626974119
11151,0.2170025514852669,0.2144865879306086,0.2200536054593545
11340,0.21674408796415834,0.2151640065842204,0.2193373469980778
11529,0.21851804222980578,0.2165401451013706,0.2224816846212855
11718,0.21760994652976037,0.2143434658646583,0.2219106486688057
11907,0.2169948587263072,0.2153188548982143,0.2188537057351183
12096,0.2172459476558422,0.2152286686555103,0.2194593560502485
12285,0.21773458748228014,0.2159420105594175,0.21933215332252
12474,0.21753532304945916,0.2163863607026912,0.2190968813719573
12663,0.21771849928147813,0.2144293329781956,0.2206754821732088
12852,0.21708952231953538,0.2144697372008253,0.2204652238223287
13041,0.21730482388563727,0.2154091718020262,0.2193775911022115
13230,0.21801445681463785,0.2161969658401277,0.2221122440640573
13419,0.21848549507558343,0.2156501798718064,0.2209765283321892
13608,0.21747224815879704,0.2149969885746638,0.2202340225102725
13797,0.2179393511334503,0.2157635677743841,0.2198568103766
13986,0.21715232890306244,0.2157720203200976,0.2204278836509695
14175,0.21715242658845246,0.2146300249905497,0.2189321581412244
14364,0.21789717175825324,0.2159583546497203,0.2195387429523247
14553,0.21613780371154895,0.214919403747276,0.219120661969538
14742,0.21735023929634023,0.2149255637217451,0.2211641602356124
14931,0.2170498637930938,0.2156302706786879,0.2187112675358851
15120,0.21753549556834273,0.2151235405493665,0.2204390737331575
15309,0.2168148311061991,0.2149938843040554,0.2199094244451434
15498,0.21798940594480543,0.2163915864571377,0.2196206473917872
15687,0.21708813245856648,0.21543332727419,0.2191271720523083
15876,0.2176611751524938,0.2158589542463973,0.2199773705667919
16065,0.21756527743612722,0.2150995745151131,0.2208539428948252
16254,0.21711939861308088,0.2152022094362312,0.2189362836242825
16443,0.21689918808018166,0.2155996167825328,0.2192426054152073
16632,0.21738775622927475,0.2156140975378177,0.2202103903724087
16821,0.2163617059036537,0.2149370475499718,0.2182955820527341
17010,0.21723520255613102,0.2152362986019364,0.2192915065420998
17199,0.21679756814544948,0.2157036602773048,0.218884100102716
17388,0.216906261406149,0.2147958985081425,0.2194717520227035
17577,0.21653806852797663,0.2147034156929563,0.2181569699335981
17766,0.2162561125328971,0.2149347538749376,0.2176848320911328
17955,0.2167306767121233,0.2142611070087662,0.2201350435476612
18144,0.21604018580789364,0.2147985149036955,0.2178456968869324
18333,0.21647849189186533,0.2151168009473217,0.2185038129488627
18522,0.21717811770806156,0.214249802408395,0.2192670373177087
18711,0.21632841227714106,0.2144083402774952,0.2190012468921917


==> results/METR_LA/P3/fb10_cb322_cl1_pre322_ab10_plot.csv <==
step,Mean,Min,Max
181,0.24997839920314738,0.2401363311542405,0.2683338103470979
470,0.22985249762365845,0.2285683542765953,0.2313469829106772
759,0.22813501613743506,0.2266618053394335,0.2292696485916773
1048,0.22874128248220604,0.2277916102773613,0.2298726963776129
1337,0.22820502022902167,0.2234130505886342,0.2345644314255979
1626,0.22501906196092378,0.22383939805958,0.225854964857852
1915,0.22531273984062813,0.222642653932174,0.229030720061726
2204,0.22312506182510172,0.2212915036965299,0.2249650775834366
2493,0.22444855863297422,0.2211126167741086,0.2299472809665733
2782,0.22238260291424797,0.2214141631567919,0.223178384480653
3071,0.22482452513994988,0.2235558169583479,0.2268833155157389
3360,0.22054036522721066,0.2203058087163501,0.2206924702558252
3649,0.22396233222550813,0.2199552060553321,0.2309322565518043
3938,0.2198425900696972,0.2179661364191108,0.2215009389652146
4227,0.21842587610453731,0.2181330846139678,0.2186653436058097
4516,0.22048835502362543,0.2185005585628527,0.2219603454901112
4805,0.22270564132450532,0.220379898669543,0.2263596119980017
5094,0.21982406001584023,0.217418466453199,0.2230667608479658
5383,0.21713406031514385,0.2154832417490305,0.218524572060064
5672,0.2193275707095493,0.2182500356877291,0.2200477473713733
5961,0.21848008294164392,0.2171663313552185,0.2209845443290692
6250,0.2218024050012047,0.2191858566193669,0.2267863162689739
6539,0.2161849153078632,0.2139361292399742,0.218882345215038
6828,0.21965933526739656,0.2158287356573122,0.2254777688671041
7117,0.21650076045850178,0.214806139331173,0.2187122433549828
7406,0.2162218729930895,0.2141854234591678,0.2190499598229373
7695,0.21790064080261884,0.2163335323609687,0.220588792529371
7984,0.2184707590459305,0.2133693715764416,0.2217021177488344
8273,0.21763898436853912,0.2148980094050919,0.2218827901890984
8562,0.21589461727826678,0.2141148176182199,0.2169602441566961
8851,0.21692765798465705,0.2146581062288196,0.2204969833018603
9140,0.21542851705058116,0.2138958977604353,0.2166814754406611
9429,0.2174469682813426,0.2157177033799666,0.2192042836988413
9718,0.2180518696981447,0.2160885448533075,0.2203672216446311
10007,0.21597306614304765,0.214599834272155,0.2170952430201901
10296,0.21606052390955108,0.2137986119422647,0.2196821722167509
10585,0.21332161298688543,0.2122331253356403,0.2141292546358373
10874,0.21502577674425674,0.2146710124280717,0.2157233172544726
11163,0.21509739600213953,0.2147070217739652,0.215661150023893
11452,0.2155847414684148,0.214930381487917,0.2161986671940044
11741,0.21266978684766794,0.2114251512620184,0.2135443444605227
12030,0.21576166727844578,0.2145623400531433,0.2174781745782605
12319,0.21404771097464323,0.2122970703575346,0.2161762020378201
12608,0.21408340454469488,0.2128182827598518,0.2155522226735397
12897,0.21621888894357796,0.2135069190903946,0.2180614361056575
13186,0.21445900192599232,0.2135074798155714,0.2152351857059531
13475,0.2132313074429094,0.2108516722089714,0.2157311755473967
13764,0.213908753093378,0.2115849408286589,0.2174579292811729
14053,0.2138511805714648,0.2115328636158395,0.2164918222913035
14342,0.2142931855295175,0.2126534261085369,0.2152444008323881
14631,0.21562297499658145,0.211728905638059,0.219921673061671
14920,0.21445161260572476,0.2120686384538809,0.2181045313676198
15209,0.21179200952619678,0.2112044683761066,0.2129501038127475
15498,0.21395989817877606,0.2131728146363187,0.2147469817212334
15787,0.21459400184728475,0.2114254032020215,0.217762600492548
16076,0.21186835946584187,0.2101285253409986,0.2136081935906851
16365,0.21450300162865055,0.2136640143063333,0.2153419889509678
16654,0.2123769775584892,0.2123769775584892,0.2123769775584892


==> results/METR_LA/P3/fb10_cb322_cl2_pre322_ab10_plot.csv <==
step,Mean,Min,Max
101,0.23970777610385854,0.2390491799623877,0.2404075211120976
310,0.22943083445231116,0.2284221824396539,0.2310703469923249
519,0.2303643025641823,0.2279858816828992,0.2349475910542187
728,0.22890250164049641,0.2282378829463764,0.2299782288847146
937,0.22698032032744384,0.2255803793668747,0.2288477994777538
1146,0.22600175408117562,0.2237871563820927,0.2284999874730905
1355,0.22957294618273957,0.2257202462189727,0.2362135203072318
1564,0.22652868383828503,0.2231393032879741,0.2301855517758263
1773,0.22798541225033034,0.2233321465275905,0.2349323256424179
1982,0.22286004807662077,0.220637810451013,0.2253946245268539
2191,0.22555964072177437,0.2218102226378741,0.2322899059013084
2400,0.22199373388731916,0.2197207649824795,0.2250631952451335
2609,0.2236617332163416,0.2187297047564277,0.2304038228812041
2818,0.22201031179707728,0.2196166010366546,0.224006958167862
3027,0.2232707603662102,0.2200147657206765,0.2256284306446711
3236,0.22239317018308755,0.2212618654248891,0.2239353969969131
3445,0.22219788789013284,0.2214703380509659,0.2230506277194729
3654,0.22187245673971404,0.2191353020844636,0.2238516457102916
3863,0.21973243282165053,0.2182959629981606,0.221641215323298
4072,0.21841484455414759,0.2179199168803515,0.2187130173875225
4281,0.22060448947696032,0.2202273619671662,0.2212333170076211
4490,0.22090815927511379,0.2182343867090013,0.2244170292935989
4699,0.21849652595910019,0.2167777294913927,0.2200539741251203
4908,0.2180410882021174,0.2171809367007679,0.2193782090864799
5117,0.21922625076991542,0.2170748738227067,0.2210729978978634
5326,0.21659218864860352,0.2155992485306881,0.2180987051515667
5535,0.21741069471578534,0.2165543908874193,0.2182246870188801
5744,0.21803302722580634,0.2158402321791207,0.2215737338971208
5953,0.2187381386296984,0.2158794655568069,0.2208375719686349
6162,0.21724085017670816,0.2144990199142032,0.2192790337182857
6371,0.21718503732556171,0.2162783899241023,0.218704038610061
6580,0.217924415283365,0.2148130865836585,0.2205158913577044
6789,0.21934154726288935,0.2182853336411493,0.2210579598667445
6998,0.2188442555474646,0.2149247673374635,0.2209465031822522
7207,0.2161437673149285,0.2148715755729763,0.2172524855920562
7416,0.21858135532633752,0.2176134877458766,0.2202890610529316
7625,0.21652973466265343,0.2144290868330884,0.2194318927272602
7834,0.21693261593212312,0.2157228978143798,0.2181930609599307
8043,0.21674497641715,0.2155217130978902,0.2175890933032389
8252,0.21479864257537284,0.2141584410435623,0.2159515027370717
8461,0.21666460383085553,0.2132873241272237,0.2211515169452738
8670,0.21538109934808292,0.2147848286010601,0.2158973556425836
8879,0.21674265096217019,0.2136453634334935,0.2207047292203814
9088,0.2160087845023767,0.2143100593928937,0.2189454156215544
9297,0.21616439870846124,0.2141305463457549,0.2185621526506212
9506,0.21417943802144787,0.212950965044675,0.2160332376758257
9715,0.21598235789088552,0.214285834244004,0.2181298114635326
9924,0.21542009278947918,0.2145926681933579,0.2167880050837993
10133,0.2145131676929232,0.2128460215473616,0.2155201239166436
10342,0.21569713807584323,0.2138555688714539,0.2180154102819937
10551,0.21536529404513624,0.2128460525914474,0.2166337163911925
10760,0.21624132190589548,0.2134445323436348,0.2190092795149043
10969,0.21427054436486445,0.2128964283124164,0.2156751422142541
11178,0.21637358038145815,0.2157424228886763,0.217353590660625
11387,0.2160935934954955,0.2129525518803685,0.2199377152654859
11596,0.21527707871095628,0.2130210349957148,0.2191680363482899
11805,0.21480875908408628,0.2126152795498017,0.2172034255884311
12014,0.21355406148934067,0.2125078507319644,0.2142370100374575
12223,0.21421602428143402,0.2135257716808054,0.2155291091788698
12432,0.21375913320132242,0.2128025814890861,0.2153307926599626
12641,0.2137905405719339,0.2129840058860955,0.2150123701603324
12850,0.21369025157189658,0.2130953753712,0.2142277837351516
13059,0.2149156358690909,0.2134898211117144,0.2170027632404256
13268,0.21425207796288123,0.212611804957743,0.2164088683547797
13477,0.21396504600106933,0.2127308860697128,0.2160789685116874
13686,0.21315023408811765,0.2122935805883672,0.2143331735774322
13895,0.21309848552868685,0.2124911477720296,0.213723756648876
14104,0.2134722481815167,0.2124705271864378,0.2145130061716945
14313,0.21399441549991383,0.2120681293308735,0.2157694633912157
14522,0.21405709585473862,0.211378740215743,0.2174391071829531
14731,0.21434353314983987,0.2129214709555661,0.216977911138976
14940,0.21302451749826648,0.2122693682710329,0.2135066043723512
15149,0.21265263027615014,0.211642038077116,0.2132171168923378
15358,0.21355072399716316,0.2114226571111767,0.2167639387426553
15567,0.21321658169229826,0.2116332461160642,0.2143317020877644
15776,0.21166738932147436,0.2104743211357682,0.2129007490972677
15985,0.21352779115607703,0.2107319404129628,0.2180977489937234
16194,0.21329939659730882,0.2108299980560938,0.2154477147592438
16403,0.21365997903508901,0.2129801339297383,0.2143485107355647
16612,0.21352716521532444,0.2122083900979271,0.2160102811952432
16821,0.21253091657971154,0.2102695373749291,0.2165625169873237
17030,0.21276800651793124,0.210261744895467,0.2144175725126708
17239,0.21351334949334458,0.2109366430452576,0.2179533063813492
17448,0.21484038440717587,0.2121420902786431,0.2175360102620389
17657,0.21305966193293346,0.2122481079013259,0.2138670546313127
17866,0.2138641217700493,0.2117601423351853,0.217041903209907
18075,0.21182022004583734,0.2100011767060668,0.2128555261426502
18284,0.2114966980147141,0.2111759741825086,0.2118174218469196
18493,0.21250505021048915,0.2115614156204241,0.2134486848005542
18702,0.2113747606398882,0.2113747606398882,0.2113747606398882


==> results/METR_LA/P3/fb322_cb0_pre322_plot.csv <==
step,Mean,Min,Max
322,0.24514381063205223,0.2390819856965983,0.2512060024396137
752,0.23459397880705413,0.228886815684813,0.2454270517660511
1182,0.22919738658324432,0.2253103892284411,0.2323199463663277
1612,0.22826391425742593,0.2263598199243899,0.2305301382999729
2042,0.2271627555083897,0.2265566457752828,0.2279125269916322
2472,0.22474878536606274,0.2217134551869498,0.2293112687766552
2902,0.224116097635555,0.2207506631535512,0.2270807719065083
3332,0.22345645851628093,0.2205599569888026,0.2278755209236233
3762,0.22302353709798164,0.2193068252117545,0.2264319782455762
4192,0.2204884477994508,0.2182039018306467,0.222904114673535
4622,0.22044034266016546,0.2188002155334861,0.2222317762810874
5052,0.22076630764813332,0.2183646223059407,0.2231475670856458
5482,0.22072039358317846,0.2191665292614036,0.2236531145042843
5912,0.21998484013602135,0.217468242816351,0.2228509516765674
6342,0.2179848351343362,0.216027571371308,0.2216353471632357
6772,0.218848071285282,0.2159692018672272,0.2212188858538866
7202,0.21744316528309826,0.2153907757666376,0.2209227536977441
7632,0.21691172670021097,0.2153003956708643,0.2193388141415737
8062,0.21599802419681235,0.2144745077799867,0.2185501250679846
8492,0.2165533129677728,0.2149546554795018,0.2183379368097693
8922,0.21705522251970788,0.214280375589927,0.2208487719849304
9352,0.21472458467232405,0.2125008678822605,0.2169758421541364
9782,0.2166726241336652,0.215529641619435,0.2180748752283829
10212,0.21508134446210328,0.2132253079778618,0.2175498538547092
10642,0.21413997767700085,0.2120435171657138,0.2178942454909836
11072,0.213746627671989,0.2114312913682725,0.2159893411315149
11502,0.2136169714439246,0.2121465804952162,0.216619287651998
11932,0.21367275525160406,0.2105759309121856,0.2161303106005545
12362,0.21385847506354802,0.2116992864067907,0.2157405358911664
12792,0.2133025432315965,0.210929942075853,0.2170042484584781
13222,0.21344651618144575,0.2107713615728749,0.2153583639473826
13652,0.21276475715071513,0.2104757011488632,0.2153038686762253
14082,0.211898161701996,0.2094041431943575,0.2143576311430445
14512,0.21245189857910624,0.2101677308479944,0.2153518781479862
14942,0.21175816791408034,0.2088969102888195,0.2146930024717692
15372,0.21215446560678103,0.2089593146962148,0.2153050889847455
15802,0.2107531218444583,0.2087861480260336,0.2131353891972038
16232,0.2133460437568525,0.2087797937845742,0.219405495458179
16662,0.21139366540160992,0.2083287524680296,0.2129535208697672
17092,0.21099138580676577,0.20861349047886,0.2138540710288065
17522,0.2108132832994063,0.2082783847495361,0.2137956613743746
17952,0.21056858627815486,0.2075879864946559,0.2130552540636724
18382,0.21033330420377075,0.2074063325093852,0.2134354350467523
18812,0.21090546043382746,0.2079400936210597,0.2154211033549573
19242,0.21009966239540112,0.2077446323302057,0.2116614486332293
19672,0.21076356711004063,0.2084809606549916,0.2136092030753692
20102,0.21071777020201637,0.2079719859692785,0.2142193445728885
20532,0.20991940946421683,0.2077509530440524,0.2118045480025035
20962,0.2094606805282334,0.2078664037916395,0.2119765857717505
21392,0.20966728968131867,0.2069200024836593,0.211154940917536
21822,0.20909163638673442,0.2069415629461959,0.2112606427183857
22252,0.20920291499890106,0.2075335953246664,0.2112295988395258
22682,0.20997738838195798,0.2073710992656372,0.2116354352070225
23112,0.2093838001946332,0.2069189667149826,0.2112130297830811
23542,0.20941214256540489,0.2067615267027307,0.2121359705924987
23972,0.208985641684935,0.2067423671208046,0.2115091202021748
24402,0.208527205546421,0.2067010566868164,0.2103233364997086
24832,0.20894780151408024,0.2057214113021338,0.2126772532032596
25262,0.20857162002681023,0.20603039474399,0.210698267031047
25692,0.20827098158015697,0.2061025543069398,0.2114898374097215
26122,0.2094791363579807,0.2076154486448676,0.2104175423306447
26552,0.20924276492937843,0.2081712049742539,0.2104312907214518
26982,0.20821892897839894,0.2060438565633915,0.2105757326439575
27412,0.20818456091607604,0.2055514232703933,0.2111310747072652
27842,0.20840442403116155,0.2060339697809131,0.210503552591911
28272,0.20835313797686933,0.2064851617647541,0.2107262600351263
28702,0.20971633673266124,0.2069092059025058,0.2116696979436609
29132,0.20861418141673005,0.2061825884437119,0.2107487806567439
29562,0.2079932349734008,0.2063661969646259,0.2103651883425536
29992,0.20820213621482248,0.2062367428508069,0.2107749503381826
30422,0.207061614220341,0.2044360559019777,0.2102960762050416
30852,0.20773725130560766,0.2049253592612566,0.2102854002129148
31282,0.20839964569097863,0.2046845665684452,0.2109821243556561
31712,0.2074884547576032,0.2048124323288599,0.2093626627767527
32142,0.2071031071418137,0.2050733632511562,0.2096015025206186
32572,0.20749127763082026,0.2048839078181319,0.2107467220199328
33002,0.207394508610445,0.2049862865220617,0.2098032360275586
33432,0.20786296465882542,0.2057110239510182,0.2118811815701149
33862,0.20931702769464913,0.2069582999856383,0.2123560134183477
34292,0.20708920629005184,0.2054089213962908,0.2094569106206849
34722,0.20728428872233184,0.2040353196638601,0.2107494759062926
35152,0.2074150802671081,0.2043405680192841,0.2102487399760219
35582,0.20731598754516903,0.2061798997499324,0.2089880822157418
36012,0.20685902838077808,0.2049636857377158,0.2091554917947009
36442,0.20640433041585812,0.2041766494512558,0.2078309808340337


==> results/METR_LA/P5/fb0_cb322_cl1_pre322_plot.csv <==
step,Mean,Min,Max
0,0.7691674293191344,0.7385912493423179,0.842037421685678
226,0.23311765140129456,0.2317196432914998,0.2362347804009914
452,0.23182350581649827,0.2291836883458826,0.2351468658695618
678,0.23005727809612392,0.2275481130237932,0.2327532010773817
904,0.23094048368296136,0.2278429494687804,0.2357389886898023
1130,0.2285006465562791,0.2259762754870785,0.2313657836919581
1356,0.2285312398474801,0.2260568459276799,0.2317914329469204
1582,0.2306412111933308,0.2269586139806994,0.2384804292685455
1808,0.2276493949919111,0.2253367495205667,0.2303563018363935
2034,0.2280875080851493,0.2246374687938778,0.2349184206514447
2260,0.225892795111846,0.2236245910602587,0.2281006211759867
2486,0.22735697365607374,0.2238145888679557,0.2353673064046436
2712,0.22439254004577242,0.2225368282309285,0.2274547567660058
2938,0.2274820128007343,0.2251554178418936,0.2323863327641178
3164,0.22596620002554518,0.2234956682832152,0.2291078383999842
3390,0.2255433500847882,0.2234234906457088,0.2284999248330239
3616,0.2249794517712736,0.2221591772028693,0.2286109631122262
3842,0.22419699538430127,0.2208361853328016,0.2281278885763
4068,0.22262615141355324,0.2201630066114443,0.2274165372881624
4294,0.22320903046056625,0.2198427774839931,0.2267391936232646
4520,0.22285953690125432,0.2208297036036297,0.2273731117861138
4746,0.22290659243999802,0.2193873016922562,0.2285987678225393
4972,0.2228628973200641,0.2204230055212974,0.2259148993287925
5198,0.22242991103687215,0.2194442717289483,0.2261511619306273
5424,0.22416245826968437,0.2221403166099831,0.2275537858130755
5650,0.22271126162053806,0.2188394064152682,0.2274896504564417
5876,0.2239228754856244,0.2209524081812964,0.225726434133119
6102,0.22193738942344982,0.218396980729368,0.2248936256876698
6328,0.22204023223646258,0.2193257114677517,0.2256369339647116
6554,0.22152436058968303,0.2175273758669694,0.2251741200409553
6780,0.22202106654919956,0.2200909564616503,0.2257391244724944
7006,0.22037273631603624,0.2183805784141576,0.2242647510159898
7232,0.22054098530982927,0.218798317980987,0.224389882620286
7458,0.22123744575030818,0.2189087635940975,0.2251004097224385
7684,0.22070740037425246,0.2190248393626124,0.2245693683486294
7910,0.22122586473684616,0.218900502141979,0.225961088306374
8136,0.22196825926571528,0.2189778931162975,0.2268163665991138
8362,0.22097937949001784,0.218031482288131,0.2257256391975614
8588,0.2199054080303068,0.2171948839116979,0.2238386930138976
8814,0.21961961819410872,0.2171589806675911,0.2225153317192086
9040,0.22120184178843538,0.2193792767270847,0.2230517593798814
9266,0.21966359293502236,0.2174273798311198,0.2230502869933843
9492,0.2206578834361776,0.2175043980004611,0.2245096716063994
9718,0.21999952842102,0.2170287311353065,0.2225478592294233
9944,0.21970472165762825,0.218264692083553,0.2223415694165009
10170,0.2194535599469586,0.2166536024047268,0.2241275303617671
10396,0.22019005703084443,0.21929973722608,0.2215331663825997
10622,0.21977632937745914,0.2180243000664093,0.2232952475271843
10848,0.22077058353978724,0.2179687438463723,0.2260032948106527
11074,0.22024528032030766,0.2184435543086793,0.2220225434198423
11300,0.21951149285046584,0.2180980708864,0.2217647036606514
11526,0.2187120702669576,0.2174913499642301,0.2214558474995472
11752,0.21874895991964471,0.2169466284966027,0.2220138365195857
11978,0.22138496679771272,0.2197248556271747,0.2231900384994568
12204,0.21837985910544236,0.2154482503732045,0.2221577322731415
12430,0.2195147598265773,0.218054662010184,0.222047742801132
12656,0.2184794279746711,0.2163313031196594,0.2218188010846023
12882,0.2199775627641766,0.2169154293283268,0.2232749402798988
13108,0.21934687146158124,0.2170010784433947,0.2228625877587883
13334,0.21906026773568651,0.2162624801750536,0.2229352908002005
13560,0.22065835894533878,0.2187977382154376,0.2229376540139869
13786,0.2211851204090096,0.2181945793606617,0.2238185356060663
14012,0.21886306559598,0.2173592296463471,0.2201579261433195
14238,0.2186660505486307,0.2156525116275858,0.221455106028804
14464,0.2186945180788084,0.216368337886201,0.2221499658017247
14690,0.2187158410023483,0.2169963927180678,0.2225329170210493
14916,0.2189579214038396,0.2170282704410729,0.2210461401415092
15142,0.21816123921976044,0.2173899650849678,0.220336211224397
15368,0.21795277732113993,0.2159636187608595,0.2205997886205161
15594,0.21815809402269895,0.2152399515940083,0.2223161425165556
15820,0.21946552747653586,0.2166557993601869,0.2233811317494622
16046,0.21895267583291833,0.2168848155825226,0.2211183335770059
16272,0.21862522633401327,0.2157152634527948,0.2227737813912056
16498,0.21972858219373,0.2174975783736617,0.2240553074688823
16724,0.2183910871648954,0.2175295718566135,0.2206671291065436
16950,0.2186142812069091,0.2162776888796576,0.2212403046174181
17176,0.21876202810003798,0.2156649147746739,0.2219142959349685
17402,0.2183300001132819,0.2167380813647199,0.2219110176795058
17628,0.2178530911225135,0.215276489517203,0.221739775535685
17854,0.2174710271604083,0.2153085439845367,0.2207250722028591
18080,0.21827888809558418,0.2164192122441751,0.2220743451681402
18306,0.2184191316504169,0.2152758025460773,0.2222279953183951
18532,0.21809075474394138,0.2157495014921382,0.2207456585019827
18758,0.21802734208787664,0.2153308739264806,0.2206148172004355
18984,0.2165433267752329,0.2155561277435885,0.2175305258068773


==> results/METR_LA/P5/fb0_cb322_cl2_pre322_plot.csv <==
step,Mean,Min,Max
0,0.7793594891274417,0.7446237018814793,0.8420374205818882
146,0.23228464804497764,0.2313076584703392,0.2336591233809789
292,0.2305281239987155,0.2292487012843291,0.2321013478493249
438,0.22978145017484083,0.2292710422641701,0.2305223934904292
584,0.23205218671096695,0.2262491531394146,0.2412153563841625
730,0.22912504740151354,0.2255601129598087,0.2315991416021629
876,0.22818539921700212,0.2246287012541735,0.2323048105118451
1022,0.2277550758954919,0.2249154176700998,0.2295398248566521
1168,0.22932666461960763,0.2250402024774639,0.2340792950104784
1314,0.2252170019955546,0.2230120528903272,0.2274287559643939
1460,0.22421477265931936,0.2229992509992034,0.2256787855316091
1606,0.22466900043281504,0.2235868489024815,0.2255623704857296
1752,0.22364548391398084,0.2219690223810849,0.2259986797968546
1898,0.22589831399144944,0.2229000743892457,0.2305870682553008
2044,0.2230154662220566,0.222689695932247,0.2235319742725955
2190,0.22393917204973132,0.2226812631167747,0.2257285777617383
2336,0.22399927289397625,0.2219519787640483,0.2273465909615711
2482,0.2229062814127515,0.2216752810334717,0.2248398042111485
2628,0.22357786902123022,0.222888251007707,0.2248209175412301
2774,0.222549889512636,0.2216315055610957,0.2232302356925275
2920,0.2210571853742923,0.219621364855104,0.2219087812635633
3066,0.221803060422341,0.2212114874963407,0.2221832294706945
3212,0.2212944157237624,0.2210218504899078,0.2215397378636731
3358,0.22163672984382252,0.2209108375288822,0.2221865133830794
3504,0.22071733008380282,0.2200362142865304,0.2211464913906874
3650,0.22254507823122868,0.2199664854065135,0.2263557531491473
3796,0.22027826902491068,0.2188076203068097,0.2218822787205378
3942,0.21950736618888225,0.2186702855483249,0.2207808846400843
4088,0.21980133671083568,0.2180989525384373,0.2223225985136297
4234,0.22025209803272175,0.2185038842812732,0.2220464108718766
4380,0.21918407869007847,0.218493515142688,0.2197051802995028
4526,0.2211188552556214,0.218480065189026,0.2259887518982092
4672,0.2187821932228994,0.2182598074001294,0.2197589900482583
4818,0.21947173829431885,0.2189648228662985,0.2198964702310385
4964,0.2196885704718254,0.2181825230794924,0.2214238268357736
5110,0.21979930555378946,0.2183623900292096,0.2206879187789228
5256,0.2203042789557834,0.2189644915914094,0.2216465757400901
5402,0.21837309012074524,0.2176708675645015,0.2195773186782995
5548,0.21888931550913382,0.2177781003216902,0.2198687933937267
5694,0.22012568076635577,0.219639065640944,0.2209709419144524
5840,0.2190846040109057,0.2187064654297298,0.2195754351991194
5986,0.21817249354021048,0.2178392088799565,0.2185732669852398
6132,0.2186436260831944,0.2172121248311466,0.2208826784734372
6278,0.21856478661482714,0.2173988144430849,0.2194795026271431
6424,0.21935921364728309,0.2177545494503445,0.2223190502436072
6570,0.21846597802675796,0.2178101383701518,0.2192905865333698
6716,0.21899133175611488,0.2178124279059745,0.2211098879299781
6862,0.21883257303708858,0.2170220269925064,0.2199237121752014
7008,0.2188764512078997,0.2180784474368448,0.2200722866864116
7154,0.21855078890551752,0.2184028646184338,0.2186424991598835
7300,0.2207051317816899,0.2180582624342706,0.2236265400769534
7446,0.21941509557726938,0.2167954810515598,0.2226601814230283
7592,0.2176604527106255,0.2174506132249478,0.217815831027649
7738,0.21925233828800694,0.2179011008529751,0.2210904862041826
7884,0.21771703752470603,0.2162878125630043,0.2187765204796084
8030,0.21841827642034597,0.2177583088201505,0.2195327261255847
8176,0.21848969538638618,0.2162574971163714,0.221484603015361
8322,0.21804338376279228,0.217015603074321,0.2193062973243218
8468,0.2187307917133525,0.2171990965251569,0.2202684265319947
8614,0.21781171334010582,0.2175108793157118,0.2180947244719222
8760,0.21762495892651282,0.2159552691435372,0.2184611706546059
8906,0.2181487359382488,0.2171022398052392,0.2191215764593195
9052,0.2180567503803306,0.2172931779038023,0.2188163281038955
9198,0.21809322138627366,0.2162645428820892,0.219162686003579
9344,0.21697970318757454,0.2161599963351532,0.2176875917723885
9490,0.21717218291244386,0.2167616177488256,0.2176647487061995
9636,0.2180280655070587,0.2176410611029024,0.2182514706143626
9782,0.21695599544011515,0.21638607689076,0.2173047218885686
9928,0.2180497066382272,0.2168636232338569,0.2194768373888951
10074,0.21725371452393352,0.2157516690591971,0.2183046212626828
10220,0.21831639626143887,0.2176223824973459,0.2196466623357048
10366,0.218502851502027,0.2174313749980043,0.2194887821873029
10512,0.21799318690174885,0.2171568404193277,0.2190517504458074
10658,0.21701944003134596,0.2155266337924533,0.2180863987240526
10804,0.2174036630233864,0.2160755429002973,0.2182236867094481
10950,0.21718990411839365,0.216351269295922,0.2178217852833094
11096,0.21748481920839824,0.216469455924299,0.2184891424797199
11242,0.21796869813108147,0.2168934037563977,0.2189498332639535
11388,0.217008141087897,0.2164205849446632,0.218077034448032
11534,0.21719929603514845,0.216257242416894,0.2181413496534029
11680,0.21718321388794315,0.2169555353897589,0.2174108923861274
11826,0.2171493022944088,0.2165620866473074,0.2177365179415102
11972,0.21848676677931228,0.2181373035742176,0.218836229984407
12118,0.21782573367710464,0.2176197644461084,0.2180317029081009
12264,0.21851104456517428,0.2180566615252583,0.2189654276050903
12410,0.21699878980440118,0.2162139335716212,0.2177836460371812
12556,0.2184239221667802,0.2169562848629775,0.2198915594705829
12702,0.2179251821642672,0.2177825392120414,0.218067825116493
12848,0.2162966499174082,0.2162966499174082,0.2162966499174082
12994,0.2179523833371975,0.2179523833371975,0.2179523833371975


==> results/METR_LA/P5/fb10_cb322_cl1_pre322_ab10_plot.csv <==
step,Mean,Min,Max
181,0.25275837823196684,0.2471898928008697,0.261661072710046
427,0.2330832882887787,0.2301652366640391,0.2370243358115355
673,0.2302172198707674,0.227087491226417,0.2335643181922259
919,0.2294237566766915,0.2260748541189564,0.2328846932009414
1165,0.22629175698499618,0.2247232509156068,0.2281109184302665
1411,0.2250017977699085,0.2230182383899335,0.2262442491396709
1657,0.22609478046680667,0.2249598530707535,0.226995990232185
1903,0.22422766225573454,0.2217399374478393,0.2263310782059475
2149,0.22451242238835045,0.2218802187729764,0.2258646499227594
2395,0.2264184468874225,0.2224861346185207,0.2332152198586199
2641,0.22376971199740595,0.2210203901761108,0.2287969938306897
2887,0.22335415867007805,0.2223126761339328,0.2241472955103274
3133,0.2230015004766576,0.2216074034847595,0.2246495624659238
3379,0.22095585352292765,0.2186793164798507,0.2231614602108796
3625,0.22071474574414293,0.2194061349663469,0.2214576286022309
3871,0.22096104055275148,0.2182451231336152,0.2243432246700481
4117,0.21921514181627164,0.2189821549863727,0.2195407978638454
4363,0.2195051325784053,0.2188088873194323,0.2202557688234029
4609,0.21864018391495865,0.2179495707430221,0.2189983932508362
4855,0.22083056690516292,0.2178101676205794,0.2250111918482515
5101,0.2186061750039642,0.2166191440213609,0.221231530248015
5347,0.21762413655718163,0.2160090065940662,0.2193970582275479
5593,0.2185533812936441,0.2154495213870648,0.2222287002261038
5839,0.21639149447466122,0.2154684482073342,0.2169200969790971
6085,0.2173785553026346,0.2149000957056328,0.2213439094247641
6331,0.21837124518222276,0.2168674311704105,0.2195713859465387
6577,0.21786033858855558,0.2154053244049902,0.2216404890296635
6823,0.21747465836413107,0.2167730944024192,0.2178455226951175
7069,0.21687521886678388,0.2154417253202862,0.2186863717657548
7315,0.2190371351661505,0.2155120092685576,0.2211114117116839
7561,0.21637386525118787,0.2155363739088729,0.216879723386632
7807,0.2153520535355732,0.2142656554502469,0.2170498255226347
8053,0.21631978971906643,0.2152161875532733,0.2177875785639992
8299,0.21858445177843536,0.2145888129318202,0.2244710351030031
8545,0.21661975230147804,0.213683480741801,0.2194524301147019
8791,0.21570902754679133,0.2150170542299747,0.2162699045406447
9037,0.21675640027280205,0.2135357509056727,0.2201699980155185
9283,0.2153063344274774,0.2141363772529143,0.2160048335790634
9529,0.21564505516011034,0.2131493375809104,0.2177712547558325
9775,0.2141785787671436,0.2132205964514502,0.2160230915027636
10021,0.2135690565186518,0.2127400370383704,0.2142037982466044
10267,0.21609883645066505,0.2145061973068449,0.2171723638419751
10513,0.21569639136209895,0.2138145934376451,0.2174026320377985
10759,0.21459597008831702,0.2126469378946004,0.216303229883865
11005,0.215846480226811,0.2135102664706883,0.2185059665805763
11251,0.21642512478578238,0.2138283669396683,0.2202991473454016
11497,0.21531606488573693,0.2123110248810715,0.218328825853489
11743,0.21385000195400214,0.2117448173187397,0.2173308309305597
11989,0.2122784201285721,0.211331726776229,0.2135065044793817
12235,0.21330076244510246,0.2126065506427376,0.21404144981945
12481,0.21354719982654957,0.2131027765572071,0.2138283095426029
12727,0.21505101310250196,0.2121555051869816,0.2182181011195536
12973,0.21587806057046954,0.2107488511613121,0.2208662150358712
13219,0.21304346506058428,0.2117563083215996,0.2145353951663882
13465,0.2127194031613108,0.2103954197631942,0.2160644917576401
13711,0.2130641163223319,0.2113932418050589,0.2145433105804302
13957,0.2140023101719073,0.2114210424047929,0.2175149426416114
14203,0.2131907012727525,0.2102390591193128,0.2155089928872055
14449,0.2120579054786099,0.2104854586499708,0.2139129660747669
14695,0.21439996945821208,0.2106934131847487,0.217449482254408
14941,0.21263050899645428,0.2109771188762453,0.2154657159138608
15187,0.21186772411988097,0.2104793190956115,0.2133197773385931
15433,0.21436495287918747,0.2119205825858646,0.2171878073778417
15679,0.21420968581496933,0.2106148160442158,0.2211083673216678
15925,0.21317384355230087,0.2122003394696447,0.2149211849879335
16171,0.21232853664292226,0.2104627256868062,0.2133492162382161
16417,0.21230574839828922,0.2103652347017217,0.2156681476367844
16663,0.2111713824632727,0.2096165385511186,0.2131346476574739
16909,0.21494706618933032,0.2105470568769508,0.2183781226200086
17155,0.2117170852459507,0.2096516981169029,0.2146566638516055
17401,0.21104854101568085,0.2090877709841286,0.2131002203181937
17647,0.2140009169133357,0.2120477146020642,0.2171967749794324
17893,0.2130525061561737,0.2109711691737175,0.2162941230667961
18139,0.21158205933960864,0.2092686480394116,0.2144396201603942
18385,0.21266498991552693,0.2100513654726523,0.2142263100379043
18631,0.21203115899805666,0.211790951727717,0.2123501449823379
18877,0.2128813109924028,0.2099251177299905,0.2158474458588494
19123,0.2125223318091881,0.211399202959405,0.2131999208143463
19369,0.2115169586038884,0.2090159367631983,0.2129346332340329
19615,0.2104838177285812,0.2094672071161093,0.2115004283410531
19861,0.21199800377642658,0.2107391382257143,0.2132568693271389


==> results/METR_LA/P5/fb10_cb322_cl2_pre322_ab10_plot.csv <==
step,Mean,Min,Max
101,0.25776248646003225,0.2504640191241546,0.2663046952199053
267,0.23513907097555972,0.2291000232928329,0.2394549765244678
433,0.23121414191009082,0.2279623301216849,0.2339464027296613
599,0.22960223933612856,0.228383325730209,0.2314677299172789
765,0.23108186535997152,0.2288993394209278,0.2346465164036662
931,0.23123217452271483,0.2256174901569331,0.2390272657352465
1097,0.22710686590936446,0.2237388320543148,0.2314309799284846
1263,0.2255565862136858,0.2234516847464773,0.229304634310581
1429,0.22491234720305156,0.2221615368293391,0.2264501921556614
1595,0.2244148958520388,0.2218920153876145,0.2286753334380962
1761,0.22656077206318756,0.2212057895958423,0.2322657438064063
1927,0.22243618634012008,0.2214591682509139,0.2242680415511131
2093,0.2242239257895652,0.2217407387991746,0.226607881900337
2259,0.2238336005420596,0.2217014810001408,0.227251001254276
2425,0.2237543446690212,0.2190649886098173,0.2263501623162516
2591,0.21998103781614767,0.2190292052648685,0.2214714744024806
2757,0.224182039729239,0.2188976202849988,0.2339080423116684
2923,0.22215817919299927,0.2183044156818478,0.2253885136710273
3089,0.22201968780086365,0.2178601734340191,0.2281412638171955
3255,0.2216742395618815,0.219510393700114,0.2249835074223854
3421,0.22100732691677996,0.217747450288799,0.2269126278934655
3587,0.2177059475194525,0.2168649269474877,0.218708798289299
3753,0.2191126307495582,0.2163584690403055,0.2219078368334858
3919,0.21779003808343847,0.2160215197062051,0.2191616836245413
4085,0.2176206433386714,0.2171551023644429,0.2183597769450258
4251,0.21817021403047773,0.2168736795860308,0.2188390929389883
4417,0.2167213053706987,0.2155471547610229,0.2175672690349596
4583,0.21755423042693253,0.2154070516979253,0.2188342507514688
4749,0.21798085085587734,0.2154575957468262,0.2202781255322474
4915,0.21737927170815285,0.2163658992007926,0.2189964832807028
5081,0.21599317801955306,0.2149953879415989,0.2169531244370672
5247,0.21700959059375294,0.2152807796718897,0.2181692076502022
5413,0.21760181516960808,0.2169369081104243,0.2180690227283371
5579,0.21784208195261004,0.2147365089643884,0.2195049756103091
5745,0.21603009932570982,0.2151844614633807,0.2175954576167795
5911,0.21683610589415936,0.2157961621328636,0.2182154368471216
6077,0.2165000104333883,0.2139900548866501,0.2195154249116226
6243,0.21575051490907313,0.2149012520633361,0.216358917178931
6409,0.2168237262945852,0.2143893504032382,0.2189153775020882
6575,0.2165992136722729,0.2162992000855781,0.2170892746912108
6741,0.21586931023148845,0.2149873017160981,0.2176219698179651
6907,0.2160101444632918,0.2139339964422914,0.2190467250291947
7073,0.21651416823819827,0.2153204313858791,0.2183005278585133
7239,0.21827344122676198,0.2153721769098882,0.2231757304182759
7405,0.21616994230835526,0.2156614840582565,0.2169030820605931
7571,0.2203921843090175,0.2157364862936514,0.2279699017052297
7737,0.2156122961989891,0.2148354972402254,0.2163644695171603
7903,0.21729070716250085,0.2156653685702217,0.21814810457053
8069,0.21576669366087442,0.2154326799015204,0.2162052982107356
8235,0.21632635588815177,0.215151290098826,0.2185362283554342
8401,0.21540066084744014,0.2142468788833529,0.2166251421526626
8567,0.2172737759020593,0.2132950274756661,0.2218595614863766
8733,0.21615392590562496,0.2149073525711342,0.218512767167003
8899,0.21476139643310024,0.2123578687508901,0.2166164045532544
9065,0.2146432460918102,0.2132348252667321,0.2168940086331632
9231,0.2166898871921462,0.2159750169074094,0.2173936887195816
9397,0.2157251229624689,0.2134960985018147,0.2171339761051866
9563,0.2160787882260334,0.2129461801162472,0.2187693785462114
9729,0.21586904743755306,0.212898766277013,0.2178860148070035
9895,0.21492504788401687,0.2132127678228749,0.2161950194449336
10061,0.21498157286349637,0.2129493910405371,0.2168393364107167
10227,0.21402006136414445,0.213171713606075,0.2146668122322471
10393,0.21402352105504197,0.2126775394987177,0.2158089651277771
10559,0.21697378894429142,0.2135510392211101,0.2195637264737376
10725,0.21520372999855028,0.212815022027051,0.2182705961167812
10891,0.21471734924448857,0.2145839385964252,0.2149698232059125
11057,0.21501227477450427,0.2136192393523675,0.2173369939404505
11223,0.2141593668011971,0.2133201316550926,0.2157828031038796
11389,0.2172746707995732,0.2131792290343178,0.2220457261083302
11555,0.2139473569889863,0.2135672265732729,0.2142862045654544
11721,0.21604212364296851,0.2132499753325074,0.2198658035033279
11887,0.21674368484520612,0.2141677339871724,0.2197300409553227
12053,0.21450943168666625,0.2122323404031771,0.2176392379182356
12219,0.21469431310708134,0.2127585823613184,0.2171770864062839
12385,0.2142006466510119,0.212454739406153,0.2161156159860116
12551,0.2135635985544434,0.2126836990592656,0.2152281518059748
12717,0.2138720179137624,0.2123909883753017,0.2154792812135484
12883,0.21504363077290264,0.2118635330763128,0.2182690269417233
13049,0.21362505604823426,0.2114374560338479,0.2148973876955332
13215,0.21303552931841507,0.2114893622972347,0.2140047900654651
13381,0.2140577810781973,0.2125441568593184,0.215923513389296
13547,0.2140405658218595,0.2114425912775375,0.2155673568723378
13713,0.21424079056323309,0.2135614892122922,0.2149245111202752
13879,0.21320089173537707,0.2115331297671353,0.2162242133032392
14045,0.2148704938590526,0.2148704938590526,0.2148704938590526
14211,0.2141842818646519,0.2141842818646519,0.2141842818646519


==> results/METR_LA/P5/fb322_cb0_pre322_plot.csv <==
step,Mean,Min,Max
322,0.23713006508640114,0.2328170811136563,0.2412358023640182
709,0.2388365332175184,0.231776998826751,0.2427386482832608
1096,0.23258284493177023,0.2279580562478966,0.2425970413066722
1483,0.22754430845034893,0.2262078849253831,0.2303309205367609
1870,0.22667871494949965,0.2243137860463725,0.2301214860269317
2257,0.22370033286925817,0.2212813293768299,0.2270192485992555
2644,0.22359881750135505,0.221921635446725,0.2260068717102209
3031,0.2218690046833621,0.2190312708693522,0.2270665097015875
3418,0.22246028933053213,0.220493481391006,0.2256956022508718
3805,0.22158476556823758,0.2198340164290534,0.2231626805193998
4192,0.221881339740422,0.2184435882502132,0.225928310856775
4579,0.21946779560918606,0.2172412567392543,0.2212635983057596
4966,0.21856745104822844,0.2173776026401254,0.2218541319447535
5353,0.21877745927001035,0.2171400535713743,0.2210193074273842
5740,0.2183602928632387,0.2159710927969879,0.223374788959821
6127,0.21900596700746702,0.2169321576754252,0.2220044119490517
6514,0.2170042050657449,0.2147986374243542,0.2210055730409092
6901,0.21658799835239292,0.2148107624164334,0.2188743911683559
7288,0.2164273536591618,0.2142422239261645,0.2198295008253168
7675,0.21621119217188264,0.2135321724194067,0.2211677382389704
8062,0.21580613847752958,0.2132624191818413,0.2194231342248342
8449,0.21523784413174896,0.2137793484661314,0.2179975617952921
8836,0.21599581918713667,0.2132985393206278,0.2194280988640255
9223,0.2153160416659105,0.2136031400274347,0.2185868505664445
9610,0.21565450025998328,0.2121845660386262,0.2193328813408259
9997,0.21358424071567475,0.2122781802382734,0.2157393712550401
10384,0.2136322068981826,0.2116952640590844,0.2163068367237294
10771,0.21375410822737542,0.2114833812746736,0.2155455326730454
11158,0.21289052281321744,0.2110906509613549,0.2157257626316061
11545,0.2137217854701534,0.2119962900049156,0.2158176318776828
11932,0.2131137484512119,0.2114013542455655,0.2153389330401464
12319,0.2123271961248031,0.2107442424253181,0.2150837493439515
12706,0.2122399263704816,0.2106210288626176,0.2141392662845276
13093,0.21216324097649364,0.2094510189361042,0.2152171045955684
13480,0.21126860105949968,0.2094493967791398,0.2136433096257624
13867,0.21307700529211646,0.2105755909449524,0.2156543528868092
14254,0.21278053692852456,0.2118352218358605,0.2150084072103103
14641,0.2116662079502863,0.2090675670791555,0.2134371390911164
15028,0.21186805971794653,0.2094045360055234,0.2143552924195925
15415,0.2116213400882703,0.2084673583783485,0.2144980665158342
15802,0.21218563376546457,0.2090007970454516,0.2158258513857921
16189,0.21098764387338798,0.2081572192686575,0.2140455136282576
16576,0.21127511146995753,0.2094404880923253,0.2136565889749262
16963,0.21190936118364329,0.2083370195770705,0.2160821023086706
17350,0.2104155650983254,0.2079700866231212,0.2138791862461302
17737,0.21032930984748177,0.2072877358231279,0.2155317343357536
18124,0.21132536341125763,0.2091138714717494,0.2142948544825668
18511,0.2108759819357483,0.2087187980888066,0.214646370322616
18898,0.21087496065431166,0.2085560354645605,0.2142084463051072
19285,0.21031872462481255,0.2083217334692124,0.2156168360401082
19672,0.2103185474320694,0.2072297916920096,0.2152852548493279
20059,0.20889390770483895,0.2070469330582353,0.2117925013105074
20446,0.2098806686009521,0.2068504910502168,0.2132220516602198
20833,0.20940239784411255,0.2075278305069164,0.2131650981113866
21220,0.2096214378425092,0.2072365006638897,0.2138263597670528
21607,0.2100319932904784,0.2072471990077584,0.2136639206911678
21994,0.20922805148142354,0.2069659790507069,0.2123254874238261
22381,0.20924886926594705,0.2075510906676451,0.2117017968385308
22768,0.20886606353990456,0.2063237935028694,0.2112858800424469
23155,0.20894875770641694,0.2068080942111986,0.2119217106589564
23542,0.2093569876246706,0.2072125589130101,0.2123099804890376
23929,0.20991880167275662,0.2081110209778503,0.2131961240536636
24316,0.2077493467713119,0.2063246369361877,0.2103206561533389
24703,0.2087672587346147,0.2064281707560574,0.2113421371689549
25090,0.20910532670785426,0.2070856458610958,0.2118581306465246
25477,0.2077071658439106,0.2065708784869423,0.2090904729233847
25864,0.20800240259663552,0.2072174790556784,0.2094024110723424
26251,0.20704857747495908,0.2056559905133865,0.2079094933966795
26638,0.2079444156016832,0.2054848410189151,0.2091880567647792
27025,0.20697620855989274,0.2057413089054602,0.208802687763064


==> results/METR_LA/baseline_adam_plot.csv <==
step,Mean,Min,Max
322,0.23183588052375448,0.2294740243642418,0.2353992292450534
644,0.2298093671324076,0.2259829324428681,0.2321235661705335
966,0.22865168581268297,0.2265196297731664,0.2314458678442019
1288,0.22848355864968012,0.2241228809235272,0.2329185999653957
1610,0.22557404925356855,0.2239096290259449,0.2278986911944769
1932,0.22318554455759346,0.2210119235570784,0.2255747119585673
2254,0.22287699097284563,0.2206950299441814,0.2264930266473028
2576,0.22132562952874982,0.2195916444891029,0.2236469263831774
2898,0.2208534433609909,0.2174779500950265,0.2240843930178218
3220,0.21948793175181855,0.2172148852712578,0.2219819363068651
3542,0.21943141138870953,0.217566340609833,0.2213551288263665
3864,0.21869301970151284,0.2158207174528528,0.2207241013508152
4186,0.21806291130336894,0.2156110157569249,0.2202273842499212
4508,0.21723347133094506,0.2149718239627502,0.219253993972584
4830,0.2174231531788353,0.2146256214214695,0.2201496852492844
5152,0.21661036435721648,0.2143656285824599,0.2189004896553578
5474,0.21624070428380804,0.2134817086712077,0.2187432433582014
5796,0.2153614522647802,0.2125943380373495,0.2175080276749752
6118,0.21559822640416243,0.2133510815048659,0.2178253761872097
6440,0.2165440434624475,0.2138272965395892,0.2193651320757689
6762,0.21521947538066238,0.212040049886262,0.2189811081797988
7084,0.21400087190516015,0.2119125067083924,0.2158639129527189
7406,0.21336954150831808,0.2107753292829902,0.2156187503564137
7728,0.21384619838661614,0.2106617084807819,0.2187680887679259
8050,0.21385684518005557,0.2120565518184944,0.2160494677308533
8372,0.21304737353973363,0.2122249654321759,0.2149311674551831
8694,0.21284860212148887,0.2099930685427453,0.2149295062516574
9016,0.21217749947337083,0.2096126271342789,0.2146082065171665
9338,0.21230433548421218,0.2095648301420388,0.2146081232500297
9660,0.21182559715169993,0.2098232499427265,0.2145584827909867
9982,0.21116071789421967,0.2089415450614911,0.2137123725066582
10304,0.21093875292205694,0.2090427769279038,0.212895652141284
10626,0.21129772023953217,0.2095013448485621,0.2136568362928099
10948,0.21175033876810356,0.2102900321284929,0.2133417548266825
11270,0.21076014531017448,0.2085764533667652,0.2128549546555236
11592,0.21064445573008722,0.2086756515006224,0.2127263925417706
11914,0.21067911148485208,0.2092134581395873,0.2144249821150744
12236,0.2107080768069459,0.207742145905892,0.2120158031444858
12558,0.20936766860109787,0.2077694589065181,0.2111179405064494
12880,0.2104446134633488,0.20970720011327,0.2111820268134276
13202,0.20964777511027122,0.2079629531061207,0.2113325971144217
13524,0.20921439505009737,0.2091903313994407,0.209238458700754
13846,0.20982381915328674,0.2094443165869624,0.2102033217196111
14168,0.20923376159259566,0.2087480020191934,0.2097195211659979
14490,0.2093411896515775,0.2093411896515775,0.2093411896515775
14812,0.208532885958751,0.208532885958751,0.208532885958751
15134,0.2083045561556462,0.2083045561556462,0.2083045561556462
15456,0.2076144989717889,0.2076144989717889,0.2076144989717889
15778,0.2068992455800374,0.2068992455800374,0.2068992455800374
16100,0.2069574906318276,0.2069574906318276,0.2069574906318276
16422,0.2068652859716503,0.2068652859716503,0.2068652859716503
16744,0.2069804938854994,0.2069804938854994,0.2069804938854994
17066,0.2074241969320509,0.2074241969320509,0.2074241969320509
17388,0.2065005251378924,0.2065005251378924,0.2065005251378924


==> results/METR_LA/baseline_plot.csv <==
step,Mean,Min,Max
322,0.24751017195758998,0.2378015287772373,0.2553903998600112
644,0.24389656878731863,0.2378341528000655,0.2521688637358171
966,0.23379356001538257,0.2284940537755136,0.2405003644526004
1288,0.23792302627806308,0.2282775662563465,0.2592837010268812
1610,0.2353222194369192,0.2273910293976465,0.2454089966637117
1932,0.2283431450663893,0.2255355812333248,0.2313244019945462
2254,0.2292168924791945,0.2254590425226423,0.2322595132583821
2576,0.22905579054797132,0.2254367528690232,0.2324702726608073
2898,0.22919711801740855,0.2260499730430267,0.2310455304880937
3220,0.227304184657556,0.2246686834152098,0.2295597479161289
3542,0.22564947985940503,0.2224274731620594,0.2301320342553986
3864,0.22457752825209382,0.222368209036412,0.2280846676892704
4186,0.22803484789199296,0.2235897400037006,0.2342919963929388
4508,0.2236463276462422,0.2208373611447987,0.2287649283254588
4830,0.22639140711614375,0.21962579463919,0.2312668887553391
5152,0.22312155552208418,0.2192636107405026,0.2274979301900775
5474,0.2232886112950466,0.2199453465916492,0.2276415582746267
5796,0.22271489164343583,0.2188676672953146,0.2268406242408134
6118,0.2220361647230607,0.2183546676403946,0.2266670827650361
6440,0.2248968246634359,0.2171611275385927,0.2310155968837164
6762,0.22168938281635442,0.2167127814005922,0.2269568771675781
7084,0.2222280040245365,0.2183912793795267,0.2262635545598136
7406,0.21976367858824902,0.2163951689446414,0.224263182254853
7728,0.21990990180660175,0.215781619289407,0.2245978867566144
8050,0.22101940576125073,0.2172661389189737,0.226039202193971
8372,0.2196164267344607,0.2168770182739805,0.224210279200364
8694,0.21990628488085884,0.2165896382044863,0.2245971160354437
9016,0.2190752260110996,0.2150530101800406,0.2235888709072713
9338,0.21959725572831096,0.2164811333296475,0.2233760965367158
9660,0.2188520752721362,0.2139006464017762,0.2244176016775546
9982,0.21847921493980613,0.2158159872999897,0.222608923567114
10304,0.21865777148416746,0.2149179842736986,0.2235848358659832
10626,0.21843242935008464,0.2154296701429066,0.2239674625711308
10948,0.21795245221367585,0.2143607404496934,0.2219996330914674
11270,0.21853519734685065,0.2147655718856387,0.2256107824958033
11592,0.2175108200146092,0.2151281672219435,0.2220821548943166
11914,0.21785386759373876,0.2146250140611772,0.2224179531137148
12236,0.21724324263632294,0.2132672693718362,0.2208683198938767
12558,0.2169133853857163,0.2141086419147473,0.2224856437770304
12880,0.216289466412531,0.2118768613371584,0.221403149611972
13202,0.21715040082732834,0.2134780087680728,0.220438026305702
13524,0.21614311482343407,0.2127550231913725,0.2220538593138809
13846,0.21697916681015927,0.2135480159410724,0.2241563001578604
14168,0.21580788119247662,0.2118386866317855,0.2216472396006187
14490,0.21578800050472768,0.211974115697322,0.2200573613108308
14812,0.21562341461303053,0.210622114577779,0.2204450704157352
15134,0.21496457431327412,0.2112579221526781,0.2193643297586176
15456,0.2163753527458067,0.2112361311360641,0.2220543400143031
15778,0.21479839700515618,0.2111839410607461,0.2190411012205812
16100,0.21452417744806515,0.2104762988509955,0.2190215286833268
16422,0.21393412668947817,0.2097238408470595,0.2185098815157457
16744,0.2139432857158007,0.2099909579588307,0.218430679153513
17066,0.21451213420541193,0.2096782249433023,0.21979781060859
17388,0.2139780411427771,0.2099618975211072,0.2190632144058192
17710,0.2140638125301511,0.209424666646454,0.2202207949012518
18032,0.2139815879778729,0.2113565690815448,0.2198078576475381
18354,0.21310355212125512,0.2105243385389999,0.2179460984965165
18676,0.21317852641697282,0.2088651348043371,0.217899897446235
18998,0.21318102503816286,0.2094395931948114,0.2177435306625234
19320,0.21379972417597415,0.2101801506899021,0.218500276889514
19642,0.21348080326009677,0.2087873250797942,0.2186752974435135
19964,0.21397528922944153,0.2107395499392792,0.2185106590666153
20286,0.21289525848847846,0.2093629239609948,0.2172793432104366
20608,0.2136586930740762,0.2094463365221465,0.2179059448341528
20930,0.21310017578027862,0.208561282466959,0.2166310541193794
21252,0.21294532796299012,0.2089708677872463,0.2180772963221426
21574,0.21210449813968602,0.2077218663913232,0.2180439882946235
21896,0.21321706671129767,0.209442775696516,0.2184400145930272
22218,0.21216330144692347,0.2086957820035793,0.2170949340970427
22540,0.21179288700222965,0.207629054646801,0.2177902782956759
22862,0.21224365997369637,0.2087613261408276,0.2165144873714005
23184,0.21278265371090832,0.2102186972344363,0.2170434234042962
23506,0.211270243798693,0.2071240507066249,0.2161842352124276
23828,0.21150850540509927,0.2070609126929883,0.2164093865840523
24150,0.21221566467925346,0.2089660773398699,0.2170621603037472
24472,0.21383147828832816,0.208383754171707,0.2270580948226981
24794,0.21182618628221522,0.2083805000616444,0.217280712875503
25116,0.21177361098428565,0.2089561760701515,0.2166203422540867
25438,0.21169220141514583,0.2091286651514194,0.2163727194484737
25760,0.2115050861129054,0.208488744304136,0.2171061497733548
26082,0.21087036240431994,0.2070510670266769,0.2166651690861693
26404,0.2107877954150791,0.2071520688909071,0.2161711077033369
26726,0.2114987815143885,0.2082262407574388,0.2158224421242872
27048,0.21115569515084776,0.2074173822723053,0.2164801151526195
27370,0.2110541796518696,0.2081600962965576,0.2159876699248949
27692,0.21104549409614665,0.2076809593924769,0.2155820029891199
28014,0.2110827793815621,0.2074847722219096,0.215526862759833
28336,0.21115870982132573,0.2064114448924859,0.2147838201511789
28658,0.21106767178409624,0.2066130358035917,0.2160380361256776
28980,0.21030854918062686,0.2063796006970935,0.2159034321429553
29302,0.21021854154489655,0.2070403980712095,0.2143616648045954
29624,0.21052878521106858,0.2071054979330963,0.2147159723358022
29946,0.2103553202555135,0.2062954277627998,0.2155428334242767
30268,0.21038625498336772,0.2068648963338799,0.2163652789399579
30590,0.21032506571047832,0.206408480665198,0.2164442561290882
30912,0.21025055692427688,0.206152332049829,0.2151680851562155
31234,0.21302440798393,0.208287777448142,0.2212162859461925
31556,0.21039144544413793,0.206740710194464,0.2169853765517473
31878,0.2103227363968337,0.206417497937326,0.2160857225319853
32200,0.21000065891831005,0.2061058844405192,0.2150045246989638

